Closed-Loop Sensitivity Identification for Cross-Directional Systems

At Diamond Light Source, the UK's national synchrotron facility, electron beam disturbances are attenuated by the fast orbit feedback (FOFB), which controls a cross-directional (CD) system with hundreds of inputs and outputs. Due to the inability to measure the disturbances in real-time, the closed-loop sensitivity of the FOFB can only be evaluated indirectly, making it difficult to compare FOFB algorithms and detect faults. Existing methods rely on comparing open-loop with closed-loop measurements, but they are prone to instabilities and actuator saturation because of the system's strong directionality. Here, we introduce a reference signal to estimate the complementary sensitivity in closed loop. By decoupling the system into sets of single-input, single-output (SISO) systems, the reference signal is designed mode-by-mode, accommodating the system's strong directionality. Additionally, a lower bound on the reference amplitude is derived to limit the estimation error in the presence of disturbances and measurement noise. This method enables the use of SISO system identification techniques, making it suitable for large-scale systems. It not only facilitates performance estimation of ill-conditioned CD systems in closed-loop but also provides a signal for fault detection. The potential applications of this approach extend to other CD systems, such as papermaking, steel rolling, or battery manufacturing processes.

==> S_imc9.csv <==
w,minx,maxx,miny,maxy
0.01,-78.688,-17.783,-78.688,-10.959
0.010719,-78.085,-17.191,-78.085,-10.407
0.01149,-77.482,-16.6,-77.482,-9.8626
0.012316,-76.879,-16.012,-76.879,-9.3258
0.013201,-76.276,-15.425,-76.276,-8.7977
0.01415,-75.673,-14.84,-75.673,-8.2792
0.015167,-75.07,-14.258,-75.07,-7.7712
0.016258,-74.467,-13.679,-74.467,-7.2749
0.017426,-73.864,-13.104,-73.864,-6.7914
0.018679,-73.261,-12.533,-73.261,-6.3217
0.020022,-72.658,-11.966,-72.658,-5.8669
0.021461,-72.055,-11.403,-72.055,-5.4283
0.023004,-71.452,-10.847,-71.452,-5.0067
0.024658,-70.849,-10.297,-70.849,-4.6032
0.026431,-70.246,-9.7537,-70.246,-4.2187
0.028331,-69.643,-9.2186,-69.643,-3.8538
0.030368,-69.04,-8.6923,-69.04,-3.5092
0.032551,-68.437,-8.1758,-68.437,-3.1853
0.034891,-67.834,-7.67,-67.834,-2.8823
0.037399,-67.231,-7.1762,-67.231,-2.6001
0.040088,-66.628,-6.6953,-66.628,-2.3387
0.04297,-66.025,-6.2285,-66.025,-2.0976
0.046059,-65.422,-5.7769,-65.422,-1.8763
0.04937,-64.819,-5.3415,-64.819,-1.674
0.05292,-64.216,-4.9235,-64.216,-1.49
0.056724,-63.613,-4.5237,-63.613,-1.3232
0.060802,-63.01,-4.143,-63.01,-1.1726
0.065173,-62.407,-3.7821,-62.407,-1.0371
0.069859,-61.804,-3.4416,-61.804,-0.91572
0.074881,-61.201,-3.1218,-61.201,-0.80721
0.080264,-60.598,-2.8229,-60.598,-0.7105
0.086035,-59.995,-2.5449,-59.995,-0.62454
0.09222,-59.392,-2.2875,-59.392,-0.54832
0.09885,-58.789,-2.0504,-58.789,-0.48087
0.10596,-58.186,-1.8329,-58.186,-0.42129
0.11357,-57.583,-1.6344,-57.583,-0.36877
0.12174,-56.98,-1.4538,-56.98,-0.32254
0.13049,-56.377,-1.2903,-56.377,-0.28189
0.13987,-55.774,-1.1429,-55.774,-0.2462
0.14993,-55.171,-1.0103,-55.171,-0.2149
0.16071,-54.568,-0.89153,-54.568,-0.18747
0.17226,-53.965,-0.78544,-53.965,-0.16346
0.18464,-53.362,-0.69095,-53.362,-0.14244
0.19792,-52.759,-0.607,-52.759,-0.12408
0.21215,-52.156,-0.5326,-52.156,-0.10802
0.2274,-51.553,-0.46678,-51.553,-0.094004
0.24374,-50.95,-0.40867,-50.95,-0.081765
0.26127,-50.347,-0.35746,-50.347,-0.071085
0.28005,-49.744,-0.31239,-49.744,-0.061768
0.30018,-49.141,-0.27277,-49.141,-0.053642
0.32176,-48.538,-0.238,-48.538,-0.046558
0.3449,-47.935,-0.2075,-47.935,-0.040382
0.36969,-47.332,-0.18079,-47.332,-0.035
0.39627,-46.729,-0.1574,-46.729,-0.03031
0.42476,-46.126,-0.13694,-46.126,-0.026224
0.45529,-45.523,-0.11905,-45.523,-0.022665
0.48803,-44.92,-0.10343,-44.92,-0.019565
0.52311,-44.317,-0.089782,-44.317,-0.016865
0.56072,-43.714,-0.077869,-43.714,-0.014513
0.60103,-43.111,-0.067474,-43.111,-0.012466
0.64424,-42.508,-0.058407,-42.508,-0.010683
0.69055,-41.905,-0.050499,-41.905,-0.0091301
0.7402,-41.302,-0.043605,-41.302,-0.0077785
0.79341,-40.699,-0.037596,-40.699,-0.0066018
0.85045,-40.096,-0.032359,-40.096,-0.0055773
0.91159,-39.493,-0.027796,-39.493,-0.0046855
0.97712,-38.89,-0.02382,-38.89,-0.0039091
1.0474,-38.287,-0.020357,-38.287,-0.0032333
1.1227,-37.684,-0.017341,-37.684,-0.002645
1.2034,-37.081,-0.014713,-37.081,-0.0021329
1.2899,-36.478,-0.012426,-36.478,-0.0016871
1.3826,-35.875,-0.010434,-35.875,-0.0012991
1.482,-35.272,-0.0086989,-35.272,-0.00096138
1.5886,-34.669,-0.0071886,-34.669,-0.00066741
1.7028,-34.066,-0.0058736,-34.066,-0.00041153
1.8252,-33.463,-0.0047288,-33.463,-0.00018882
1.9564,-32.86,-0.0037322,-32.86,5.0344e-06
2.097,-32.257,-0.0028646,-32.257,0.00017376
2.2478,-31.654,-0.0021093,-31.654,0.00032062
2.4094,-31.051,-0.0014518,-31.051,0.00044845
2.5826,-30.448,-0.0008795,-30.448,0.0005597
2.7683,-29.845,-0.00038132,-29.845,0.00065653
2.9673,-29.243,5.2324e-05,-29.243,0.00074449
3.1806,-28.64,0.00042978,-28.64,0.00082121
3.4093,-28.037,0.00075833,-28.037,0.00088798
3.6544,-27.434,0.0010443,-27.434,0.0009461
3.9171,-26.831,0.0012932,-26.832,0.00099668
4.1987,-26.229,0.0015099,-26.229,0.0012437
4.5006,-25.626,0.0017353,-25.626,0.0016387
4.8241,-25.024,0.0019824,-25.024,0.0019824
5.1709,-24.421,0.0022909,-24.421,0.0022817
5.5427,-23.819,0.0026322,-23.819,0.0025964
5.9411,-23.216,0.0030217,-23.217,0.0030243
6.3682,-22.614,0.0034748,-22.614,0.003469
6.8261,-22.012,0.0039926,-22.012,0.0039868
7.3168,-21.41,0.0045872,-21.41,0.0044657
7.8428,-20.808,0.0052699,-20.809,0.0048826
8.4067,-20.207,0.0060534,-20.207,0.0058059
9.011,-19.605,0.0068055,-19.606,0.0069429
9.6588,-19.004,0.0079854,-19.004,0.0079824
10.353,-18.403,0.0090965,-18.404,0.0091866
11.098,-17.803,0.010542,-17.803,0.010546
11.895,-17.203,0.012129,-17.203,0.012051
12.751,-16.603,0.013936,-16.603,0.013382
13.667,-16.004,0.016014,-16.004,0.014973
14.65,-15.405,0.018178,-15.405,0.018244
15.703,-14.807,0.021113,-14.807,0.021093
16.832,-14.21,0.024297,-14.21,0.02426
18.042,-13.613,0.027919,-13.613,0.02792
19.339,-13.017,0.032085,-13.018,0.032085
20.729,-12.423,0.036498,-12.423,0.036873
22.219,-11.83,0.040372,-11.83,0.042175
23.817,-11.238,0.043744,-11.238,0.047215
25.529,-10.648,0.046681,-10.648,0.055944
27.364,-10.06,0.049236,-10.06,0.064122
29.332,-9.4735,0.067405,-9.4736,0.073946
31.44,-8.8899,0.083576,-8.8899,0.08499
33.701,-8.309,0.097691,-8.3091,0.097708
36.123,-7.7314,0.11232,-7.7314,0.11232
38.72,-7.1574,0.12743,-7.1574,0.12906
41.504,-6.5875,0.14061,-6.5875,0.14833
44.488,-6.0223,0.1649,-6.0224,0.17074
47.686,-5.4624,0.19629,-5.4625,0.19643
51.114,-4.9086,0.22564,-4.9086,0.22598
54.789,-4.3615,0.25975,-4.3615,0.26013
58.728,-3.8221,0.29143,-3.8221,0.29932
62.95,-3.2912,0.31912,-3.2912,0.34464
67.475,-2.77,0.36431,-2.77,0.39692
72.326,-2.2595,0.4505,-2.2595,0.45714
77.526,-1.7609,0.52668,-1.7609,0.52693
83.099,-1.2755,0.60717,-1.2756,0.60738
89.074,-0.80479,0.70098,-0.80481,0.69447
95.477,-0.35006,0.80884,-0.35008,0.77182
102.34,0.0029256,0.93443,0.00129,0.85695
109.7,0.0029203,1.08,0.0012876,1.064
117.58,0.0029141,1.2515,0.0012848,1.2514
126.04,0.0029068,1.4504,0.0012815,1.4504
135.1,0.0028982,1.683,0.0012777,1.6836
144.81,0.0028883,1.9577,0.0012733,1.9576
155.22,0.0028767,2.2556,0.0012681,2.2556
166.38,0.002863,2.5268,0.0012621,2.5268
178.34,0.0028471,2.7683,0.0012551,2.7683
191.16,0.0028284,2.9786,0.0012468,2.9786
204.91,0.0028065,3.1563,0.0012371,3.1563
219.64,0.0027806,3.2999,0.0012257,3.2999
235.43,0.00275,3.4078,0.0012122,3.4078
252.35,0.0027136,3.4782,0.0011961,3.4782
270.5,0.0026703,3.5092,0.001177,3.5092
289.94,0.0026183,3.4984,0.0011541,3.4984
310.79,0.0025555,3.4431,0.0011264,3.4432
333.13,0.0024793,3.3402,0.0010928,3.3402
357.08,0.002386,3.1858,0.0010517,3.1858
382.75,0.0022707,2.9756,0.0010009,2.9756
410.27,0.0021269,2.7045,0.00093753,2.7045
439.76,0.0019459,2.3673,0.00085776,2.3673
471.38,0.0017159,1.9586,0.00075637,1.9586
505.26,0.0014211,1.4744,0.00062646,1.4744
541.59,0.001042,0.91382,0.00045938,0.91382
580.52,0.00055738,0.28811,0.00024576,0.28811
622.26,-0.39341,-4.6686e-05,-0.39341,-2.0509e-05
666.99,-1.0691,-0.00075256,-1.0691,-0.00033168
714.94,-1.6555,-0.0014676,-1.6555,-0.00064695
766.34,-2.0297,-0.0019926,-2.0297,-0.00087841
821.43,-2.078,-0.0020973,-2.078,-0.00092458
880.49,-1.771,-0.0017217,-1.7711,-0.00075897
943.79,-1.1961,-0.0010519,-1.1961,-0.0004637
1011.6,-0.50379,-0.00034376,-0.50379,-0.00015151
1084.4,0.0002431,0.16251,0.00010719,0.16251
1162.3,0.00065324,0.69659,0.00028796,0.6966
1245.9,0.0008802,1.026,0.000388,1.026
1335.5,0.00092434,1.1014,0.00040746,1.1014
1431.5,0.00077343,0.8949,0.00034094,0.89491
1534.4,0.00040484,0.41654,0.00017847,0.41654
1644.7,-0.23423,-0.00016388,-0.23424,-7.2232e-05
1762.9,-0.79247,-0.00072535,-0.79247,-0.00031975
1889.7,-0.88291,-0.00082828,-0.88291,-0.00036513
2025.5,-0.4041,-0.00034149,-0.4041,-0.00015053
2171.1,0.00026078,0.26851,0.00011496,0.26852
2327.2,0.00057254,0.66325,0.00025238,0.66326
2494.5,0.00045713,0.51748,0.00020151,0.51749
2673.8,-0.10732,-7.507e-05,-0.10732,-3.3088e-05
2866.1,-0.62104,-0.00057412,-0.62104,-0.00025309
3072.1,-0.29661,-0.00025539,-0.29661,-0.00011258
3293,0.00034918,0.39138,0.00015392,0.39139
3529.7,0.0003811,0.43222,0.000168,0.43223
3783.5,-0.27323,-0.00023721,-0.27323,-0.00010456
4055.5,-0.41209,-0.00037188,-0.41209,-0.00016393
4347,0.00031478,0.35343,0.00013876,0.35343
4659.5,0.00020825,0.22601,9.1802e-05,0.22601
4994.5,-0.49564,-0.00045572,-0.49564,-0.00020089


==> bandwidths.csv <==
mode,bw_T,bw_S
1,176.62,67.634
2,176.3,67.51
3,176.3,67.51
4,175.97,67.51
5,175.65,67.51
6,175.33,67.385
7,174.68,67.385
8,174.36,67.261
9,173.72,67.138
10,173.08,67.138
11,171.18,66.891
12,170.86,66.767
13,163.17,65.669
14,160.19,65.307
15,155.54,64.59
16,149.36,63.527
17,148.26,63.41
18,147.99,63.294
19,147.45,63.177
20,145.83,62.945
21,145.56,62.945
22,144.49,62.713
23,139.26,61.796
24,134.47,60.892
25,132.99,60.668
26,132.75,60.556
27,132.02,60.444
28,130.56,60.111
29,129.13,59.89
30,126.77,59.45
31,123.54,58.797
32,123.54,58.689
33,122.64,58.581
34,121.51,58.365
35,121.06,58.258
36,119.51,57.937
37,114.98,56.879
38,112.26,56.254
39,108.79,55.43
40,106.02,54.72
41,101.25,53.524
42,99.954,53.131
43,95.63,51.969
44,89.824,50.274
45,87.536,49.629
46,84.994,48.813
47,81.919,47.834
48,79.101,46.874
49,36.62,27.983
50,33.955,26.429
51,33.397,26.091
52,33.03,25.851
53,30.178,24.059
54,27.777,22.556
55,24.192,20.159
56,23.707,19.791
57,23.317,19.537
58,21.109,17.949
59,19.18,16.552
60,17.364,15.207
61,17.3,15.151
62,16.461,14.495
63,15.691,13.894
64,14.874,13.244
65,13.416,12.101
66,12.978,11.749
67,12.671,11.492
68,12.056,10.995
69,11.492,10.52
70,11.159,10.233
71,9.7006,9.0114
72,9.2298,8.6057
73,8.8143,8.2335
74,8.6534,8.0981
75,8.3866,7.8628
76,7.5089,7.092
77,7.2506,6.8607
78,7.1313,6.7603
79,6.4204,6.1201
80,6.1314,5.8554
81,5.9095,5.6539
82,5.6644,5.4293
83,5.4897,5.2716
84,5.2716,5.0716
85,5.0903,4.8971
86,4.9882,4.8077
87,4.7988,4.6338
88,4.6853,4.5241
89,4.4333,4.2887
90,4.2651,4.1412
91,4.0135,3.8969
92,3.9987,3.8826
93,3.8969,3.7907
94,3.7698,3.6738
95,3.7352,3.6401
96,3.6603,3.5671
97,2.7459,2.6958
98,2.3306,2.2965
99,2.0944,2.0676
100,2.0714,2.0449
101,2.0524,2.0298
102,2.0001,1.9745
103,1.9564,1.9349
104,1.9385,1.9136
105,1.8926,1.8718
106,1.8891,1.8683
107,1.8444,1.8241
108,1.8041,1.7842
109,1.7646,1.7484
110,1.7517,1.7324
111,1.7452,1.7292
112,1.7039,1.6883
113,1.6821,1.6666
114,1.6272,1.6123
115,1.5916,1.577
116,1.4172,1.4068
117,1.3559,1.3459
118,1.3044,1.2972
119,1.2901,1.283
120,1.2665,1.2596
121,0.59396,0.59396
122,0.54569,0.54569
123,0.51161,0.51161
124,0.50692,0.50692
125,0.50413,0.50413
126,0.50413,0.50413
127,0.50135,0.50227
128,0.50135,0.50135
129,0.50043,0.50135
130,0.49767,0.49859
131,0.49492,0.49492
132,0.49492,0.49492
133,0.4922,0.4922
134,0.48858,0.48858
135,0.48679,0.48679
136,0.48589,0.48589
137,0.48143,0.48232
138,0.47091,0.47091
139,0.45976,0.46061
140,0.45723,0.45807
141,0.44395,0.44476
142,0.39095,0.39095
143,0.17736,0.17801
144,0.16537,0.16598
145,0.16506,0.16567
146,0.16415,0.16476
147,0.16355,0.16415
148,0.16325,0.16385
149,0.16325,0.16385
150,0.16295,0.16355
151,0.16295,0.16325
152,0.16235,0.16295
153,0.16175,0.16235
154,0.16115,0.16175
155,0.16115,0.16145
156,0.16027,0.16086
157,0.15968,0.16027
158,0.15938,0.15997
159,0.15821,0.1588
160,0.15647,0.15705
161,0.13984,0.14036
162,0.12567,0.12613
163,0.11419,0.11461
164,0.1,0.1
165,0.1,0.1


==> colorplots.csv <==
freq,mode,T,Test,S,Sest,Terr
1,1,-1.3889e-08,0.19241,-78.931,-32.994,-1.6498
1,2,-1.3909e-08,0.24951,-78.928,-30.709,-1.5355
1,3,-1.393e-08,0.23485,-78.926,-31.242,-1.5621
1,4,-1.3995e-08,0.23644,-78.918,-31.183,-1.5592
1,5,-1.4025e-08,0.23421,-78.914,-31.266,-1.5633
1,6,-1.4094e-08,0.22574,-78.905,-31.59,-1.5795
1,7,-1.4203e-08,0.22342,-78.892,-31.681,-1.5841
1,8,-1.4272e-08,0.22295,-78.883,-31.7,-1.585
1,9,-1.4412e-08,0.21648,-78.866,-31.959,-1.598
1,10,-1.45e-08,0.21574,-78.855,-31.989,-1.5995
1,11,-1.4851e-08,0.20187,-78.813,-32.573,-1.6287
1,12,-1.4932e-08,0.20011,-78.803,-32.65,-1.6325
1,13,-1.6432e-08,0.13909,-78.627,-35.839,-1.792
1,14,-1.7073e-08,0.12023,-78.554,-37.114,-1.8558
1,15,-1.8146e-08,0.090211,-78.436,-39.623,-1.9813
1,16,-1.9768e-08,0.054021,-78.266,-44.091,-2.2048
1,17,-2.0056e-08,0.040431,-78.236,-46.609,-2.3309
1,18,-2.0147e-08,0.038909,-78.227,-46.942,-2.3476
1,19,-2.0299e-08,0.0335,-78.211,-48.24,-2.4127
1,20,-2.0752e-08,0.02701,-78.166,-50.104,-2.5063
1,21,-2.085e-08,0.0086399,-78.156,-59.784,-2.9988
1,22,-2.112e-08,-0.00027104,-78.129,-72.15,-3.9036
1,23,-2.2787e-08,-0.0051174,-77.969,-63.886,-3.2207
1,24,-2.4444e-08,-0.028808,-77.816,-49.576,-2.4797
1,25,-2.4985e-08,-0.034414,-77.767,-48.042,-2.4027
1,26,-2.5134e-08,-0.03663,-77.754,-47.503,-2.3757
1,27,-2.5402e-08,-0.03827,-77.73,-47.124,-2.3568
1,28,-2.5983e-08,-0.042491,-77.679,-46.22,-2.3115
1,29,-2.6541e-08,-0.047939,-77.631,-45.177,-2.2592
1,30,-2.7539e-08,-0.065933,-77.547,-42.422,-2.1213
1,31,-2.896e-08,-0.073384,-77.43,-41.497,-2.075
1,32,-2.9042e-08,-0.075393,-77.424,-41.264,-2.0633
1,33,-2.9445e-08,-0.077722,-77.391,-41.001,-2.0502
1,34,-2.9938e-08,-0.08006,-77.352,-40.745,-2.0374
1,35,-3.0161e-08,-0.080859,-77.334,-40.659,-2.0331
1,36,-3.0946e-08,-0.088011,-77.273,-39.927,-1.9964
1,37,-3.3429e-08,-0.10687,-77.086,-38.251,-1.9126
1,38,-3.5105e-08,-0.11313,-76.965,-37.76,-1.8881
1,39,-3.7403e-08,-0.12208,-76.806,-37.103,-1.8552
1,40,-3.9237e-08,-0.12678,-76.684,-36.777,-1.8389
1,41,-4.2995e-08,-0.13564,-76.445,-36.195,-1.8098
1,42,-4.4213e-08,-0.13721,-76.371,-36.096,-1.8048
1,43,-4.8296e-08,-0.14518,-76.133,-35.609,-1.7805
1,44,-5.4578e-08,-0.15784,-75.795,-34.89,-1.7445
1,45,-5.7493e-08,-0.15989,-75.648,-34.778,-1.739
1,46,-6.0911e-08,-0.16347,-75.483,-34.588,-1.7294
1,47,-6.5498e-08,-0.17102,-75.272,-34.2,-1.71
1,48,-7.0217e-08,-0.1706,-75.067,-34.221,-1.7111
1,49,-3.2415e-07,-0.10059,-69.927,-38.766,-1.9387
1,50,-3.7676e-07,-0.10836,-69.371,-38.124,-1.9066
1,51,-3.8971e-07,-0.095294,-69.245,-39.231,-1.962
1,52,-3.9766e-07,-0.085731,-69.169,-40.142,-2.0077
1,53,-4.7733e-07,-0.095419,-68.481,-39.217,-1.9615
1,54,-5.6306e-07,-0.07364,-67.852,-41.445,-2.0734
1,55,-7.4037e-07,-0.07375,-66.793,-41.428,-2.0727
1,56,-7.715e-07,-0.070662,-66.632,-41.795,-2.0912
1,57,-7.9689e-07,-0.065858,-66.505,-42.397,-2.1216
1,58,-9.7463e-07,-0.06871,-65.713,-42.028,-2.1033
1,59,-1.1785e-06,-0.075766,-64.958,-41.183,-2.061
1,60,-1.4373e-06,-0.059131,-64.163,-43.292,-2.1681
1,61,-1.4466e-06,-0.058075,-64.137,-43.449,-2.1759
1,62,-1.5995e-06,-0.053624,-63.731,-44.119,-2.2104
1,63,-1.7595e-06,-0.056444,-63.346,-43.677,-2.1882
1,64,-1.9613e-06,-0.046912,-62.905,-45.23,-2.2682
1,65,-2.4063e-06,-0.048564,-62.07,-44.91,-2.2531
1,66,-2.57e-06,-0.050442,-61.8,-44.593,-2.2368
1,67,-2.6959e-06,-0.034633,-61.604,-47.664,-2.399
1,68,-2.9799e-06,-0.049261,-61.191,-44.772,-2.247
1,69,-3.2838e-06,-0.042753,-60.791,-45.919,-2.3081
1,70,-3.4814e-06,-0.046037,-60.549,-45.309,-2.2762
1,71,-4.5956e-06,-0.051239,-59.396,-44.371,-2.2299
1,72,-5.0838e-06,-0.038318,-58.976,-46.684,-2.3553
1,73,-5.5728e-06,-0.028314,-58.592,-48.918,-2.4855
1,74,-5.7839e-06,-0.033942,-58.437,-47.587,-2.4078
1,75,-6.1674e-06,-0.042561,-58.168,-45.814,-2.3102
1,76,-7.6751e-06,-0.052481,-57.25,-44.082,-2.2197
1,77,-8.2491e-06,-0.041635,-56.947,-45.877,-2.3196
1,78,-8.5079e-06,-0.043607,-56.816,-45.518,-2.2997
1,79,-1.0491e-05,-0.049711,-55.933,-44.417,-2.2431
1,80,-1.1516e-05,-0.047867,-55.539,-44.685,-2.2595
1,81,-1.2396e-05,-0.049228,-55.227,-44.438,-2.2474
1,82,-1.3475e-05,-0.041085,-54.874,-45.746,-2.3255
1,83,-1.4361e-05,-0.024732,-54.604,-48.936,-2.5439
1,84,-1.557e-05,-0.023738,-54.26,-49.063,-2.5618
1,85,-1.6723e-05,-0.043916,-53.957,-45.139,-2.2968
1,86,-1.7414e-05,-0.033233,-53.785,-47.008,-2.4172
1,87,-1.8816e-05,-0.045643,-53.456,-44.798,-2.2802
1,88,-1.9732e-05,-0.051842,-53.253,-43.849,-2.2252
1,89,-2.2068e-05,-0.048098,-52.777,-44.33,-2.2577
1,90,-2.3778e-05,-0.035018,-52.459,-46.359,-2.3948
1,91,-2.6922e-05,-0.049113,-51.929,-44.039,-2.2487
1,92,-2.7099e-05,-0.053432,-51.901,-43.453,-2.2123
1,93,-2.85e-05,-0.027103,-51.686,-47.506,-2.5057
1,94,-3.0422e-05,-0.039597,-51.407,-45.353,-2.3419
1,95,-3.1e-05,-0.054255,-51.326,-43.26,-2.2058
1,96,-3.236e-05,-0.05314,-51.143,-43.375,-2.2148
1,97,-5.7447e-05,-0.099702,-48.684,-38.383,-1.9428
1,98,-7.9714e-05,-0.11777,-47.277,-36.985,-1.871
1,99,-9.8575e-05,-0.13023,-46.363,-36.139,-1.8277
1,100,-0.0001009,-0.14146,-46.263,-35.48,-1.792
1,101,-0.00010267,-0.11573,-46.188,-37.028,-1.8787
1,102,-0.00010824,-0.15713,-45.96,-34.615,-1.7468
1,103,-0.00011298,-0.16648,-45.776,-34.144,-1.7219
1,104,-0.00011538,-0.14744,-45.685,-35.109,-1.7742
1,105,-0.00012095,-0.15463,-45.482,-34.716,-1.7537
1,106,-0.00012145,-0.16513,-45.464,-34.191,-1.7254
1,107,-0.00012723,-0.1633,-45.264,-34.271,-1.7302
1,108,-0.00013312,-0.20369,-45.069,-32.475,-1.6352
1,109,-0.00013887,-0.21799,-44.887,-31.912,-1.6061
1,110,-0.00014116,-0.18304,-44.816,-33.323,-1.6812
1,111,-0.00014221,-0.17121,-44.784,-33.859,-1.7099
1,112,-0.00014888,-0.18138,-44.587,-33.383,-1.6851
1,113,-0.0001531,-0.22586,-44.466,-31.605,-1.5909
1,114,-0.00016346,-0.17661,-44.184,-33.574,-1.6966
1,115,-0.00017093,-0.26278,-43.991,-30.344,-1.5261
1,116,-0.00021585,-0.3165,-42.984,-28.783,-1.4466
1,117,-0.00023556,-0.31876,-42.607,-28.715,-1.4436
1,118,-0.00025454,-0.30546,-42.272,-29.051,-1.4618
1,119,-0.00025993,-0.32167,-42.182,-28.622,-1.4397
1,120,-0.00026991,-0.35968,-42.019,-27.699,-1.3922
1,121,-0.0012272,-2.0602,-35.467,-13.49,-0.67567
1,122,-0.0014565,-1.5691,-34.725,-15.597,-0.78223
1,123,-0.0016548,-1.9748,-34.172,-13.802,-0.69213
1,124,-0.0016874,-0.3446,-34.088,-27.613,-1.4093
1,125,-0.001703,-2.0179,-34.048,-13.633,-0.68379
1,126,-0.0017037,-1.4055,-34.046,-16.459,-0.82619
1,127,-0.0017207,-0.68911,-34.003,-22.163,-1.1184
1,128,-0.0017256,-1.7018,-33.991,-14.954,-0.75023
1,129,-0.0017257,-2.0828,-33.991,-13.392,-0.6716
1,130,-0.0017451,-1.117,-33.942,-18.277,-0.91907
1,131,-0.0017662,-0.71573,-33.89,-21.855,-1.1026
1,132,-0.0017705,0.21595,-33.879,-30.647,-1.586
1,133,-0.0017888,-1.5027,-33.835,-15.922,-0.79954
1,134,-0.0018139,-0.96756,-33.775,-19.422,-0.9779
1,135,-0.0018262,-0.6081,-33.745,-23.155,-1.1707
1,136,-0.0018331,-1.5293,-33.729,-15.78,-0.79256
1,137,-0.0018647,-1.505,-33.655,-15.909,-0.79895
1,138,-0.0019527,-0.73682,-33.455,-21.624,-1.0904
1,139,-0.0020469,-0.64593,-33.251,-22.674,-1.1452
1,140,-0.0020691,-0.46293,-33.204,-25.268,-1.2851
1,141,-0.0021939,0.4258,-32.95,-25.603,-1.2914
1,142,-0.0028364,-2.8677,-31.837,-10.996,-0.5515
1,143,-0.013731,-2.0772,-25.001,-13.375,-0.67292
1,144,-0.015794,0.73759,-24.395,-20.436,-1.0232
1,145,-0.015865,1.5806,-24.375,-13.916,-0.68807
1,146,-0.016019,-2.1165,-24.333,-13.157,-0.66781
1,147,-0.01616,-0.80655,-24.295,-20.561,-1.0402
1,148,-0.016194,-3.2836,-24.286,-9.969,-0.50432
1,149,-0.016225,1.3822,-24.278,-15.071,-0.7525
1,150,-0.016274,-6.9352,-24.265,-5.1499,-0.261
1,151,-0.0163,-8.7611,-24.258,-3.8978,-0.19794
1,152,-0.01637,-6.958,-24.24,-5.1132,-0.25978
1,153,-0.016535,1.9312,-24.196,-11.891,-0.5995
1,154,-0.016626,-0.25216,-24.172,-26.824,-1.4328
1,155,-0.016665,-3.136,-24.162,-10.291,-0.52095
1,156,-0.016818,-7.8406,-24.123,-4.4835,-0.22715
1,157,-0.016966,-2.126,-24.085,-13.11,-0.66634
1,158,-0.017029,0.88136,-24.068,6.4711,0.3227
1,159,-0.017284,-9.0013,-24.004,-3.7773,-0.19151
1,160,-0.017624,-7.4525,-23.92,-4.7513,-0.24098
1,161,-0.022099,7.6492,-22.94,3.0012,0.15149
1,162,-0.02737,-0.33621,-22.014,-24.141,-1.3456
1,163,-0.033067,2.869,-21.196,-8.0946,-0.39833
1,164,-0.33176,2.0376,-11.333,7.0986,0.34424
1,165,-0.34398,-3.7658,-11.182,-8.9726,-0.44988
2,1,-1.421e-08,0.19241,-78.832,-32.994,-1.6497
2,2,-1.4229e-08,0.24951,-78.829,-30.709,-1.5355
2,3,-1.4251e-08,0.23485,-78.827,-31.242,-1.5621
2,4,-1.4318e-08,0.23644,-78.819,-31.183,-1.5592
2,5,-1.4348e-08,0.23421,-78.815,-31.266,-1.5633
2,6,-1.4419e-08,0.22574,-78.806,-31.59,-1.5795
2,7,-1.453e-08,0.22342,-78.793,-31.681,-1.5841
2,8,-1.4601e-08,0.22295,-78.784,-31.7,-1.585
2,9,-1.4743e-08,0.21648,-78.767,-31.959,-1.598
2,10,-1.4834e-08,0.21574,-78.756,-31.989,-1.5995
2,11,-1.5192e-08,0.20187,-78.714,-32.573,-1.6287
2,12,-1.5276e-08,0.20011,-78.704,-32.65,-1.6325
2,13,-1.6808e-08,0.13909,-78.529,-35.839,-1.792
2,14,-1.7463e-08,0.12023,-78.456,-37.114,-1.8558
2,15,-1.8559e-08,0.090211,-78.339,-39.623,-1.9813
2,16,-2.0216e-08,0.054021,-78.168,-44.091,-2.2048
2,17,-2.0511e-08,0.040431,-78.139,-46.609,-2.3309
2,18,-2.0603e-08,0.038909,-78.13,-46.942,-2.3476
2,19,-2.0758e-08,0.0335,-78.114,-48.24,-2.4127
2,20,-2.1221e-08,0.02701,-78.069,-50.104,-2.5062
2,21,-2.1321e-08,0.0086399,-78.059,-59.778,-2.9987
2,22,-2.1596e-08,-0.00027104,-78.033,-72.054,-3.8991
2,23,-2.33e-08,-0.0051174,-77.872,-63.871,-3.2205
2,24,-2.4993e-08,-0.028808,-77.719,-49.576,-2.4797
2,25,-2.5545e-08,-0.034414,-77.671,-48.041,-2.4027
2,26,-2.5698e-08,-0.03663,-77.658,-47.502,-2.3757
2,27,-2.5972e-08,-0.03827,-77.634,-47.124,-2.3568
2,28,-2.6565e-08,-0.042491,-77.583,-46.22,-2.3115
2,29,-2.7135e-08,-0.047939,-77.535,-45.177,-2.2592
2,30,-2.8153e-08,-0.065933,-77.451,-42.422,-2.1213
2,31,-2.9605e-08,-0.073384,-77.335,-41.497,-2.075
2,32,-2.9688e-08,-0.075393,-77.328,-41.264,-2.0633
2,33,-3.01e-08,-0.077722,-77.296,-41.001,-2.0502
2,34,-3.0604e-08,-0.08006,-77.257,-40.745,-2.0374
2,35,-3.0832e-08,-0.080859,-77.239,-40.659,-2.0331
2,36,-3.1632e-08,-0.088011,-77.178,-39.927,-1.9964
2,37,-3.4166e-08,-0.10687,-76.992,-38.251,-1.9126
2,38,-3.5877e-08,-0.11313,-76.871,-37.76,-1.8881
2,39,-3.8222e-08,-0.12208,-76.712,-37.103,-1.8552
2,40,-4.0096e-08,-0.12678,-76.59,-36.777,-1.8389
2,41,-4.3934e-08,-0.13564,-76.351,-36.195,-1.8098
2,42,-4.5174e-08,-0.13721,-76.278,-36.096,-1.8048
2,43,-4.9343e-08,-0.14518,-76.04,-35.609,-1.7805
2,44,-5.576e-08,-0.15784,-75.702,-34.89,-1.7445
2,45,-5.8732e-08,-0.15989,-75.556,-34.778,-1.739
2,46,-6.222e-08,-0.16347,-75.391,-34.588,-1.7294
2,47,-6.6905e-08,-0.17102,-75.18,-34.2,-1.71
2,48,-7.1721e-08,-0.1706,-74.975,-34.221,-1.7111
2,49,-3.3057e-07,-0.10059,-69.842,-38.766,-1.9387
2,50,-3.8421e-07,-0.10836,-69.286,-38.124,-1.9066
2,51,-3.9736e-07,-0.095294,-69.16,-39.231,-1.962
2,52,-4.0546e-07,-0.085731,-69.085,-40.141,-2.0077
2,53,-4.8665e-07,-0.095419,-68.398,-39.217,-1.9615
2,54,-5.7391e-07,-0.07364,-67.769,-41.445,-2.0734
2,55,-7.5445e-07,-0.07375,-66.711,-41.427,-2.0727
2,56,-7.861e-07,-0.070662,-66.551,-41.794,-2.0912
2,57,-8.1194e-07,-0.065858,-66.424,-42.397,-2.1216
2,58,-9.9288e-07,-0.06871,-65.632,-42.028,-2.1033
2,59,-1.2005e-06,-0.075766,-64.878,-41.183,-2.061
2,60,-1.4638e-06,-0.059131,-64.083,-43.29,-2.1681
2,61,-1.4731e-06,-0.058075,-64.058,-43.447,-2.1759
2,62,-1.6286e-06,-0.053624,-63.653,-44.117,-2.2104
2,63,-1.7914e-06,-0.056444,-63.268,-43.675,-2.1882
2,64,-1.9965e-06,-0.046912,-62.827,-45.227,-2.2681
2,65,-2.4493e-06,-0.048564,-61.993,-44.907,-2.2531
2,66,-2.6154e-06,-0.050442,-61.724,-44.59,-2.2368
2,67,-2.7435e-06,-0.034633,-61.527,-47.659,-2.3989
2,68,-3.0322e-06,-0.049262,-61.116,-44.769,-2.247
2,69,-3.3413e-06,-0.042753,-60.715,-45.915,-2.3081
2,70,-3.5419e-06,-0.046037,-60.474,-45.305,-2.2762
2,71,-4.675e-06,-0.051239,-59.322,-44.367,-2.2298
2,72,-5.1707e-06,-0.038318,-58.902,-46.676,-2.3553
2,73,-5.6675e-06,-0.028314,-58.519,-48.905,-2.4855
2,74,-5.8811e-06,-0.033942,-58.364,-47.578,-2.4077
2,75,-6.2709e-06,-0.042561,-58.095,-45.808,-2.3101
2,76,-7.8028e-06,-0.052481,-57.178,-44.077,-2.2196
2,77,-8.3857e-06,-0.041635,-56.875,-45.869,-2.3196
2,78,-8.6478e-06,-0.043607,-56.746,-45.51,-2.2997
2,79,-1.0663e-05,-0.049711,-55.862,-44.409,-2.2431
2,80,-1.1702e-05,-0.047867,-55.469,-44.677,-2.2595
2,81,-1.2596e-05,-0.049228,-55.158,-44.43,-2.2474
2,82,-1.3691e-05,-0.041085,-54.804,-45.735,-2.3255
2,83,-1.459e-05,-0.024733,-54.535,-48.91,-2.5438
2,84,-1.5817e-05,-0.023738,-54.192,-49.036,-2.5617
2,85,-1.6987e-05,-0.043916,-53.889,-45.127,-2.2968
2,86,-1.7689e-05,-0.033233,-53.717,-46.989,-2.4172
2,87,-1.9112e-05,-0.045643,-53.388,-44.786,-2.2802
2,88,-2.0039e-05,-0.051843,-53.186,-43.84,-2.2252
2,89,-2.241e-05,-0.048099,-52.71,-44.318,-2.2577
2,90,-2.4146e-05,-0.035018,-52.392,-46.339,-2.3948
2,91,-2.7336e-05,-0.049113,-51.863,-44.026,-2.2487
2,92,-2.7512e-05,-0.053432,-51.835,-43.442,-2.2123
2,93,-2.8934e-05,-0.027103,-51.62,-47.476,-2.5057
2,94,-3.0885e-05,-0.039597,-51.341,-45.333,-2.3419
2,95,-3.1471e-05,-0.054255,-51.261,-43.248,-2.2058
2,96,-3.285e-05,-0.053141,-51.078,-43.363,-2.2148
2,97,-5.8314e-05,-0.099703,-48.619,-38.377,-1.9428
2,98,-8.0872e-05,-0.11777,-47.214,-36.979,-1.871
2,99,-9.9954e-05,-0.13023,-46.303,-36.134,-1.8277
2,100,-0.0001023,-0.14146,-46.203,-35.475,-1.792
2,101,-0.00010411,-0.11573,-46.127,-37.021,-1.8787
2,102,-0.00010975,-0.15713,-45.9,-34.611,-1.7468
2,103,-0.00011454,-0.16648,-45.716,-34.14,-1.7219
2,104,-0.00011697,-0.14744,-45.626,-35.104,-1.7742
2,105,-0.00012262,-0.15463,-45.422,-34.712,-1.7537
2,106,-0.00012312,-0.16513,-45.405,-34.186,-1.7254
2,107,-0.00012897,-0.1633,-45.205,-34.267,-1.7302
2,108,-0.00013495,-0.20369,-45.01,-32.471,-1.6352
2,109,-0.00014076,-0.21799,-44.828,-31.909,-1.6061
2,110,-0.00014309,-0.18304,-44.757,-33.319,-1.6812
2,111,-0.00014414,-0.17121,-44.726,-33.855,-1.7099
2,112,-0.0001509,-0.18138,-44.528,-33.379,-1.6851
2,113,-0.00015517,-0.22586,-44.408,-31.602,-1.5909
2,114,-0.00016567,-0.17661,-44.125,-33.569,-1.6966
2,115,-0.00017323,-0.26278,-43.933,-30.342,-1.5261
2,116,-0.00021874,-0.31651,-42.926,-28.781,-1.4466
2,117,-0.00023869,-0.31876,-42.55,-28.713,-1.4436
2,118,-0.00025786,-0.30546,-42.216,-29.049,-1.4618
2,119,-0.00026331,-0.32168,-42.126,-28.62,-1.4397
2,120,-0.00027341,-0.35968,-41.963,-27.697,-1.3922
2,121,-0.0012431,-2.0602,-35.412,-13.489,-0.67568
2,122,-0.0014731,-1.5691,-34.676,-15.596,-0.78224
2,123,-0.0016734,-1.9748,-34.124,-13.802,-0.69213
2,124,-0.0017061,-0.34461,-34.04,-27.606,-1.4093
2,125,-0.0017219,-2.0179,-34,-13.633,-0.68379
2,126,-0.0017225,-1.4055,-33.998,-16.458,-0.8262
2,127,-0.0017398,-0.68912,-33.955,-22.161,-1.1184
2,128,-0.0017447,-1.7018,-33.943,-14.953,-0.75024
2,129,-0.0017448,-2.0828,-33.943,-13.391,-0.6716
2,130,-0.0017644,-1.1171,-33.894,-18.276,-0.91907
2,131,-0.0017857,-0.71574,-33.842,-21.853,-1.1026
2,132,-0.0017901,0.21593,-33.832,-30.634,-1.5859
2,133,-0.0018086,-1.5027,-33.787,-15.921,-0.79955
2,134,-0.0018339,-0.96757,-33.727,-19.42,-0.97791
2,135,-0.0018463,-0.60811,-33.698,-23.152,-1.1707
2,136,-0.0018533,-1.5293,-33.681,-15.779,-0.79256
2,137,-0.0018852,-1.505,-33.607,-15.908,-0.79896
2,138,-0.0019742,-0.73683,-33.408,-21.622,-1.0904
2,139,-0.0020694,-0.64594,-33.204,-22.671,-1.1452
2,140,-0.0020917,-0.46294,-33.157,-25.264,-1.2851
2,141,-0.0022178,0.42578,-32.903,-25.599,-1.2913
2,142,-0.0028672,-2.8677,-31.79,-10.996,-0.55151
2,143,-0.013879,-2.0772,-24.955,-13.375,-0.67292
2,144,-0.015935,0.73752,-24.356,-20.432,-1.0229
2,145,-0.016004,1.5805,-24.337,-13.916,-0.68799
2,146,-0.016161,-2.1165,-24.295,-13.156,-0.66783
2,147,-0.016303,-0.80659,-24.257,-20.557,-1.04
2,148,-0.016336,-3.2835,-24.248,-9.9685,-0.50434
2,149,-0.016367,1.3821,-24.24,-15.07,-0.75243
2,150,-0.016417,-6.9351,-24.227,-5.1496,-0.26102
2,151,-0.016443,-8.7608,-24.22,-3.8976,-0.19796
2,152,-0.016514,-6.9578,-24.202,-5.1128,-0.2598
2,153,-0.01668,1.9311,-24.158,-11.89,-0.5995
2,154,-0.016771,-0.25222,-24.135,-26.8,-1.432
2,155,-0.016811,-3.136,-24.124,-10.29,-0.52098
2,156,-0.016965,-7.8404,-24.085,-4.4833,-0.22717
2,157,-0.017114,-2.126,-24.047,-13.109,-0.66637
2,158,-0.017178,0.88128,-24.031,6.471,0.32269
2,159,-0.017435,-9.001,-23.966,-3.7771,-0.19152
2,160,-0.017777,-7.4523,-23.882,-4.7511,-0.241
2,161,-0.022291,7.6491,-22.903,3.0011,0.15149
2,162,-0.027602,-0.3363,-21.978,-24.117,-1.345
2,163,-0.033339,2.8689,-21.161,-8.0947,-0.39828
2,164,-0.33434,2.0374,-11.301,7.0985,0.34416
2,165,-0.34587,-3.7658,-11.159,-8.972,-0.44986
3,1,-1.4538e-08,0.19241,-78.733,-32.994,-1.6497
3,2,-1.4558e-08,0.24951,-78.73,-30.709,-1.5355
3,3,-1.458e-08,0.23485,-78.728,-31.242,-1.5621
3,4,-1.4648e-08,0.23644,-78.72,-31.183,-1.5592
3,5,-1.4679e-08,0.23421,-78.716,-31.266,-1.5633
3,6,-1.4752e-08,0.22574,-78.707,-31.59,-1.5795
3,7,-1.4865e-08,0.22342,-78.694,-31.681,-1.5841
3,8,-1.4937e-08,0.22295,-78.685,-31.7,-1.585
3,9,-1.5083e-08,0.21648,-78.668,-31.959,-1.598
3,10,-1.5175e-08,0.21574,-78.658,-31.989,-1.5995
3,11,-1.5542e-08,0.20187,-78.615,-32.573,-1.6287
3,12,-1.5627e-08,0.20011,-78.605,-32.65,-1.6325
3,13,-1.7192e-08,0.13909,-78.43,-35.839,-1.792
3,14,-1.7862e-08,0.12023,-78.358,-37.114,-1.8558
3,15,-1.8982e-08,0.090211,-78.241,-39.623,-1.9813
3,16,-2.0675e-08,0.054021,-78.071,-44.09,-2.2048
3,17,-2.0975e-08,0.040431,-78.042,-46.609,-2.3309
3,18,-2.1069e-08,0.038909,-78.032,-46.942,-2.3476
3,19,-2.1228e-08,0.0335,-78.017,-48.239,-2.4127
3,20,-2.1701e-08,0.02701,-77.972,-50.103,-2.5062
3,21,-2.1801e-08,0.0086399,-77.962,-59.772,-2.9987
3,22,-2.2082e-08,-0.00027104,-77.936,-71.959,-3.8945
3,23,-2.3825e-08,-0.0051174,-77.775,-63.856,-3.2203
3,24,-2.5554e-08,-0.028808,-77.623,-49.575,-2.4797
3,25,-2.6118e-08,-0.034414,-77.575,-48.041,-2.4027
3,26,-2.6274e-08,-0.03663,-77.561,-47.502,-2.3757
3,27,-2.6554e-08,-0.03827,-77.538,-47.124,-2.3568
3,28,-2.716e-08,-0.042491,-77.487,-46.22,-2.3114
3,29,-2.7742e-08,-0.047939,-77.439,-45.177,-2.2592
3,30,-2.878e-08,-0.065933,-77.356,-42.422,-2.1213
3,31,-3.0264e-08,-0.073384,-77.239,-41.497,-2.075
3,32,-3.0349e-08,-0.075393,-77.232,-41.264,-2.0633
3,33,-3.0769e-08,-0.077722,-77.2,-41.001,-2.0502
3,34,-3.1284e-08,-0.08006,-77.161,-40.745,-2.0374
3,35,-3.1517e-08,-0.080859,-77.143,-40.659,-2.0331
3,36,-3.2334e-08,-0.088011,-77.083,-39.927,-1.9964
3,37,-3.4919e-08,-0.10687,-76.897,-38.251,-1.9126
3,38,-3.6667e-08,-0.11313,-76.776,-37.76,-1.8881
3,39,-3.906e-08,-0.12208,-76.618,-37.103,-1.8552
3,40,-4.0973e-08,-0.12678,-76.496,-36.777,-1.8389
3,41,-4.4894e-08,-0.13564,-76.257,-36.195,-1.8098
3,42,-4.6156e-08,-0.13721,-76.184,-36.096,-1.8048
3,43,-5.0412e-08,-0.14518,-75.947,-35.609,-1.7805
3,44,-5.6967e-08,-0.15784,-75.609,-34.89,-1.7445
3,45,-5.9998e-08,-0.15989,-75.463,-34.778,-1.739
3,46,-6.3557e-08,-0.16347,-75.299,-34.588,-1.7294
3,47,-6.8341e-08,-0.17102,-75.088,-34.2,-1.71
3,48,-7.3257e-08,-0.1706,-74.883,-34.221,-1.7111
3,49,-3.3711e-07,-0.10059,-69.757,-38.766,-1.9387
3,50,-3.918e-07,-0.10836,-69.201,-38.123,-1.9066
3,51,-4.0516e-07,-0.095294,-69.076,-39.231,-1.962
3,52,-4.134e-07,-0.085731,-69.001,-40.141,-2.0077
3,53,-4.9615e-07,-0.095419,-68.314,-39.217,-1.9615
3,54,-5.8498e-07,-0.07364,-67.686,-41.444,-2.0733
3,55,-7.6878e-07,-0.07375,-66.629,-41.426,-2.0727
3,56,-8.0097e-07,-0.070662,-66.469,-41.793,-2.0912
3,57,-8.2728e-07,-0.065858,-66.343,-42.396,-2.1216
3,58,-1.0115e-06,-0.06871,-65.552,-42.027,-2.1033
3,59,-1.2229e-06,-0.075766,-64.797,-41.182,-2.061
3,60,-1.4908e-06,-0.059131,-64.004,-43.289,-2.1681
3,61,-1.5e-06,-0.058075,-63.979,-43.446,-2.1759
3,62,-1.6582e-06,-0.053625,-63.575,-44.115,-2.2104
3,63,-1.8239e-06,-0.056444,-63.189,-43.674,-2.1882
3,64,-2.0323e-06,-0.046912,-62.75,-45.224,-2.2681
3,65,-2.4931e-06,-0.048564,-61.916,-44.904,-2.253
3,66,-2.6617e-06,-0.050442,-61.648,-44.588,-2.2368
3,67,-2.7921e-06,-0.034633,-61.451,-47.653,-2.3989
3,68,-3.0853e-06,-0.049262,-61.04,-44.766,-2.247
3,69,-3.3998e-06,-0.042753,-60.64,-45.91,-2.3081
3,70,-3.6035e-06,-0.046037,-60.399,-45.301,-2.2762
3,71,-4.7558e-06,-0.051239,-59.248,-44.363,-2.2298
3,72,-5.2591e-06,-0.038318,-58.828,-46.669,-2.3552
3,73,-5.7637e-06,-0.028314,-58.446,-48.892,-2.4854
3,74,-5.9801e-06,-0.033943,-58.292,-47.568,-2.4077
3,75,-6.3762e-06,-0.042562,-58.023,-45.801,-2.3101
3,76,-7.9325e-06,-0.052481,-57.107,-44.071,-2.2196
3,77,-8.5245e-06,-0.041635,-56.804,-45.86,-2.3196
3,78,-8.79e-06,-0.043608,-56.675,-45.503,-2.2997
3,79,-1.0837e-05,-0.049711,-55.792,-44.402,-2.2431
3,80,-1.1891e-05,-0.047868,-55.399,-44.669,-2.2595
3,81,-1.2799e-05,-0.049228,-55.088,-44.422,-2.2474
3,82,-1.391e-05,-0.041085,-54.735,-45.723,-2.3255
3,83,-1.4824e-05,-0.024733,-54.466,-48.885,-2.5438
3,84,-1.6068e-05,-0.023738,-54.124,-49.008,-2.5617
3,85,-1.7257e-05,-0.043916,-53.821,-45.115,-2.2968
3,86,-1.7967e-05,-0.033233,-53.649,-46.971,-2.4172
3,87,-1.9412e-05,-0.045644,-53.32,-44.774,-2.2802
3,88,-2.0352e-05,-0.051843,-53.119,-43.83,-2.2252
3,89,-2.2758e-05,-0.048099,-52.643,-44.306,-2.2577
3,90,-2.452e-05,-0.035019,-52.325,-46.318,-2.3948
3,91,-2.7757e-05,-0.049114,-51.796,-44.013,-2.2487
3,92,-2.7932e-05,-0.053433,-51.769,-43.43,-2.2123
3,93,-2.9375e-05,-0.027104,-51.554,-47.446,-2.5056
3,94,-3.1355e-05,-0.039598,-51.276,-45.314,-2.3419
3,95,-3.1948e-05,-0.054256,-51.196,-43.236,-2.2058
3,96,-3.3346e-05,-0.053141,-51.012,-43.35,-2.2147
3,97,-5.9195e-05,-0.099704,-48.554,-38.37,-1.9428
3,98,-8.2047e-05,-0.11777,-47.151,-36.973,-1.871
3,99,-0.00010135,-0.13023,-46.242,-36.128,-1.8277
3,100,-0.00010373,-0.14146,-46.142,-35.471,-1.792
3,101,-0.00010556,-0.11573,-46.067,-37.014,-1.8787
3,102,-0.00011128,-0.15713,-45.84,-34.607,-1.7468
3,103,-0.00011613,-0.16649,-45.656,-34.136,-1.7219
3,104,-0.00011859,-0.14745,-45.566,-35.099,-1.7742
3,105,-0.00012431,-0.15464,-45.363,-34.707,-1.7537
3,106,-0.00012481,-0.16513,-45.346,-34.182,-1.7254
3,107,-0.00013074,-0.1633,-45.146,-34.262,-1.7302
3,108,-0.0001368,-0.2037,-44.951,-32.468,-1.6352
3,109,-0.00014268,-0.218,-44.769,-31.906,-1.6061
3,110,-0.00014504,-0.18304,-44.699,-33.315,-1.6812
3,111,-0.0001461,-0.17121,-44.667,-33.85,-1.7099
3,112,-0.00015295,-0.18138,-44.47,-33.374,-1.6851
3,113,-0.00015727,-0.22586,-44.349,-31.6,-1.5909
3,114,-0.00016791,-0.17662,-44.067,-33.564,-1.6966
3,115,-0.00017556,-0.26278,-43.875,-30.34,-1.5261
3,116,-0.00022167,-0.31651,-42.869,-28.779,-1.4466
3,117,-0.00024187,-0.31877,-42.492,-28.711,-1.4436
3,118,-0.00026123,-0.30547,-42.16,-29.047,-1.4618
3,119,-0.00026674,-0.32168,-42.07,-28.617,-1.4397
3,120,-0.00027696,-0.35969,-41.907,-27.695,-1.3922
3,121,-0.0012591,-2.0602,-35.356,-13.489,-0.67568
3,122,-0.0014899,-1.5691,-34.627,-15.596,-0.78224
3,123,-0.0016922,-1.9748,-34.075,-13.801,-0.69214
3,124,-0.0017251,-0.34462,-33.992,-27.6,-1.4092
3,125,-0.001741,-2.0179,-33.952,-13.633,-0.6838
3,126,-0.0017416,-1.4055,-33.951,-16.457,-0.8262
3,127,-0.0017591,-0.68913,-33.907,-22.159,-1.1184
3,128,-0.001764,-1.7018,-33.895,-14.953,-0.75024
3,129,-0.0017641,-2.0828,-33.895,-13.391,-0.67161
3,130,-0.0017839,-1.1171,-33.847,-18.275,-0.91908
3,131,-0.0018054,-0.71575,-33.795,-21.851,-1.1026
3,132,-0.0018099,0.21592,-33.784,-30.622,-1.5858
3,133,-0.0018285,-1.5027,-33.74,-15.921,-0.79955
3,134,-0.0018542,-0.96758,-33.679,-19.419,-0.97792
3,135,-0.0018667,-0.60812,-33.65,-23.15,-1.1707
3,136,-0.0018737,-1.5293,-33.634,-15.778,-0.79257
3,137,-0.001906,-1.505,-33.56,-15.908,-0.79896
3,138,-0.0019959,-0.73684,-33.36,-21.62,-1.0904
3,139,-0.0020921,-0.64596,-33.156,-22.669,-1.1452
3,140,-0.0021146,-0.46296,-33.11,-25.259,-1.2851
3,141,-0.0022419,0.42576,-32.856,-25.596,-1.2913
3,142,-0.0028983,-2.8677,-31.743,-10.995,-0.55152
3,143,-0.014029,-2.0773,-24.908,-13.374,-0.67292
3,144,-0.016077,0.73745,-24.318,-20.428,-1.0227
3,145,-0.016145,1.5804,-24.299,-13.915,-0.68791
3,146,-0.016303,-2.1166,-24.257,-13.155,-0.66785
3,147,-0.016446,-0.80664,-24.219,-20.552,-1.0399
3,148,-0.01648,-3.2835,-24.21,-9.9679,-0.50436
3,149,-0.016511,1.382,-24.202,-15.069,-0.75237
3,150,-0.016562,-6.9349,-24.189,-5.1493,-0.26103
3,151,-0.016588,-8.7604,-24.182,-3.8974,-0.19798
3,152,-0.016659,-6.9577,-24.164,-5.1124,-0.25981
3,153,-0.016826,1.931,-24.12,-11.889,-0.59949
3,154,-0.016919,-0.25228,-24.097,-26.776,-1.4312
3,155,-0.016959,-3.1361,-24.086,-10.29,-0.521
3,156,-0.017114,-7.8402,-24.047,-4.4832,-0.22719
3,157,-0.017264,-2.126,-24.009,-13.108,-0.66639
3,158,-0.017329,0.88119,-23.993,6.471,0.32268
3,159,-0.017588,-9.0008,-23.929,-3.777,-0.19154
3,160,-0.017933,-7.4522,-23.845,-4.7509,-0.24102
3,161,-0.022484,7.6489,-22.865,3.0009,0.15149
3,162,-0.027837,-0.33638,-21.941,-24.094,-1.3444
3,163,-0.033613,2.8688,-21.125,-8.0947,-0.39823
3,164,-0.33693,2.0372,-11.268,7.0983,0.34407
3,165,-0.34778,-3.7658,-11.136,-8.9714,-0.44984
4,1,-1.4873e-08,0.19241,-78.634,-32.994,-1.6497
4,2,-1.4893e-08,0.24951,-78.631,-30.709,-1.5355
4,3,-1.4916e-08,0.23485,-78.629,-31.242,-1.5621
4,4,-1.4986e-08,0.23644,-78.621,-31.183,-1.5592
4,5,-1.5018e-08,0.23421,-78.617,-31.266,-1.5633
4,6,-1.5092e-08,0.22574,-78.608,-31.59,-1.5795
4,7,-1.5207e-08,0.22342,-78.595,-31.681,-1.5841
4,8,-1.5281e-08,0.22295,-78.587,-31.7,-1.585
4,9,-1.543e-08,0.21648,-78.569,-31.959,-1.598
4,10,-1.5524e-08,0.21574,-78.559,-31.989,-1.5995
4,11,-1.5899e-08,0.20187,-78.516,-32.573,-1.6287
4,12,-1.5986e-08,0.20011,-78.507,-32.65,-1.6325
4,13,-1.7586e-08,0.13909,-78.332,-35.839,-1.792
4,14,-1.827e-08,0.12023,-78.26,-37.114,-1.8558
4,15,-1.9414e-08,0.090211,-78.143,-39.623,-1.9813
4,16,-2.1144e-08,0.054021,-77.973,-44.09,-2.2048
4,17,-2.145e-08,0.040431,-77.944,-46.608,-2.3309
4,18,-2.1546e-08,0.038909,-77.935,-46.941,-2.3476
4,19,-2.1708e-08,0.0335,-77.92,-48.239,-2.4127
4,20,-2.2192e-08,0.02701,-77.875,-50.102,-2.5062
4,21,-2.2293e-08,0.0086399,-77.866,-59.766,-2.9986
4,22,-2.258e-08,-0.00027104,-77.839,-71.864,-3.89
4,23,-2.4361e-08,-0.0051174,-77.678,-63.841,-3.2201
4,24,-2.6127e-08,-0.028808,-77.527,-49.575,-2.4797
4,25,-2.6704e-08,-0.034414,-77.478,-48.04,-2.4027
4,26,-2.6862e-08,-0.03663,-77.465,-47.502,-2.3757
4,27,-2.7149e-08,-0.03827,-77.442,-47.124,-2.3567
4,28,-2.7768e-08,-0.042491,-77.391,-46.22,-2.3114
4,29,-2.8363e-08,-0.047939,-77.343,-45.177,-2.2592
4,30,-2.9422e-08,-0.065933,-77.26,-42.422,-2.1213
4,31,-3.0938e-08,-0.073384,-77.143,-41.497,-2.075
4,32,-3.1024e-08,-0.075393,-77.137,-41.263,-2.0633
4,33,-3.1454e-08,-0.077722,-77.105,-41.001,-2.0502
4,34,-3.198e-08,-0.08006,-77.066,-40.744,-2.0374
4,35,-3.2217e-08,-0.080859,-77.048,-40.659,-2.0331
4,36,-3.3051e-08,-0.088011,-76.987,-39.927,-1.9964
4,37,-3.5689e-08,-0.10687,-76.802,-38.251,-1.9126
4,38,-3.7474e-08,-0.11313,-76.682,-37.76,-1.8881
4,39,-3.9915e-08,-0.12208,-76.524,-37.103,-1.8552
4,40,-4.1869e-08,-0.12678,-76.402,-36.777,-1.8389
4,41,-4.5874e-08,-0.13564,-76.164,-36.195,-1.8098
4,42,-4.7159e-08,-0.13721,-76.091,-36.096,-1.8048
4,43,-5.1505e-08,-0.14518,-75.854,-35.609,-1.7805
4,44,-5.82e-08,-0.15784,-75.516,-34.89,-1.7445
4,45,-6.1292e-08,-0.15989,-75.37,-34.778,-1.739
4,46,-6.4923e-08,-0.16347,-75.206,-34.588,-1.7294
4,47,-6.9809e-08,-0.17102,-74.996,-34.2,-1.71
4,48,-7.4825e-08,-0.1706,-74.791,-34.221,-1.7111
4,49,-3.4378e-07,-0.10059,-69.672,-38.766,-1.9387
4,50,-3.9955e-07,-0.10836,-69.116,-38.123,-1.9066
4,51,-4.1311e-07,-0.095294,-68.992,-39.23,-1.962
4,52,-4.215e-07,-0.085731,-68.916,-40.141,-2.0077
4,53,-5.0584e-07,-0.095419,-68.23,-39.217,-1.9615
4,54,-5.9625e-07,-0.07364,-67.603,-41.444,-2.0733
4,55,-7.8339e-07,-0.07375,-66.547,-41.426,-2.0727
4,56,-8.1612e-07,-0.070662,-66.388,-41.793,-2.0912
4,57,-8.429e-07,-0.065858,-66.261,-42.395,-2.1216
4,58,-1.0304e-06,-0.06871,-65.471,-42.026,-2.1033
4,59,-1.2458e-06,-0.075766,-64.717,-41.181,-2.061
4,60,-1.5182e-06,-0.059131,-63.925,-43.287,-2.1681
4,61,-1.5275e-06,-0.058075,-63.9,-43.444,-2.1759
4,62,-1.6884e-06,-0.053625,-63.497,-44.114,-2.2103
4,63,-1.857e-06,-0.056444,-63.111,-43.672,-2.1882
4,64,-2.0688e-06,-0.046912,-62.673,-45.222,-2.2681
4,65,-2.5377e-06,-0.048564,-61.839,-44.901,-2.253
4,66,-2.7088e-06,-0.050442,-61.571,-44.585,-2.2368
4,67,-2.8414e-06,-0.034633,-61.375,-47.647,-2.3989
4,68,-3.1394e-06,-0.049262,-60.965,-44.763,-2.247
4,69,-3.4593e-06,-0.042753,-60.564,-45.906,-2.3081
4,70,-3.6661e-06,-0.046037,-60.325,-45.297,-2.2762
4,71,-4.8381e-06,-0.051239,-59.173,-44.359,-2.2298
4,72,-5.3489e-06,-0.038318,-58.755,-46.662,-2.3552
4,73,-5.8615e-06,-0.028314,-58.373,-48.879,-2.4854
4,74,-6.0807e-06,-0.033943,-58.219,-47.559,-2.4077
4,75,-6.4832e-06,-0.042562,-57.951,-45.795,-2.3101
4,76,-8.0644e-06,-0.052482,-57.035,-44.066,-2.2196
4,77,-8.6657e-06,-0.041636,-56.733,-45.852,-2.3195
4,78,-8.9346e-06,-0.043608,-56.604,-45.495,-2.2997
4,79,-1.1014e-05,-0.049711,-55.721,-44.395,-2.243
4,80,-1.2083e-05,-0.047868,-55.33,-44.661,-2.2595
4,81,-1.3006e-05,-0.049229,-55.018,-44.413,-2.2474
4,82,-1.4133e-05,-0.041086,-54.666,-45.712,-2.3255
4,83,-1.506e-05,-0.024733,-54.397,-48.859,-2.5438
4,84,-1.6322e-05,-0.023739,-54.055,-48.98,-2.5616
4,85,-1.753e-05,-0.043917,-53.752,-45.103,-2.2968
4,86,-1.825e-05,-0.033234,-53.581,-46.952,-2.4172
4,87,-1.9717e-05,-0.045644,-53.253,-44.762,-2.2802
4,88,-2.0669e-05,-0.051843,-53.052,-43.82,-2.2252
4,89,-2.3111e-05,-0.0481,-52.576,-44.294,-2.2577
4,90,-2.49e-05,-0.035019,-52.258,-46.298,-2.3948
4,91,-2.8185e-05,-0.049114,-51.73,-44,-2.2487
4,92,-2.8358e-05,-0.053434,-51.704,-43.419,-2.2123
4,93,-2.9822e-05,-0.027104,-51.489,-47.415,-2.5056
4,94,-3.1832e-05,-0.039599,-51.21,-45.294,-2.3419
4,95,-3.2432e-05,-0.054256,-51.13,-43.224,-2.2057
4,96,-3.3851e-05,-0.053142,-50.947,-43.337,-2.2147
4,97,-6.0088e-05,-0.099705,-48.489,-38.363,-1.9428
4,98,-8.3239e-05,-0.11777,-47.089,-36.966,-1.871
4,99,-0.00010277,-0.13023,-46.182,-36.123,-1.8277
4,100,-0.00010518,-0.14146,-46.082,-35.466,-1.792
4,101,-0.00010703,-0.11573,-46.007,-37.007,-1.8787
4,102,-0.00011283,-0.15714,-45.78,-34.602,-1.7468
4,103,-0.00011774,-0.16649,-45.597,-34.132,-1.7219
4,104,-0.00012023,-0.14745,-45.506,-35.094,-1.7742
4,105,-0.00012603,-0.15464,-45.303,-34.702,-1.7537
4,106,-0.00012653,-0.16513,-45.286,-34.178,-1.7254
4,107,-0.00013254,-0.1633,-45.086,-34.258,-1.7302
4,108,-0.00013867,-0.2037,-44.891,-32.465,-1.6352
4,109,-0.00014463,-0.218,-44.71,-31.903,-1.6061
4,110,-0.00014701,-0.18304,-44.64,-33.311,-1.6812
4,111,-0.00014809,-0.17121,-44.608,-33.846,-1.7099
4,112,-0.00015503,-0.18138,-44.411,-33.37,-1.6851
4,113,-0.0001594,-0.22587,-44.291,-31.597,-1.5909
4,114,-0.00017018,-0.17662,-44.009,-33.56,-1.6966
4,115,-0.00017792,-0.26278,-43.817,-30.337,-1.5261
4,116,-0.00022465,-0.31651,-42.811,-28.777,-1.4466
4,117,-0.00024508,-0.31877,-42.435,-28.709,-1.4436
4,118,-0.00026465,-0.30547,-42.103,-29.044,-1.4618
4,119,-0.00027021,-0.32168,-42.013,-28.615,-1.4397
4,120,-0.00028056,-0.35969,-41.851,-27.693,-1.3922
4,121,-0.0012754,-2.0602,-35.3,-13.489,-0.67568
4,122,-0.001507,-1.5691,-34.577,-15.595,-0.78225
4,123,-0.0017112,-1.9748,-34.027,-13.801,-0.69214
4,124,-0.0017442,-0.34464,-33.944,-27.593,-1.4092
4,125,-0.0017603,-2.0179,-33.904,-13.632,-0.6838
4,126,-0.0017609,-1.4055,-33.903,-16.457,-0.82621
4,127,-0.0017786,-0.68914,-33.86,-22.157,-1.1184
4,128,-0.0017836,-1.7018,-33.847,-14.952,-0.75025
4,129,-0.0017837,-2.0828,-33.847,-13.391,-0.67161
4,130,-0.0018037,-1.1171,-33.799,-18.274,-0.91908
4,131,-0.0018254,-0.71576,-33.747,-21.849,-1.1026
4,132,-0.0018299,0.2159,-33.736,-30.61,-1.5856
4,133,-0.0018487,-1.5027,-33.692,-15.92,-0.79956
4,134,-0.0018747,-0.96758,-33.632,-19.418,-0.97792
4,135,-0.0018873,-0.60813,-33.602,-23.147,-1.1707
4,136,-0.0018944,-1.5293,-33.586,-15.778,-0.79258
4,137,-0.0019269,-1.505,-33.512,-15.907,-0.79897
4,138,-0.0020179,-0.73685,-33.313,-21.618,-1.0904
4,139,-0.0021151,-0.64597,-33.109,-22.666,-1.1452
4,140,-0.0021378,-0.46297,-33.062,-25.254,-1.2851
4,141,-0.0022663,0.42574,-32.809,-25.592,-1.2912
4,142,-0.0029297,-2.8677,-31.697,-10.995,-0.55152
4,143,-0.014181,-2.0773,-24.861,-13.373,-0.67292
4,144,-0.016221,0.73738,-24.279,-20.423,-1.0225
4,145,-0.016287,1.5803,-24.261,-13.915,-0.68783
4,146,-0.016446,-2.1166,-24.219,-13.153,-0.66787
4,147,-0.016591,-0.80668,-24.181,-20.548,-1.0398
4,148,-0.016625,-3.2835,-24.173,-9.9673,-0.50439
4,149,-0.016656,1.3819,-24.164,-15.068,-0.7523
4,150,-0.016707,-6.9348,-24.151,-5.1491,-0.26105
4,151,-0.016733,-8.7601,-24.144,-3.8972,-0.19799
4,152,-0.016805,-6.9575,-24.126,-5.112,-0.25983
4,153,-0.016974,1.9308,-24.083,-11.888,-0.59949
4,154,-0.017067,-0.25234,-24.059,-26.752,-1.4303
4,155,-0.017107,-3.1361,-24.049,-10.289,-0.52102
4,156,-0.017263,-7.84,-24.009,-4.483,-0.22721
4,157,-0.017415,-2.1261,-23.971,-13.106,-0.66642
4,158,-0.01748,0.88111,-23.955,6.4709,0.32267
4,159,-0.017741,-9.0006,-23.891,-3.7769,-0.19156
4,160,-0.018089,-7.452,-23.807,-4.7507,-0.24104
4,161,-0.02268,7.6488,-22.828,3.0007,0.15149
4,162,-0.028073,-0.33647,-21.904,-24.07,-1.3437
4,163,-0.03389,2.8686,-21.09,-8.0948,-0.39818
4,164,-0.33955,2.037,-11.236,7.0982,0.34398
4,165,-0.34969,-3.7658,-11.113,-8.9709,-0.44982
5,1,-1.5216e-08,0.19241,-78.535,-32.994,-1.6497
5,2,-1.5237e-08,0.24951,-78.532,-30.709,-1.5355
5,3,-1.526e-08,0.23485,-78.53,-31.242,-1.5621
5,4,-1.5331e-08,0.23644,-78.522,-31.183,-1.5592
5,5,-1.5364e-08,0.23421,-78.518,-31.266,-1.5633
5,6,-1.5439e-08,0.22574,-78.509,-31.59,-1.5795
5,7,-1.5558e-08,0.22342,-78.496,-31.681,-1.5841
5,8,-1.5633e-08,0.22295,-78.488,-31.7,-1.585
5,9,-1.5785e-08,0.21648,-78.471,-31.959,-1.598
5,10,-1.5882e-08,0.21574,-78.46,-31.989,-1.5995
5,11,-1.6265e-08,0.20187,-78.418,-32.573,-1.6287
5,12,-1.6353e-08,0.20011,-78.408,-32.65,-1.6325
5,13,-1.7988e-08,0.13909,-78.234,-35.839,-1.792
5,14,-1.8687e-08,0.12023,-78.162,-37.114,-1.8558
5,15,-1.9856e-08,0.090211,-78.045,-39.623,-1.9813
5,16,-2.1624e-08,0.054021,-77.876,-44.09,-2.2048
5,17,-2.1936e-08,0.040431,-77.847,-46.608,-2.3309
5,18,-2.2034e-08,0.038909,-77.838,-46.941,-2.3476
5,19,-2.22e-08,0.0335,-77.823,-48.239,-2.4127
5,20,-2.2694e-08,0.02701,-77.777,-50.102,-2.5062
5,21,-2.2796e-08,0.0086399,-77.769,-59.76,-2.9985
5,22,-2.3089e-08,-0.00027104,-77.742,-71.769,-3.8854
5,23,-2.491e-08,-0.0051174,-77.582,-63.825,-3.2199
5,24,-2.6713e-08,-0.028808,-77.43,-49.574,-2.4797
5,25,-2.7302e-08,-0.034414,-77.382,-48.04,-2.4027
5,26,-2.7464e-08,-0.03663,-77.369,-47.501,-2.3757
5,27,-2.7757e-08,-0.03827,-77.345,-47.123,-2.3567
5,28,-2.839e-08,-0.042491,-77.295,-46.219,-2.3114
5,29,-2.8997e-08,-0.047939,-77.247,-45.177,-2.2592
5,30,-3.0078e-08,-0.065933,-77.164,-42.422,-2.1213
5,31,-3.1627e-08,-0.073384,-77.048,-41.497,-2.075
5,32,-3.1715e-08,-0.075393,-77.041,-41.263,-2.0633
5,33,-3.2153e-08,-0.077722,-77.009,-41.001,-2.0502
5,34,-3.2691e-08,-0.08006,-76.97,-40.744,-2.0374
5,35,-3.2934e-08,-0.080859,-76.952,-40.659,-2.0331
5,36,-3.3785e-08,-0.088011,-76.892,-39.927,-1.9964
5,37,-3.6476e-08,-0.10687,-76.707,-38.251,-1.9126
5,38,-3.8298e-08,-0.11313,-76.587,-37.76,-1.8881
5,39,-4.079e-08,-0.12208,-76.429,-37.103,-1.8552
5,40,-4.2785e-08,-0.12678,-76.308,-36.777,-1.8389
5,41,-4.6876e-08,-0.13564,-76.07,-36.195,-1.8098
5,42,-4.8184e-08,-0.13721,-75.998,-36.096,-1.8048
5,43,-5.2621e-08,-0.14518,-75.761,-35.609,-1.7805
5,44,-5.946e-08,-0.15784,-75.423,-34.89,-1.7445
5,45,-6.2613e-08,-0.15989,-75.278,-34.778,-1.739
5,46,-6.6318e-08,-0.16347,-75.114,-34.588,-1.7294
5,47,-7.1308e-08,-0.17102,-74.903,-34.2,-1.71
5,48,-7.6428e-08,-0.1706,-74.699,-34.221,-1.7111
5,49,-3.5059e-07,-0.10059,-69.587,-38.766,-1.9387
5,50,-4.0745e-07,-0.10836,-69.031,-38.123,-1.9066
5,51,-4.2122e-07,-0.095294,-68.907,-39.23,-1.962
5,52,-4.2976e-07,-0.085731,-68.832,-40.14,-2.0077
5,53,-5.1572e-07,-0.095419,-68.146,-39.216,-1.9614
5,54,-6.0775e-07,-0.07364,-67.52,-41.443,-2.0733
5,55,-7.9828e-07,-0.07375,-66.466,-41.425,-2.0727
5,56,-8.3155e-07,-0.070662,-66.306,-41.792,-2.0912
5,57,-8.5883e-07,-0.065858,-66.18,-42.394,-2.1216
5,58,-1.0497e-06,-0.06871,-65.391,-42.025,-2.1033
5,59,-1.269e-06,-0.075766,-64.637,-41.18,-2.061
5,60,-1.5462e-06,-0.059131,-63.845,-43.286,-2.168
5,61,-1.5554e-06,-0.058075,-63.822,-43.443,-2.1759
5,62,-1.7191e-06,-0.053625,-63.418,-44.112,-2.2103
5,63,-1.8907e-06,-0.056444,-63.033,-43.67,-2.1882
5,64,-2.1059e-06,-0.046912,-62.596,-45.219,-2.2681
5,65,-2.5831e-06,-0.048564,-61.762,-44.898,-2.253
5,66,-2.7568e-06,-0.050442,-61.495,-44.582,-2.2367
5,67,-2.8917e-06,-0.034633,-61.299,-47.641,-2.3989
5,68,-3.1945e-06,-0.049262,-60.889,-44.76,-2.247
5,69,-3.5199e-06,-0.042754,-60.489,-45.901,-2.308
5,70,-3.7298e-06,-0.046038,-60.25,-45.293,-2.2762
5,71,-4.9217e-06,-0.051239,-59.099,-44.355,-2.2298
5,72,-5.4404e-06,-0.038319,-58.681,-46.654,-2.3552
5,73,-5.9611e-06,-0.028314,-58.299,-48.865,-2.4853
5,74,-6.183e-06,-0.033943,-58.147,-47.549,-2.4077
5,75,-6.592e-06,-0.042562,-57.879,-45.788,-2.3101
5,76,-8.1985e-06,-0.052482,-56.963,-44.061,-2.2196
5,77,-8.8091e-06,-0.041636,-56.661,-45.843,-2.3195
5,78,-9.0815e-06,-0.043608,-56.533,-45.487,-2.2997
5,79,-1.1195e-05,-0.049712,-55.651,-44.387,-2.243
5,80,-1.2279e-05,-0.047868,-55.26,-44.653,-2.2595
5,81,-1.3216e-05,-0.049229,-54.949,-44.405,-2.2473
5,82,-1.436e-05,-0.041086,-54.597,-45.7,-2.3254
5,83,-1.5301e-05,-0.024734,-54.328,-48.832,-2.5437
5,84,-1.6581e-05,-0.023739,-53.987,-48.952,-2.5616
5,85,-1.7808e-05,-0.043917,-53.684,-45.091,-2.2967
5,86,-1.8537e-05,-0.033234,-53.513,-46.933,-2.4172
5,87,-2.0026e-05,-0.045645,-53.185,-44.75,-2.2802
5,88,-2.0991e-05,-0.051844,-52.985,-43.81,-2.2252
5,89,-2.347e-05,-0.0481,-52.509,-44.282,-2.2576
5,90,-2.5285e-05,-0.03502,-52.192,-46.277,-2.3948
5,91,-2.8618e-05,-0.049115,-51.663,-43.986,-2.2487
5,92,-2.879e-05,-0.053434,-51.638,-43.407,-2.2123
5,93,-3.0277e-05,-0.027105,-51.423,-47.385,-2.5056
5,94,-3.2317e-05,-0.039599,-51.144,-45.274,-2.3419
5,95,-3.2924e-05,-0.054257,-51.065,-43.212,-2.2057
5,96,-3.4362e-05,-0.053143,-50.882,-43.324,-2.2147
5,97,-6.0996e-05,-0.099706,-48.424,-38.356,-1.9428
5,98,-8.4448e-05,-0.11777,-47.026,-36.96,-1.871
5,99,-0.00010421,-0.13023,-46.122,-36.117,-1.8277
5,100,-0.00010664,-0.14147,-46.022,-35.461,-1.792
5,101,-0.00010852,-0.11573,-45.947,-36.999,-1.8787
5,102,-0.0001144,-0.15714,-45.72,-34.598,-1.7468
5,103,-0.00011937,-0.16649,-45.537,-34.128,-1.7219
5,104,-0.00012189,-0.14745,-45.447,-35.088,-1.7742
5,105,-0.00012777,-0.15464,-45.244,-34.697,-1.7537
5,106,-0.00012827,-0.16513,-45.227,-34.173,-1.7254
5,107,-0.00013436,-0.1633,-45.027,-34.253,-1.7302
5,108,-0.00014057,-0.2037,-44.832,-32.462,-1.6352
5,109,-0.0001466,-0.218,-44.651,-31.9,-1.6061
5,110,-0.00014901,-0.18304,-44.581,-33.307,-1.6812
5,111,-0.0001501,-0.17121,-44.55,-33.841,-1.7099
5,112,-0.00015714,-0.18139,-44.352,-33.366,-1.6851
5,113,-0.00016156,-0.22587,-44.233,-31.594,-1.5909
5,114,-0.00017248,-0.17662,-43.951,-33.555,-1.6966
5,115,-0.00018032,-0.26279,-43.759,-30.335,-1.5261
5,116,-0.00022766,-0.31651,-42.753,-28.775,-1.4466
5,117,-0.00024834,-0.31877,-42.377,-28.707,-1.4436
5,118,-0.00026811,-0.30547,-42.047,-29.042,-1.4618
5,119,-0.00027372,-0.32168,-41.957,-28.613,-1.4397
5,120,-0.0002842,-0.35969,-41.795,-27.691,-1.3922
5,121,-0.0012919,-2.0602,-35.244,-13.489,-0.67569
5,122,-0.0015241,-1.5691,-34.528,-15.595,-0.78225
5,123,-0.0017305,-1.9748,-33.978,-13.801,-0.69215
5,124,-0.0017636,-0.34465,-33.896,-27.587,-1.4092
5,125,-0.0017798,-2.0179,-33.856,-13.632,-0.68381
5,126,-0.0017804,-1.4055,-33.855,-16.456,-0.82621
5,127,-0.0017983,-0.68915,-33.812,-22.154,-1.1184
5,128,-0.0018033,-1.7018,-33.8,-14.952,-0.75025
5,129,-0.0018034,-2.0828,-33.799,-13.39,-0.67162
5,130,-0.0018236,-1.1171,-33.751,-18.273,-0.91909
5,131,-0.0018456,-0.71577,-33.699,-21.846,-1.1026
5,132,-0.0018501,0.21589,-33.689,-30.597,-1.5855
5,133,-0.0018691,-1.5027,-33.644,-15.919,-0.79956
5,134,-0.0018954,-0.96759,-33.584,-19.416,-0.97793
5,135,-0.0019081,-0.60814,-33.555,-23.144,-1.1707
5,136,-0.0019152,-1.5293,-33.539,-15.777,-0.79258
5,137,-0.0019481,-1.505,-33.465,-15.906,-0.79897
5,138,-0.00204,-0.73687,-33.265,-21.616,-1.0904
5,139,-0.0021383,-0.64598,-33.061,-22.664,-1.1452
5,140,-0.0021611,-0.46298,-33.015,-25.249,-1.2851
5,141,-0.0022909,0.42572,-32.762,-25.589,-1.2911
5,142,-0.0029615,-2.8677,-31.65,-10.995,-0.55153
5,143,-0.014334,-2.0773,-24.815,-13.372,-0.67293
5,144,-0.016367,0.73731,-24.24,-20.419,-1.0223
5,145,-0.016431,1.5803,-24.223,-13.915,-0.68775
5,146,-0.016591,-2.1166,-24.181,-13.152,-0.66789
5,147,-0.016737,-0.80672,-24.143,-20.543,-1.0397
5,148,-0.016771,-3.2835,-24.135,-9.9667,-0.50441
5,149,-0.016802,1.3818,-24.127,-15.067,-0.75223
5,150,-0.016854,-6.9346,-24.113,-5.1488,-0.26107
5,151,-0.01688,-8.7598,-24.106,-3.897,-0.19801
5,152,-0.016952,-6.9573,-24.088,-5.1116,-0.25985
5,153,-0.017123,1.9307,-24.045,-11.887,-0.59949
5,154,-0.017217,-0.2524,-24.021,-26.728,-1.4295
5,155,-0.017257,-3.1361,-24.011,-10.288,-0.52104
5,156,-0.017415,-7.8398,-23.972,-4.4829,-0.22723
5,157,-0.017567,-2.1261,-23.934,-13.105,-0.66644
5,158,-0.017633,0.88102,-23.918,6.4709,0.32266
5,159,-0.017896,-9.0004,-23.853,-3.7768,-0.19158
5,160,-0.018247,-7.4518,-23.769,-4.7504,-0.24106
5,161,-0.022877,7.6487,-22.79,3.0005,0.1515
5,162,-0.028311,-0.33656,-21.868,-24.046,-1.3431
5,163,-0.034169,2.8685,-21.054,-8.0948,-0.39813
5,164,-0.34219,2.0368,-11.204,7.0981,0.34389
5,165,-0.35161,-3.7658,-11.091,-8.9703,-0.4498
6,1,-1.5567e-08,0.19241,-78.436,-32.994,-1.6497
6,2,-1.5588e-08,0.24951,-78.433,-30.709,-1.5355
6,3,-1.5612e-08,0.23485,-78.431,-31.242,-1.5621
6,4,-1.5685e-08,0.23644,-78.423,-31.183,-1.5592
6,5,-1.5718e-08,0.23421,-78.419,-31.266,-1.5633
6,6,-1.5795e-08,0.22574,-78.41,-31.59,-1.5795
6,7,-1.5916e-08,0.22342,-78.397,-31.681,-1.5841
6,8,-1.5993e-08,0.22295,-78.389,-31.7,-1.585
6,9,-1.6149e-08,0.21648,-78.372,-31.959,-1.598
6,10,-1.6247e-08,0.21574,-78.361,-31.989,-1.5995
6,11,-1.6639e-08,0.20187,-78.319,-32.573,-1.6287
6,12,-1.6729e-08,0.20011,-78.309,-32.65,-1.6325
6,13,-1.8399e-08,0.13909,-78.136,-35.839,-1.792
6,14,-1.9114e-08,0.12023,-78.064,-37.114,-1.8558
6,15,-2.0308e-08,0.090211,-77.948,-39.623,-1.9813
6,16,-2.2114e-08,0.054021,-77.779,-44.09,-2.2048
6,17,-2.2433e-08,0.040431,-77.75,-46.608,-2.3309
6,18,-2.2533e-08,0.038909,-77.741,-46.941,-2.3476
6,19,-2.2702e-08,0.0335,-77.726,-48.238,-2.4127
6,20,-2.3207e-08,0.02701,-77.68,-50.101,-2.5062
6,21,-2.331e-08,0.0086399,-77.672,-59.754,-2.9984
6,22,-2.3609e-08,-0.00027104,-77.646,-71.673,-3.8809
6,23,-2.547e-08,-0.0051174,-77.485,-63.809,-3.2197
6,24,-2.7313e-08,-0.028808,-77.334,-49.573,-2.4797
6,25,-2.7915e-08,-0.034414,-77.286,-48.04,-2.4027
6,26,-2.808e-08,-0.03663,-77.273,-47.501,-2.3757
6,27,-2.8379e-08,-0.03827,-77.249,-47.123,-2.3567
6,28,-2.9026e-08,-0.042491,-77.199,-46.219,-2.3114
6,29,-2.9646e-08,-0.047939,-77.151,-45.176,-2.2592
6,30,-3.0748e-08,-0.065933,-77.068,-42.422,-2.1213
6,31,-3.2331e-08,-0.073384,-76.952,-41.497,-2.075
6,32,-3.242e-08,-0.075393,-76.946,-41.263,-2.0633
6,33,-3.2868e-08,-0.077722,-76.914,-41,-2.0502
6,34,-3.3417e-08,-0.08006,-76.875,-40.744,-2.0374
6,35,-3.3666e-08,-0.080859,-76.857,-40.659,-2.0331
6,36,-3.4534e-08,-0.088011,-76.797,-39.926,-1.9964
6,37,-3.728e-08,-0.10687,-76.613,-38.251,-1.9126
6,38,-3.9141e-08,-0.11313,-76.493,-37.76,-1.8881
6,39,-4.1683e-08,-0.12208,-76.335,-37.103,-1.8552
6,40,-4.372e-08,-0.12678,-76.214,-36.777,-1.8389
6,41,-4.7899e-08,-0.13564,-75.976,-36.195,-1.8098
6,42,-4.9231e-08,-0.13721,-75.904,-36.095,-1.8048
6,43,-5.3762e-08,-0.14518,-75.668,-35.609,-1.7805
6,44,-6.0748e-08,-0.15784,-75.33,-34.89,-1.7445
6,45,-6.3963e-08,-0.15989,-75.185,-34.778,-1.739
6,46,-6.7743e-08,-0.16347,-75.022,-34.588,-1.7294
6,47,-7.2839e-08,-0.17102,-74.811,-34.2,-1.71
6,48,-7.8064e-08,-0.1706,-74.607,-34.221,-1.7111
6,49,-3.5752e-07,-0.10059,-69.502,-38.765,-1.9387
6,50,-4.155e-07,-0.10836,-68.946,-38.123,-1.9066
6,51,-4.2948e-07,-0.095294,-68.823,-39.23,-1.962
6,52,-4.3818e-07,-0.085731,-68.748,-40.14,-2.0077
6,53,-5.2579e-07,-0.095419,-68.062,-39.216,-1.9614
6,54,-6.1946e-07,-0.07364,-67.437,-41.442,-2.0733
6,55,-8.1345e-07,-0.07375,-66.384,-41.425,-2.0727
6,56,-8.4728e-07,-0.070662,-66.225,-41.791,-2.0912
6,57,-8.7505e-07,-0.065858,-66.099,-42.393,-2.1216
6,58,-1.0693e-06,-0.06871,-65.31,-42.024,-2.1033
6,59,-1.2927e-06,-0.075766,-64.557,-41.179,-2.061
6,60,-1.5747e-06,-0.059131,-63.766,-43.284,-2.168
6,61,-1.5838e-06,-0.058075,-63.743,-43.441,-2.1759
6,62,-1.7504e-06,-0.053625,-63.34,-44.11,-2.2103
6,63,-1.925e-06,-0.056444,-62.955,-43.668,-2.1882
6,64,-2.1437e-06,-0.046912,-62.518,-45.216,-2.2681
6,65,-2.6293e-06,-0.048564,-61.685,-44.895,-2.253
6,66,-2.8055e-06,-0.050442,-61.419,-44.579,-2.2367
6,67,-2.9428e-06,-0.034633,-61.223,-47.635,-2.3988
6,68,-3.2505e-06,-0.049262,-60.814,-44.757,-2.2469
6,69,-3.5815e-06,-0.042754,-60.414,-45.896,-2.308
6,70,-3.7947e-06,-0.046038,-60.175,-45.289,-2.2762
6,71,-5.0068e-06,-0.051239,-59.024,-44.35,-2.2298
6,72,-5.5333e-06,-0.038319,-58.608,-46.646,-2.3552
6,73,-6.0623e-06,-0.028314,-58.226,-48.852,-2.4853
6,74,-6.287e-06,-0.033943,-58.074,-47.539,-2.4076
6,75,-6.7026e-06,-0.042562,-57.806,-45.781,-2.3101
6,76,-8.3349e-06,-0.052482,-56.892,-44.055,-2.2196
6,77,-8.955e-06,-0.041636,-56.59,-45.834,-2.3195
6,78,-9.2309e-06,-0.043608,-56.462,-45.479,-2.2996
6,79,-1.1378e-05,-0.049712,-55.58,-44.38,-2.243
6,80,-1.2477e-05,-0.047868,-55.19,-44.644,-2.2595
6,81,-1.3429e-05,-0.049229,-54.879,-44.397,-2.2473
6,82,-1.459e-05,-0.041086,-54.528,-45.688,-2.3254
6,83,-1.5546e-05,-0.024734,-54.259,-48.806,-2.5437
6,84,-1.6844e-05,-0.023739,-53.919,-48.923,-2.5616
6,85,-1.809e-05,-0.043918,-53.616,-45.079,-2.2967
6,86,-1.8829e-05,-0.033235,-53.446,-46.914,-2.4171
6,87,-2.0341e-05,-0.045645,-53.117,-44.738,-2.2802
6,88,-2.1318e-05,-0.051844,-52.918,-43.8,-2.2252
6,89,-2.3834e-05,-0.048101,-52.442,-44.27,-2.2576
6,90,-2.5677e-05,-0.03502,-52.125,-46.256,-2.3947
6,91,-2.9059e-05,-0.049116,-51.597,-43.972,-2.2486
6,92,-2.9229e-05,-0.053435,-51.572,-43.396,-2.2123
6,93,-3.0738e-05,-0.027106,-51.357,-47.354,-2.5056
6,94,-3.2809e-05,-0.0396,-51.079,-45.254,-2.3419
6,95,-3.3424e-05,-0.054258,-50.999,-43.199,-2.2057
6,96,-3.4882e-05,-0.053143,-50.817,-43.311,-2.2147
6,97,-6.1916e-05,-0.099707,-48.359,-38.348,-1.9428
6,98,-8.5674e-05,-0.11778,-46.963,-36.954,-1.871
6,99,-0.00010566,-0.13023,-46.061,-36.111,-1.8277
6,100,-0.00010813,-0.14147,-45.962,-35.455,-1.792
6,101,-0.00011003,-0.11573,-45.887,-36.992,-1.8787
6,102,-0.00011599,-0.15714,-45.66,-34.593,-1.7468
6,103,-0.00012102,-0.16649,-45.477,-34.123,-1.7219
6,104,-0.00012357,-0.14745,-45.387,-35.083,-1.7742
6,105,-0.00012954,-0.15464,-45.184,-34.692,-1.7537
6,106,-0.00013003,-0.16514,-45.168,-34.169,-1.7254
6,107,-0.0001362,-0.1633,-44.968,-34.248,-1.7302
6,108,-0.0001425,-0.2037,-44.773,-32.459,-1.6352
6,109,-0.0001486,-0.218,-44.593,-31.897,-1.6061
6,110,-0.00015104,-0.18305,-44.522,-33.303,-1.6812
6,111,-0.00015215,-0.17122,-44.491,-33.836,-1.7099
6,112,-0.00015927,-0.18139,-44.294,-33.361,-1.6851
6,113,-0.00016375,-0.22587,-44.174,-31.591,-1.5909
6,114,-0.00017481,-0.17662,-43.892,-33.55,-1.6966
6,115,-0.00018274,-0.26279,-43.701,-30.333,-1.5261
6,116,-0.00023071,-0.31652,-42.695,-28.773,-1.4466
6,117,-0.00025165,-0.31877,-42.32,-28.705,-1.4436
6,118,-0.00027161,-0.30548,-41.99,-29.039,-1.4618
6,119,-0.00027728,-0.32169,-41.901,-28.611,-1.4397
6,120,-0.0002879,-0.35969,-41.739,-27.689,-1.3922
6,121,-0.0013086,-2.0602,-35.189,-13.488,-0.67569
6,122,-0.0015415,-1.5691,-34.479,-15.594,-0.78225
6,123,-0.0017499,-1.9748,-33.93,-13.8,-0.69215
6,124,-0.0017832,-0.34466,-33.848,-27.58,-1.4092
6,125,-0.0017995,-2.0179,-33.809,-13.631,-0.68381
6,126,-0.0018002,-1.4055,-33.807,-16.456,-0.82622
6,127,-0.0018182,-0.68916,-33.764,-22.152,-1.1184
6,128,-0.0018233,-1.7018,-33.752,-14.951,-0.75026
6,129,-0.0018234,-2.0828,-33.751,-13.39,-0.67162
6,130,-0.0018438,-1.1171,-33.703,-18.272,-0.91909
6,131,-0.001866,-0.71579,-33.651,-21.844,-1.1026
6,132,-0.0018705,0.21587,-33.641,-30.585,-1.5854
6,133,-0.0018898,-1.5027,-33.597,-15.919,-0.79957
6,134,-0.0019163,-0.9676,-33.536,-19.415,-0.97793
6,135,-0.0019291,-0.60816,-33.507,-23.141,-1.1707
6,136,-0.0019363,-1.5293,-33.491,-15.776,-0.79259
6,137,-0.0019696,-1.505,-33.417,-15.906,-0.79898
6,138,-0.0020625,-0.73688,-33.218,-21.614,-1.0904
6,139,-0.0021618,-0.646,-33.014,-22.661,-1.1452
6,140,-0.0021848,-0.463,-32.968,-25.245,-1.2851
6,141,-0.0023159,0.4257,-32.716,-25.585,-1.2911
6,142,-0.0029937,-2.8677,-31.603,-10.995,-0.55153
6,143,-0.014489,-2.0773,-24.768,-13.371,-0.67293
6,144,-0.016513,0.73724,-24.202,-20.414,-1.0221
6,145,-0.016576,1.5802,-24.185,-13.915,-0.68767
6,146,-0.016737,-2.1166,-24.143,-13.15,-0.66791
6,147,-0.016884,-0.80677,-24.105,-20.539,-1.0395
6,148,-0.016919,-3.2835,-24.097,-9.966,-0.50443
6,149,-0.01695,1.3818,-24.089,-15.065,-0.75217
6,150,-0.017002,-6.9344,-24.075,-5.1486,-0.26109
6,151,-0.017029,-8.7594,-24.069,-3.8968,-0.19803
6,152,-0.017101,-6.9571,-24.05,-5.1112,-0.25986
6,153,-0.017273,1.9306,-24.007,-11.886,-0.59948
6,154,-0.017368,-0.25246,-23.983,-26.704,-1.4287
6,155,-0.017408,-3.1361,-23.973,-10.288,-0.52106
6,156,-0.017567,-7.8396,-23.934,-4.4827,-0.22725
6,157,-0.017721,-2.1261,-23.896,-13.103,-0.66647
6,158,-0.017787,0.88093,-23.88,6.4708,0.32265
6,159,-0.018052,-9.0001,-23.816,-3.7766,-0.19159
6,160,-0.018406,-7.4517,-23.732,-4.7502,-0.24108
6,161,-0.023076,7.6486,-22.753,3.0003,0.1515
6,162,-0.028551,-0.33665,-21.831,-24.022,-1.3425
6,163,-0.03445,2.8683,-21.019,-8.0949,-0.39808
6,164,-0.34485,2.0366,-11.172,7.098,0.3438
6,165,-0.35354,-3.7658,-11.068,-8.9697,-0.44978
7,1,-1.5926e-08,0.19241,-78.337,-32.994,-1.6497
7,2,-1.5948e-08,0.24951,-78.334,-30.709,-1.5355
7,3,-1.5972e-08,0.23485,-78.332,-31.242,-1.5621
7,4,-1.6046e-08,0.23644,-78.324,-31.183,-1.5592
7,5,-1.608e-08,0.23421,-78.32,-31.266,-1.5633
7,6,-1.6159e-08,0.22574,-78.311,-31.59,-1.5795
7,7,-1.6283e-08,0.22342,-78.298,-31.681,-1.5841
7,8,-1.6362e-08,0.22295,-78.29,-31.7,-1.585
7,9,-1.6521e-08,0.21648,-78.273,-31.959,-1.598
7,10,-1.6621e-08,0.21574,-78.262,-31.989,-1.5995
7,11,-1.7021e-08,0.20187,-78.22,-32.573,-1.6287
7,12,-1.7114e-08,0.20011,-78.211,-32.65,-1.6325
7,13,-1.882e-08,0.13909,-78.038,-35.839,-1.792
7,14,-1.955e-08,0.12023,-77.966,-37.114,-1.8558
7,15,-2.077e-08,0.090211,-77.85,-39.623,-1.9813
7,16,-2.2616e-08,0.054021,-77.681,-44.09,-2.2048
7,17,-2.2941e-08,0.040431,-77.652,-46.607,-2.3309
7,18,-2.3044e-08,0.038909,-77.643,-46.94,-2.3476
7,19,-2.3216e-08,0.0335,-77.628,-48.238,-2.4127
7,20,-2.3732e-08,0.02701,-77.583,-50.1,-2.5062
7,21,-2.3836e-08,0.0086399,-77.575,-59.748,-2.9984
7,22,-2.414e-08,-0.00027104,-77.549,-71.578,-3.8763
7,23,-2.6044e-08,-0.0051174,-77.388,-63.793,-3.2194
7,24,-2.7926e-08,-0.028808,-77.237,-49.573,-2.4797
7,25,-2.854e-08,-0.034414,-77.189,-48.039,-2.4027
7,26,-2.8709e-08,-0.03663,-77.176,-47.501,-2.3757
7,27,-2.9015e-08,-0.03827,-77.153,-47.122,-2.3567
7,28,-2.9676e-08,-0.042491,-77.102,-46.219,-2.3114
7,29,-3.031e-08,-0.047939,-77.055,-45.176,-2.2592
7,30,-3.1434e-08,-0.065933,-76.973,-42.422,-2.1213
7,31,-3.305e-08,-0.073384,-76.856,-41.497,-2.075
7,32,-3.3142e-08,-0.075393,-76.85,-41.263,-2.0633
7,33,-3.3599e-08,-0.077722,-76.818,-41,-2.0502
7,34,-3.416e-08,-0.08006,-76.779,-40.744,-2.0374
7,35,-3.4414e-08,-0.080859,-76.762,-40.658,-2.0331
7,36,-3.53e-08,-0.088011,-76.701,-39.926,-1.9964
7,37,-3.8102e-08,-0.10687,-76.518,-38.251,-1.9126
7,38,-4.0002e-08,-0.11313,-76.398,-37.76,-1.8881
7,39,-4.2596e-08,-0.12208,-76.241,-37.103,-1.8552
7,40,-4.4677e-08,-0.12678,-76.12,-36.777,-1.8389
7,41,-4.8945e-08,-0.13564,-75.882,-36.195,-1.8098
7,42,-5.0301e-08,-0.13721,-75.811,-36.095,-1.8048
7,43,-5.4927e-08,-0.14518,-75.575,-35.609,-1.7805
7,44,-6.2063e-08,-0.15784,-75.237,-34.89,-1.7445
7,45,-6.5342e-08,-0.15989,-75.093,-34.778,-1.739
7,46,-6.9199e-08,-0.16347,-74.929,-34.588,-1.7294
7,47,-7.4403e-08,-0.17102,-74.719,-34.2,-1.71
7,48,-7.9736e-08,-0.1706,-74.515,-34.221,-1.7111
7,49,-3.646e-07,-0.10059,-69.417,-38.765,-1.9387
7,50,-4.2372e-07,-0.10836,-68.861,-38.123,-1.9066
7,51,-4.3791e-07,-0.095294,-68.738,-39.23,-1.962
7,52,-4.4677e-07,-0.085731,-68.664,-40.14,-2.0077
7,53,-5.3605e-07,-0.095419,-67.978,-39.216,-1.9614
7,54,-6.314e-07,-0.07364,-67.354,-41.442,-2.0733
7,55,-8.2891e-07,-0.07375,-66.302,-41.424,-2.0727
7,56,-8.6331e-07,-0.070662,-66.144,-41.791,-2.0912
7,57,-8.9158e-07,-0.065858,-66.018,-42.393,-2.1216
7,58,-1.0894e-06,-0.068711,-65.23,-42.023,-2.1033
7,59,-1.3168e-06,-0.075766,-64.476,-41.179,-2.061
7,60,-1.6037e-06,-0.059131,-63.687,-43.283,-2.168
7,61,-1.6128e-06,-0.058075,-63.664,-43.44,-2.1759
7,62,-1.7822e-06,-0.053625,-63.262,-44.108,-2.2103
7,63,-1.9599e-06,-0.056444,-62.877,-43.666,-2.1882
7,64,-2.1822e-06,-0.046912,-62.441,-45.214,-2.2681
7,65,-2.6763e-06,-0.048564,-61.608,-44.892,-2.253
7,66,-2.8552e-06,-0.050442,-61.343,-44.576,-2.2367
7,67,-2.9949e-06,-0.034633,-61.147,-47.628,-2.3988
7,68,-3.3075e-06,-0.049262,-60.738,-44.753,-2.2469
7,69,-3.6442e-06,-0.042754,-60.338,-45.892,-2.308
7,70,-3.8606e-06,-0.046038,-60.1,-45.285,-2.2762
7,71,-5.0934e-06,-0.05124,-58.95,-44.346,-2.2298
7,72,-5.6279e-06,-0.038319,-58.534,-46.639,-2.3551
7,73,-6.1652e-06,-0.028315,-58.153,-48.838,-2.4853
7,74,-6.3927e-06,-0.033943,-58.002,-47.529,-2.4076
7,75,-6.8151e-06,-0.042562,-57.734,-45.774,-2.3101
7,76,-8.4735e-06,-0.052482,-56.82,-44.05,-2.2196
7,77,-9.1033e-06,-0.041636,-56.519,-45.825,-2.3195
7,78,-9.3827e-06,-0.043608,-56.391,-45.471,-2.2996
7,79,-1.1564e-05,-0.049712,-55.51,-44.372,-2.243
7,80,-1.2679e-05,-0.047869,-55.121,-44.636,-2.2594
7,81,-1.3645e-05,-0.04923,-54.81,-44.388,-2.2473
7,82,-1.4824e-05,-0.041087,-54.459,-45.675,-2.3254
7,83,-1.5794e-05,-0.024734,-54.19,-48.779,-2.5436
7,84,-1.7111e-05,-0.02374,-53.851,-48.895,-2.5615
7,85,-1.8376e-05,-0.043918,-53.548,-45.066,-2.2967
7,86,-1.9125e-05,-0.033235,-53.378,-46.894,-2.4171
7,87,-2.066e-05,-0.045645,-53.05,-44.725,-2.2802
7,88,-2.165e-05,-0.051845,-52.85,-43.79,-2.2252
7,89,-2.4204e-05,-0.048101,-52.376,-44.257,-2.2576
7,90,-2.6074e-05,-0.035021,-52.058,-46.234,-2.3947
7,91,-2.9507e-05,-0.049116,-51.531,-43.959,-2.2486
7,92,-2.9675e-05,-0.053435,-51.506,-43.384,-2.2123
7,93,-3.1207e-05,-0.027106,-51.292,-47.322,-2.5055
7,94,-3.3309e-05,-0.0396,-51.013,-45.234,-2.3419
7,95,-3.3931e-05,-0.054258,-50.934,-43.187,-2.2057
7,96,-3.541e-05,-0.053144,-50.752,-43.298,-2.2147
7,97,-6.2851e-05,-0.099708,-48.293,-38.341,-1.9428
7,98,-8.6918e-05,-0.11778,-46.901,-36.947,-1.871
7,99,-0.00010714,-0.13024,-46.001,-36.105,-1.8277
7,100,-0.00010964,-0.14147,-45.902,-35.45,-1.792
7,101,-0.00011157,-0.11574,-45.827,-36.984,-1.8787
7,102,-0.0001176,-0.15714,-45.6,-34.589,-1.7468
7,103,-0.00012269,-0.16649,-45.417,-34.119,-1.7219
7,104,-0.00012528,-0.14745,-45.328,-35.078,-1.7742
7,105,-0.00013132,-0.15464,-45.125,-34.687,-1.7537
7,106,-0.00013182,-0.16514,-45.108,-34.164,-1.7254
7,107,-0.00013807,-0.16331,-44.909,-34.244,-1.7302
7,108,-0.00014446,-0.2037,-44.714,-32.456,-1.6352
7,109,-0.00015063,-0.218,-44.534,-31.894,-1.6061
7,110,-0.0001531,-0.18305,-44.464,-33.299,-1.6812
7,111,-0.00015422,-0.17122,-44.432,-33.832,-1.7099
7,112,-0.00016143,-0.18139,-44.235,-33.357,-1.6851
7,113,-0.00016597,-0.22587,-44.116,-31.588,-1.5909
7,114,-0.00017717,-0.17662,-43.834,-33.545,-1.6966
7,115,-0.0001852,-0.26279,-43.643,-30.33,-1.5261
7,116,-0.0002338,-0.31652,-42.637,-28.771,-1.4466
7,117,-0.00025499,-0.31878,-42.263,-28.703,-1.4436
7,118,-0.00027516,-0.30548,-41.934,-29.037,-1.4618
7,119,-0.00028088,-0.32169,-41.845,-28.608,-1.4397
7,120,-0.00029163,-0.3597,-41.683,-27.687,-1.3922
7,121,-0.0013255,-2.0602,-35.133,-13.488,-0.67569
7,122,-0.0015591,-1.5691,-34.43,-15.594,-0.78226
7,123,-0.0017696,-1.9748,-33.881,-13.8,-0.69216
7,124,-0.001803,-0.34467,-33.8,-27.574,-1.4091
7,125,-0.0018195,-2.0179,-33.761,-13.631,-0.68382
7,126,-0.0018201,-1.4055,-33.759,-16.455,-0.82622
7,127,-0.0018383,-0.68917,-33.716,-22.15,-1.1184
7,128,-0.0018435,-1.7018,-33.704,-14.951,-0.75026
7,129,-0.0018436,-2.0828,-33.704,-13.389,-0.67163
7,130,-0.0018642,-1.1171,-33.655,-18.271,-0.9191
7,131,-0.0018867,-0.7158,-33.604,-21.842,-1.1026
7,132,-0.0018912,0.21585,-33.593,-30.572,-1.5853
7,133,-0.0019106,-1.5027,-33.549,-15.918,-0.79957
7,134,-0.0019374,-0.96761,-33.489,-19.413,-0.97794
7,135,-0.0019504,-0.60817,-33.46,-23.138,-1.1707
7,136,-0.0019576,-1.5293,-33.444,-15.776,-0.79259
7,137,-0.0019913,-1.505,-33.37,-15.905,-0.79899
7,138,-0.0020852,-0.73689,-33.17,-21.612,-1.0904
7,139,-0.0021855,-0.64601,-32.966,-22.658,-1.1452
7,140,-0.0022087,-0.46301,-32.921,-25.24,-1.2851
7,141,-0.002341,0.42568,-32.669,-25.581,-1.291
7,142,-0.0030262,-2.8677,-31.556,-10.994,-0.55154
7,143,-0.014645,-2.0774,-24.722,-13.37,-0.67293
7,144,-0.016661,0.73717,-24.163,-20.41,-1.0219
7,145,-0.016722,1.5801,-24.147,-13.914,-0.68759
7,146,-0.016885,-2.1167,-24.105,-13.149,-0.66793
7,147,-0.017033,-0.80681,-24.067,-20.534,-1.0394
7,148,-0.017067,-3.2835,-24.059,-9.9654,-0.50445
7,149,-0.017099,1.3817,-24.051,-15.064,-0.7521
7,150,-0.017151,-6.9343,-24.037,-5.1483,-0.26111
7,151,-0.017178,-8.7591,-24.031,-3.8966,-0.19805
7,152,-0.017251,-6.9569,-24.012,-5.1108,-0.25988
7,153,-0.017425,1.9304,-23.969,-11.885,-0.59948
7,154,-0.01752,-0.25253,-23.945,-26.68,-1.4278
7,155,-0.017561,-3.1361,-23.935,-10.287,-0.52108
7,156,-0.017721,-7.8394,-23.896,-4.4825,-0.22727
7,157,-0.017876,-2.1261,-23.858,-13.102,-0.6665
7,158,-0.017943,0.88085,-23.842,6.4708,0.32263
7,159,-0.01821,-8.9999,-23.778,-3.7765,-0.19161
7,160,-0.018567,-7.4515,-23.694,-4.75,-0.2411
7,161,-0.023276,7.6484,-22.715,3.0001,0.1515
7,162,-0.028793,-0.33674,-21.795,-23.998,-1.3419
7,163,-0.034734,2.8682,-20.983,-8.0949,-0.39803
7,164,-0.34752,2.0364,-11.139,7.0979,0.34371
7,165,-0.35548,-3.7658,-11.045,-8.9691,-0.44976
8,1,-1.6293e-08,0.19241,-78.238,-32.994,-1.6497
8,2,-1.6316e-08,0.24951,-78.235,-30.709,-1.5355
8,3,-1.634e-08,0.23485,-78.233,-31.242,-1.5621
8,4,-1.6416e-08,0.23644,-78.225,-31.183,-1.5592
8,5,-1.6451e-08,0.23421,-78.221,-31.266,-1.5633
8,6,-1.6532e-08,0.22574,-78.212,-31.59,-1.5795
8,7,-1.6658e-08,0.22342,-78.199,-31.681,-1.5841
8,8,-1.6738e-08,0.22295,-78.191,-31.7,-1.585
8,9,-1.6901e-08,0.21648,-78.174,-31.959,-1.598
8,10,-1.7004e-08,0.21574,-78.163,-31.989,-1.5995
8,11,-1.7413e-08,0.20187,-78.121,-32.573,-1.6287
8,12,-1.7507e-08,0.20011,-78.112,-32.65,-1.6325
8,13,-1.9251e-08,0.13909,-77.939,-35.839,-1.792
8,14,-1.9996e-08,0.12023,-77.868,-37.114,-1.8558
8,15,-2.1243e-08,0.090211,-77.752,-39.623,-1.9813
8,16,-2.3129e-08,0.054021,-77.584,-44.09,-2.2048
8,17,-2.3461e-08,0.040431,-77.555,-46.607,-2.3309
8,18,-2.3565e-08,0.038909,-77.546,-46.94,-2.3476
8,19,-2.3741e-08,0.0335,-77.531,-48.237,-2.4127
8,20,-2.4268e-08,0.02701,-77.486,-50.099,-2.5062
8,21,-2.4374e-08,0.0086398,-77.478,-59.742,-2.9983
8,22,-2.4684e-08,-0.00027104,-77.452,-71.482,-3.8717
8,23,-2.663e-08,-0.0051174,-77.292,-63.776,-3.2192
8,24,-2.8552e-08,-0.028808,-77.141,-49.572,-2.4797
8,25,-2.918e-08,-0.034414,-77.093,-48.039,-2.4027
8,26,-2.9353e-08,-0.03663,-77.08,-47.5,-2.3757
8,27,-2.9665e-08,-0.03827,-77.057,-47.122,-2.3567
8,28,-3.034e-08,-0.042491,-77.006,-46.218,-2.3114
8,29,-3.0988e-08,-0.047939,-76.959,-45.176,-2.2592
8,30,-3.2134e-08,-0.065933,-76.877,-42.422,-2.1213
8,31,-3.3786e-08,-0.073384,-76.761,-41.496,-2.075
8,32,-3.3879e-08,-0.075393,-76.755,-41.263,-2.0633
8,33,-3.4347e-08,-0.077722,-76.722,-41,-2.0502
8,34,-3.492e-08,-0.08006,-76.684,-40.744,-2.0374
8,35,-3.5179e-08,-0.080859,-76.666,-40.658,-2.0331
8,36,-3.6084e-08,-0.088011,-76.606,-39.926,-1.9964
8,37,-3.8942e-08,-0.10687,-76.423,-38.25,-1.9126
8,38,-4.0883e-08,-0.11313,-76.304,-37.759,-1.8881
8,39,-4.353e-08,-0.12208,-76.147,-37.103,-1.8552
8,40,-4.5654e-08,-0.12678,-76.026,-36.777,-1.8389
8,41,-5.0014e-08,-0.13564,-75.788,-36.194,-1.8098
8,42,-5.1394e-08,-0.13721,-75.717,-36.095,-1.8048
8,43,-5.6118e-08,-0.14518,-75.481,-35.609,-1.7805
8,44,-6.3406e-08,-0.15784,-75.144,-34.89,-1.7445
8,45,-6.6751e-08,-0.15989,-75,-34.778,-1.739
8,46,-7.0686e-08,-0.16347,-74.837,-34.588,-1.7294
8,47,-7.6001e-08,-0.17102,-74.627,-34.2,-1.71
8,48,-8.1444e-08,-0.1706,-74.423,-34.221,-1.7111
8,49,-3.7182e-07,-0.10059,-69.332,-38.765,-1.9387
8,50,-4.3209e-07,-0.10836,-68.776,-38.122,-1.9066
8,51,-4.4651e-07,-0.095294,-68.654,-39.229,-1.962
8,52,-4.5552e-07,-0.085731,-68.579,-40.14,-2.0077
8,53,-5.4652e-07,-0.095419,-67.894,-39.215,-1.9614
8,54,-6.4357e-07,-0.07364,-67.271,-41.441,-2.0733
8,55,-8.4467e-07,-0.07375,-66.22,-41.423,-2.0727
8,56,-8.7964e-07,-0.070662,-66.062,-41.79,-2.0912
8,57,-9.0842e-07,-0.065858,-65.936,-42.392,-2.1216
8,58,-1.1098e-06,-0.068711,-65.149,-42.023,-2.1032
8,59,-1.3414e-06,-0.075766,-64.396,-41.178,-2.061
8,60,-1.6332e-06,-0.059131,-63.608,-43.281,-2.168
8,61,-1.6423e-06,-0.058075,-63.586,-43.438,-2.1759
8,62,-1.8146e-06,-0.053625,-63.183,-44.106,-2.2103
8,63,-1.9955e-06,-0.056444,-62.799,-43.665,-2.1881
8,64,-2.2213e-06,-0.046912,-62.364,-45.211,-2.2681
8,65,-2.7242e-06,-0.048564,-61.531,-44.888,-2.253
8,66,-2.9057e-06,-0.050443,-61.267,-44.573,-2.2367
8,67,-3.0478e-06,-0.034633,-61.071,-47.622,-2.3988
8,68,-3.3655e-06,-0.049262,-60.663,-44.75,-2.2469
8,69,-3.708e-06,-0.042754,-60.263,-45.887,-2.308
8,70,-3.9277e-06,-0.046038,-60.025,-45.281,-2.2761
8,71,-5.1814e-06,-0.05124,-58.875,-44.342,-2.2298
8,72,-5.7241e-06,-0.038319,-58.46,-46.631,-2.3551
8,73,-6.2698e-06,-0.028315,-58.08,-48.824,-2.4852
8,74,-6.5003e-06,-0.033943,-57.929,-47.519,-2.4076
8,75,-6.9295e-06,-0.042562,-57.662,-45.767,-2.3101
8,76,-8.6144e-06,-0.052482,-56.749,-44.044,-2.2196
8,77,-9.254e-06,-0.041636,-56.447,-45.816,-2.3195
8,78,-9.537e-06,-0.043609,-56.321,-45.462,-2.2996
8,79,-1.1754e-05,-0.049712,-55.439,-44.365,-2.243
8,80,-1.2884e-05,-0.047869,-55.051,-44.627,-2.2594
8,81,-1.3866e-05,-0.04923,-54.74,-44.38,-2.2473
8,82,-1.5062e-05,-0.041087,-54.39,-45.663,-2.3254
8,83,-1.6047e-05,-0.024735,-54.121,-48.752,-2.5436
8,84,-1.7382e-05,-0.02374,-53.782,-48.865,-2.5615
8,85,-1.8667e-05,-0.043918,-53.479,-45.054,-2.2967
8,86,-1.9427e-05,-0.033235,-53.31,-46.875,-2.4171
8,87,-2.0984e-05,-0.045646,-52.982,-44.713,-2.2802
8,88,-2.1987e-05,-0.051845,-52.783,-43.779,-2.2252
8,89,-2.4579e-05,-0.048102,-52.309,-44.245,-2.2576
8,90,-2.6478e-05,-0.035021,-51.992,-46.213,-2.3947
8,91,-2.9961e-05,-0.049117,-51.464,-43.944,-2.2486
8,92,-3.0128e-05,-0.053436,-51.441,-43.372,-2.2123
8,93,-3.1682e-05,-0.027107,-51.226,-47.291,-2.5055
8,94,-3.3816e-05,-0.039601,-50.947,-45.213,-2.3419
8,95,-3.4445e-05,-0.054259,-50.869,-43.174,-2.2057
8,96,-3.5945e-05,-0.053145,-50.687,-43.284,-2.2147
8,97,-6.38e-05,-0.099709,-48.228,-38.334,-1.9428
8,98,-8.8181e-05,-0.11778,-46.838,-36.941,-1.871
8,99,-0.00010864,-0.13024,-45.941,-36.099,-1.8277
8,100,-0.00011117,-0.14147,-45.842,-35.445,-1.792
8,101,-0.00011312,-0.11574,-45.767,-36.977,-1.8787
8,102,-0.00011924,-0.15714,-45.54,-34.584,-1.7468
8,103,-0.00012439,-0.16649,-45.358,-34.115,-1.7219
8,104,-0.00012701,-0.14745,-45.268,-35.073,-1.7742
8,105,-0.00013314,-0.15464,-45.065,-34.682,-1.7537
8,106,-0.00013364,-0.16514,-45.049,-34.16,-1.7254
8,107,-0.00013997,-0.16331,-44.85,-34.239,-1.7302
8,108,-0.00014644,-0.2037,-44.655,-32.452,-1.6352
8,109,-0.00015268,-0.21801,-44.475,-31.891,-1.6061
8,110,-0.00015518,-0.18305,-44.405,-33.294,-1.6812
8,111,-0.00015631,-0.17122,-44.374,-33.827,-1.7099
8,112,-0.00016363,-0.18139,-44.176,-33.352,-1.6851
8,113,-0.00016821,-0.22587,-44.057,-31.585,-1.5909
8,114,-0.00017957,-0.17663,-43.776,-33.54,-1.6966
8,115,-0.00018769,-0.26279,-43.585,-30.328,-1.5261
8,116,-0.00023694,-0.31652,-42.579,-28.769,-1.4466
8,117,-0.00025839,-0.31878,-42.205,-28.7,-1.4436
8,118,-0.00027876,-0.30548,-41.878,-29.034,-1.4618
8,119,-0.00028453,-0.32169,-41.789,-28.606,-1.4397
8,120,-0.00029542,-0.3597,-41.627,-27.685,-1.3922
8,121,-0.0013426,-2.0602,-35.077,-13.488,-0.6757
8,122,-0.0015769,-1.5691,-34.38,-15.593,-0.78226
8,123,-0.0017894,-1.9748,-33.833,-13.799,-0.69216
8,124,-0.0018231,-0.34469,-33.752,-27.567,-1.4091
8,125,-0.0018396,-2.0179,-33.713,-13.631,-0.68382
8,126,-0.0018403,-1.4055,-33.711,-16.454,-0.82623
8,127,-0.0018587,-0.68918,-33.668,-22.147,-1.1184
8,128,-0.0018639,-1.7018,-33.656,-14.95,-0.75027
8,129,-0.001864,-2.0828,-33.656,-13.389,-0.67163
8,130,-0.0018848,-1.1171,-33.608,-18.27,-0.9191
8,131,-0.0019075,-0.71581,-33.556,-21.84,-1.1026
8,132,-0.0019121,0.21584,-33.545,-30.559,-1.5852
8,133,-0.0019317,-1.5027,-33.501,-15.917,-0.79958
8,134,-0.0019588,-0.96761,-33.441,-19.412,-0.97795
8,135,-0.0019719,-0.60818,-33.412,-23.135,-1.1707
8,136,-0.0019792,-1.5293,-33.396,-15.775,-0.7926
8,137,-0.0020132,-1.505,-33.322,-15.904,-0.79899
8,138,-0.0021081,-0.7369,-33.123,-21.61,-1.0904
8,139,-0.0022095,-0.64602,-32.919,-22.656,-1.1452
8,140,-0.0022328,-0.46303,-32.874,-25.235,-1.285
8,141,-0.0023665,0.42566,-32.622,-25.577,-1.2909
8,142,-0.003059,-2.8677,-31.509,-10.994,-0.55155
8,143,-0.014803,-2.0774,-24.675,-13.369,-0.67294
8,144,-0.01681,0.73709,-24.124,-20.405,-1.0217
8,145,-0.016869,1.58,-24.109,-13.914,-0.68751
8,146,-0.017034,-2.1167,-24.067,-13.148,-0.66795
8,147,-0.017183,-0.80686,-24.029,-20.53,-1.0393
8,148,-0.017218,-3.2835,-24.021,-9.9648,-0.50448
8,149,-0.017249,1.3816,-24.013,-15.063,-0.75203
8,150,-0.017302,-6.9341,-24,-5.1481,-0.26113
8,151,-0.017329,-8.7587,-23.993,-3.8965,-0.19807
8,152,-0.017403,-6.9567,-23.974,-5.1104,-0.2599
8,153,-0.017578,1.9303,-23.931,-11.884,-0.59947
8,154,-0.017674,-0.25259,-23.907,-26.655,-1.427
8,155,-0.017715,-3.1361,-23.897,-10.286,-0.52111
8,156,-0.017876,-7.8392,-23.858,-4.4824,-0.22729
8,157,-0.018033,-2.1261,-23.82,-13.1,-0.66652
8,158,-0.0181,0.88076,-23.804,6.4707,0.32262
8,159,-0.018369,-8.9997,-23.74,-3.7764,-0.19163
8,160,-0.018729,-7.4513,-23.656,-4.7497,-0.24112
8,161,-0.023478,7.6483,-22.678,2.9999,0.15151
8,162,-0.029037,-0.33683,-21.758,-23.973,-1.3412
8,163,-0.03502,2.8681,-20.948,-8.095,-0.39798
8,164,-0.35022,2.0362,-11.107,7.0978,0.34362
8,165,-0.35743,-3.7659,-11.022,-8.9685,-0.44973
9,1,-1.6669e-08,0.19241,-78.138,-32.994,-1.6497
9,2,-1.6692e-08,0.24951,-78.136,-30.709,-1.5355
9,3,-1.6717e-08,0.23485,-78.134,-31.242,-1.5621
9,4,-1.6795e-08,0.23644,-78.126,-31.183,-1.5592
9,5,-1.683e-08,0.23421,-78.122,-31.266,-1.5633
9,6,-1.6913e-08,0.22574,-78.114,-31.59,-1.5795
9,7,-1.7042e-08,0.22342,-78.1,-31.681,-1.5841
9,8,-1.7124e-08,0.22295,-78.092,-31.7,-1.585
9,9,-1.729e-08,0.21648,-78.075,-31.959,-1.598
9,10,-1.7395e-08,0.21574,-78.065,-31.989,-1.5995
9,11,-1.7813e-08,0.20187,-78.023,-32.573,-1.6287
9,12,-1.791e-08,0.20011,-78.013,-32.65,-1.6325
9,13,-1.9691e-08,0.13909,-77.841,-35.839,-1.792
9,14,-2.0453e-08,0.12023,-77.77,-37.114,-1.8558
9,15,-2.1727e-08,0.090211,-77.654,-39.623,-1.9812
9,16,-2.3653e-08,0.054021,-77.486,-44.089,-2.2048
9,17,-2.3992e-08,0.040431,-77.458,-46.607,-2.3309
9,18,-2.4099e-08,0.038909,-77.449,-46.939,-2.3476
9,19,-2.4279e-08,0.0335,-77.434,-48.237,-2.4126
9,20,-2.4817e-08,0.02701,-77.389,-50.099,-2.5062
9,21,-2.4923e-08,0.0086398,-77.381,-59.735,-2.9982
9,22,-2.524e-08,-0.00027104,-77.355,-71.387,-3.8671
9,23,-2.723e-08,-0.0051174,-77.195,-63.759,-3.219
9,24,-2.9193e-08,-0.028808,-77.045,-49.572,-2.4797
9,25,-2.9835e-08,-0.034414,-76.997,-48.038,-2.4027
9,26,-3.0011e-08,-0.03663,-76.984,-47.5,-2.3757
9,27,-3.033e-08,-0.03827,-76.96,-47.122,-2.3567
9,28,-3.102e-08,-0.042491,-76.91,-46.218,-2.3114
9,29,-3.1681e-08,-0.047939,-76.863,-45.176,-2.2592
9,30,-3.2851e-08,-0.065933,-76.781,-42.422,-2.1213
9,31,-3.4538e-08,-0.073384,-76.665,-41.496,-2.075
9,32,-3.4633e-08,-0.075393,-76.659,-41.263,-2.0633
9,33,-3.5111e-08,-0.077722,-76.627,-41,-2.0502
9,34,-3.5696e-08,-0.08006,-76.588,-40.744,-2.0374
9,35,-3.5961e-08,-0.080859,-76.571,-40.658,-2.0331
9,36,-3.6884e-08,-0.088011,-76.511,-39.926,-1.9964
9,37,-3.98e-08,-0.10687,-76.329,-38.25,-1.9126
9,38,-4.1782e-08,-0.11313,-76.209,-37.759,-1.8881
9,39,-4.4483e-08,-0.12208,-76.053,-37.103,-1.8552
9,40,-4.6653e-08,-0.12678,-75.932,-36.777,-1.8389
9,41,-5.1106e-08,-0.13564,-75.695,-36.194,-1.8098
9,42,-5.2512e-08,-0.13721,-75.624,-36.095,-1.8048
9,43,-5.7334e-08,-0.14518,-75.388,-35.609,-1.7805
9,44,-6.4779e-08,-0.15784,-75.051,-34.89,-1.7445
9,45,-6.819e-08,-0.15989,-74.907,-34.778,-1.739
9,46,-7.2205e-08,-0.16347,-74.745,-34.588,-1.7294
9,47,-7.7633e-08,-0.17102,-74.534,-34.2,-1.71
9,48,-8.3188e-08,-0.1706,-74.331,-34.221,-1.7111
9,49,-3.7917e-07,-0.10059,-69.246,-38.765,-1.9387
9,50,-4.4064e-07,-0.10836,-68.691,-38.122,-1.9066
9,51,-4.5527e-07,-0.095294,-68.569,-39.229,-1.962
9,52,-4.6445e-07,-0.085731,-68.495,-40.139,-2.0077
9,53,-5.5719e-07,-0.095419,-67.81,-39.215,-1.9614
9,54,-6.5598e-07,-0.07364,-67.188,-41.441,-2.0733
9,55,-8.6072e-07,-0.07375,-66.139,-41.423,-2.0727
9,56,-8.9628e-07,-0.070662,-65.981,-41.789,-2.0912
9,57,-9.2558e-07,-0.065858,-65.855,-42.391,-2.1216
9,58,-1.1305e-06,-0.068711,-65.068,-42.022,-2.1032
9,59,-1.3664e-06,-0.075766,-64.316,-41.177,-2.061
9,60,-1.6633e-06,-0.059131,-63.528,-43.28,-2.168
9,61,-1.6724e-06,-0.058075,-63.507,-43.437,-2.1759
9,62,-1.8476e-06,-0.053625,-63.105,-44.104,-2.2103
9,63,-2.0317e-06,-0.056444,-62.721,-43.663,-2.1881
9,64,-2.2612e-06,-0.046912,-62.287,-45.208,-2.2681
9,65,-2.7729e-06,-0.048564,-61.454,-44.885,-2.253
9,66,-2.9571e-06,-0.050443,-61.191,-44.57,-2.2367
9,67,-3.1017e-06,-0.034633,-60.995,-47.615,-2.3988
9,68,-3.4245e-06,-0.049262,-60.587,-44.746,-2.2469
9,69,-3.7729e-06,-0.042754,-60.188,-45.882,-2.308
9,70,-3.996e-06,-0.046038,-59.95,-45.276,-2.2761
9,71,-5.271e-06,-0.05124,-58.801,-44.337,-2.2298
9,72,-5.8219e-06,-0.038319,-58.387,-46.623,-2.3551
9,73,-6.3763e-06,-0.028315,-58.007,-48.81,-2.4852
9,74,-6.6096e-06,-0.033944,-57.857,-47.509,-2.4076
9,75,-7.0458e-06,-0.042563,-57.59,-45.76,-2.31
9,76,-8.7576e-06,-0.052482,-56.677,-44.038,-2.2196
9,77,-9.4072e-06,-0.041637,-56.376,-45.807,-2.3195
9,78,-9.6938e-06,-0.043609,-56.25,-45.454,-2.2996
9,79,-1.1946e-05,-0.049713,-55.369,-44.357,-2.243
9,80,-1.3092e-05,-0.047869,-54.982,-44.619,-2.2594
9,81,-1.4089e-05,-0.04923,-54.671,-44.371,-2.2473
9,82,-1.5303e-05,-0.041087,-54.321,-45.651,-2.3254
9,83,-1.6303e-05,-0.024735,-54.053,-48.725,-2.5435
9,84,-1.7658e-05,-0.02374,-53.714,-48.836,-2.5614
9,85,-1.8963e-05,-0.043919,-53.411,-45.041,-2.2967
9,86,-1.9732e-05,-0.033236,-53.242,-46.855,-2.4171
9,87,-2.1314e-05,-0.045646,-52.914,-44.7,-2.2801
9,88,-2.233e-05,-0.051846,-52.716,-43.769,-2.2252
9,89,-2.4961e-05,-0.048102,-52.242,-44.232,-2.2576
9,90,-2.6888e-05,-0.035022,-51.925,-46.191,-2.3947
9,91,-3.0422e-05,-0.049117,-51.398,-43.93,-2.2486
9,92,-3.0588e-05,-0.053436,-51.375,-43.36,-2.2123
9,93,-3.2165e-05,-0.027108,-51.16,-47.259,-2.5055
9,94,-3.4331e-05,-0.039602,-50.882,-45.193,-2.3419
9,95,-3.4968e-05,-0.05426,-50.803,-43.161,-2.2057
9,96,-3.6488e-05,-0.053145,-50.621,-43.27,-2.2147
9,97,-6.4764e-05,-0.09971,-48.163,-38.326,-1.9428
9,98,-8.9462e-05,-0.11778,-46.776,-36.934,-1.871
9,99,-0.00011016,-0.13024,-45.88,-36.093,-1.8277
9,100,-0.00011272,-0.14147,-45.782,-35.44,-1.792
9,101,-0.0001147,-0.11574,-45.707,-36.969,-1.8787
9,102,-0.0001209,-0.15714,-45.48,-34.58,-1.7468
9,103,-0.00012611,-0.1665,-45.298,-34.111,-1.7219
9,104,-0.00012876,-0.14746,-45.208,-35.067,-1.7742
9,105,-0.00013498,-0.15465,-45.006,-34.677,-1.7537
9,106,-0.00013548,-0.16514,-44.99,-34.155,-1.7254
9,107,-0.00014189,-0.16331,-44.79,-34.234,-1.7302
9,108,-0.00014844,-0.20371,-44.596,-32.449,-1.6352
9,109,-0.00015476,-0.21801,-44.416,-31.888,-1.6061
9,110,-0.0001573,-0.18305,-44.346,-33.29,-1.6812
9,111,-0.00015844,-0.17122,-44.315,-33.822,-1.7099
9,112,-0.00016585,-0.18139,-44.118,-33.348,-1.6851
9,113,-0.00017049,-0.22588,-43.999,-31.582,-1.5909
9,114,-0.000182,-0.17663,-43.717,-33.535,-1.6966
9,115,-0.00019022,-0.26279,-43.527,-30.325,-1.5261
9,116,-0.00024011,-0.31652,-42.522,-28.767,-1.4466
9,117,-0.00026182,-0.31878,-42.148,-28.698,-1.4436
9,118,-0.0002824,-0.30548,-41.821,-29.032,-1.4618
9,119,-0.00028823,-0.3217,-41.733,-28.603,-1.4397
9,120,-0.00029926,-0.3597,-41.571,-27.683,-1.3922
9,121,-0.00136,-2.0602,-35.021,-13.488,-0.6757
9,122,-0.0015949,-1.5691,-34.331,-15.593,-0.78227
9,123,-0.0018095,-1.9748,-33.784,-13.799,-0.69217
9,124,-0.0018433,-0.3447,-33.704,-27.56,-1.4091
9,125,-0.00186,-2.0179,-33.665,-13.63,-0.68383
9,126,-0.0018607,-1.4055,-33.663,-16.454,-0.82623
9,127,-0.0018793,-0.68919,-33.62,-22.145,-1.1184
9,128,-0.0018846,-1.7018,-33.608,-14.95,-0.75027
9,129,-0.0018846,-2.0828,-33.608,-13.389,-0.67164
9,130,-0.0019057,-1.1171,-33.56,-18.269,-0.91911
9,131,-0.0019287,-0.71582,-33.508,-21.838,-1.1027
9,132,-0.0019332,0.21582,-33.498,-30.546,-1.5851
9,133,-0.001953,-1.5027,-33.454,-15.917,-0.79958
9,134,-0.0019804,-0.96762,-33.393,-19.41,-0.97795
9,135,-0.0019936,-0.60819,-33.364,-23.132,-1.1707
9,136,-0.002001,-1.5293,-33.348,-15.774,-0.79261
9,137,-0.0020353,-1.505,-33.275,-15.903,-0.799
9,138,-0.0021313,-0.73691,-33.075,-21.607,-1.0904
9,139,-0.0022338,-0.64603,-32.872,-22.653,-1.1452
9,140,-0.0022572,-0.46304,-32.826,-25.23,-1.285
9,141,-0.0023922,0.42564,-32.575,-25.574,-1.2909
9,142,-0.0030922,-2.8677,-31.462,-10.994,-0.55155
9,143,-0.014963,-2.0774,-24.629,-13.369,-0.67294
9,144,-0.01696,0.73702,-24.086,-20.4,-1.0215
9,145,-0.017018,1.5799,-24.071,-13.914,-0.68743
9,146,-0.017184,-2.1167,-24.029,-13.146,-0.66797
9,147,-0.017334,-0.80691,-23.991,-20.525,-1.0391
9,148,-0.017369,-3.2835,-23.983,-9.9642,-0.5045
9,149,-0.017401,1.3815,-23.975,-15.062,-0.75196
9,150,-0.017454,-6.9339,-23.962,-5.1478,-0.26115
9,151,-0.017481,-8.7584,-23.955,-3.8963,-0.19808
9,152,-0.017556,-6.9565,-23.936,-5.11,-0.25992
9,153,-0.017732,1.9301,-23.893,-11.883,-0.59947
9,154,-0.017829,-0.25265,-23.87,-26.631,-1.4261
9,155,-0.01787,-3.1361,-23.86,-10.285,-0.52113
9,156,-0.018033,-7.839,-23.82,-4.4822,-0.2273
9,157,-0.018191,-2.1261,-23.783,-13.099,-0.66655
9,158,-0.018258,0.88067,-23.767,6.4706,0.32261
9,159,-0.01853,-8.9994,-23.703,-3.7762,-0.19165
9,160,-0.018893,-7.4511,-23.619,-4.7495,-0.24114
9,161,-0.023682,7.6482,-22.64,2.9997,0.15151
9,162,-0.029284,-0.33692,-21.722,-23.949,-1.3406
9,163,-0.035308,2.8679,-20.913,-8.095,-0.39792
9,164,-0.35294,2.036,-11.075,7.0977,0.34352
9,165,-0.35939,-3.7659,-10.999,-8.9679,-0.44971
10,1,-1.7053e-08,0.19241,-78.039,-32.994,-1.6497
10,2,-1.7077e-08,0.24951,-78.037,-30.709,-1.5355
10,3,-1.7102e-08,0.23485,-78.035,-31.242,-1.5621
10,4,-1.7182e-08,0.23644,-78.027,-31.183,-1.5592
10,5,-1.7218e-08,0.23421,-78.023,-31.266,-1.5633
10,6,-1.7303e-08,0.22574,-78.015,-31.59,-1.5795
10,7,-1.7434e-08,0.22342,-78.001,-31.681,-1.5841
10,8,-1.7518e-08,0.22295,-77.993,-31.7,-1.585
10,9,-1.7688e-08,0.21648,-77.976,-31.959,-1.598
10,10,-1.7795e-08,0.21574,-77.966,-31.989,-1.5995
10,11,-1.8223e-08,0.20187,-77.924,-32.573,-1.6287
10,12,-1.8322e-08,0.20011,-77.914,-32.65,-1.6325
10,13,-2.0142e-08,0.13909,-77.743,-35.839,-1.792
10,14,-2.092e-08,0.12023,-77.672,-37.114,-1.8558
10,15,-2.2222e-08,0.090211,-77.556,-39.623,-1.9812
10,16,-2.419e-08,0.054021,-77.389,-44.089,-2.2048
10,17,-2.4535e-08,0.040431,-77.361,-46.606,-2.3309
10,18,-2.4645e-08,0.038909,-77.352,-46.939,-2.3476
10,19,-2.4828e-08,0.0335,-77.337,-48.236,-2.4126
10,20,-2.5378e-08,0.02701,-77.292,-50.098,-2.5062
10,21,-2.5486e-08,0.0086398,-77.284,-59.728,-2.9981
10,22,-2.5809e-08,-0.00027104,-77.259,-71.291,-3.8625
10,23,-2.7843e-08,-0.0051174,-77.098,-63.742,-3.2187
10,24,-2.9848e-08,-0.028808,-76.948,-49.571,-2.4797
10,25,-3.0503e-08,-0.034414,-76.901,-48.038,-2.4027
10,26,-3.0683e-08,-0.03663,-76.888,-47.5,-2.3757
10,27,-3.101e-08,-0.03827,-76.864,-47.121,-2.3567
10,28,-3.1714e-08,-0.042491,-76.814,-46.218,-2.3114
10,29,-3.239e-08,-0.047939,-76.766,-45.175,-2.2592
10,30,-3.3583e-08,-0.065933,-76.685,-42.421,-2.1213
10,31,-3.5307e-08,-0.073384,-76.57,-41.496,-2.075
10,32,-3.5403e-08,-0.075393,-76.563,-41.263,-2.0633
10,33,-3.5891e-08,-0.077722,-76.531,-41,-2.0502
10,34,-3.649e-08,-0.08006,-76.493,-40.744,-2.0374
10,35,-3.676e-08,-0.080859,-76.475,-40.658,-2.0331
10,36,-3.7703e-08,-0.088011,-76.416,-39.926,-1.9964
10,37,-4.0678e-08,-0.10687,-76.234,-38.25,-1.9126
10,38,-4.2702e-08,-0.11313,-76.114,-37.759,-1.8881
10,39,-4.5458e-08,-0.12208,-75.959,-37.102,-1.8552
10,40,-4.7673e-08,-0.12678,-75.838,-36.777,-1.8389
10,41,-5.2222e-08,-0.13564,-75.601,-36.194,-1.8098
10,42,-5.3653e-08,-0.13721,-75.531,-36.095,-1.8048
10,43,-5.8577e-08,-0.14518,-75.295,-35.609,-1.7805
10,44,-6.6181e-08,-0.15784,-74.958,-34.89,-1.7445
10,45,-6.966e-08,-0.15989,-74.815,-34.778,-1.739
10,46,-7.3757e-08,-0.16347,-74.652,-34.588,-1.7294
10,47,-7.93e-08,-0.17102,-74.442,-34.2,-1.71
10,48,-8.497e-08,-0.1706,-74.239,-34.22,-1.7111
10,49,-3.8668e-07,-0.10059,-69.161,-38.765,-1.9387
10,50,-4.4935e-07,-0.10836,-68.606,-38.122,-1.9066
10,51,-4.6421e-07,-0.095294,-68.485,-39.229,-1.962
10,52,-4.7355e-07,-0.085731,-68.411,-40.139,-2.0077
10,53,-5.6807e-07,-0.095419,-67.726,-39.215,-1.9614
10,54,-6.6862e-07,-0.073641,-67.105,-41.44,-2.0733
10,55,-8.7708e-07,-0.07375,-66.057,-41.422,-2.0727
10,56,-9.1324e-07,-0.070662,-65.899,-41.788,-2.0912
10,57,-9.4306e-07,-0.065858,-65.774,-42.39,-2.1216
10,58,-1.1517e-06,-0.068711,-64.988,-42.021,-2.1032
10,59,-1.3919e-06,-0.075766,-64.235,-41.176,-2.061
10,60,-1.694e-06,-0.059131,-63.449,-43.278,-2.168
10,61,-1.703e-06,-0.058075,-63.428,-43.435,-2.1759
10,62,-1.8812e-06,-0.053625,-63.027,-44.102,-2.2103
10,63,-2.0686e-06,-0.056444,-62.643,-43.661,-2.1881
10,64,-2.3018e-06,-0.046912,-62.209,-45.205,-2.2681
10,65,-2.8225e-06,-0.048564,-61.377,-44.882,-2.2529
10,66,-3.0094e-06,-0.050443,-61.114,-44.567,-2.2367
10,67,-3.1566e-06,-0.034633,-60.918,-47.609,-2.3987
10,68,-3.4845e-06,-0.049262,-60.512,-44.743,-2.2469
10,69,-3.839e-06,-0.042754,-60.112,-45.877,-2.308
10,70,-4.0655e-06,-0.046038,-59.875,-45.272,-2.2761
10,71,-5.3621e-06,-0.05124,-58.726,-44.333,-2.2297
10,72,-5.9214e-06,-0.038319,-58.313,-46.614,-2.3551
10,73,-6.4845e-06,-0.028315,-57.934,-48.795,-2.4851
10,74,-6.7208e-06,-0.033944,-57.785,-47.498,-2.4076
10,75,-7.164e-06,-0.042563,-57.517,-45.752,-2.31
10,76,-8.9033e-06,-0.052483,-56.605,-44.032,-2.2196
10,77,-9.563e-06,-0.041637,-56.305,-45.798,-2.3194
10,78,-9.8532e-06,-0.043609,-56.179,-45.445,-2.2996
10,79,-1.2141e-05,-0.049713,-55.298,-44.349,-2.243
10,80,-1.3304e-05,-0.04787,-54.912,-44.61,-2.2594
10,81,-1.4317e-05,-0.04923,-54.601,-44.362,-2.2473
10,82,-1.5549e-05,-0.041088,-54.252,-45.638,-2.3254
10,83,-1.6564e-05,-0.024736,-53.984,-48.697,-2.5435
10,84,-1.7938e-05,-0.023741,-53.646,-48.807,-2.5614
10,85,-1.9264e-05,-0.043919,-53.343,-45.028,-2.2967
10,86,-2.0043e-05,-0.033236,-53.174,-46.835,-2.4171
10,87,-2.1649e-05,-0.045647,-52.847,-44.687,-2.2801
10,88,-2.2678e-05,-0.051846,-52.649,-43.758,-2.2252
10,89,-2.5348e-05,-0.048103,-52.175,-44.219,-2.2576
10,90,-2.7304e-05,-0.035023,-51.858,-46.169,-2.3947
10,91,-3.0891e-05,-0.049118,-51.332,-43.916,-2.2486
10,92,-3.1054e-05,-0.053437,-51.309,-43.348,-2.2123
10,93,-3.2655e-05,-0.027108,-51.095,-47.227,-2.5055
10,94,-3.4854e-05,-0.039602,-50.816,-45.172,-2.3418
10,95,-3.5498e-05,-0.05426,-50.738,-43.148,-2.2057
10,96,-3.704e-05,-0.053146,-50.556,-43.256,-2.2147
10,97,-6.5741e-05,-0.099711,-48.098,-38.319,-1.9428
10,98,-9.0761e-05,-0.11778,-46.713,-36.928,-1.871
10,99,-0.0001117,-0.13024,-45.82,-36.087,-1.8277
10,100,-0.00011429,-0.14147,-45.721,-35.435,-1.792
10,101,-0.0001163,-0.11574,-45.646,-36.961,-1.8787
10,102,-0.00012258,-0.15715,-45.42,-34.575,-1.7468
10,103,-0.00012786,-0.1665,-45.238,-34.106,-1.7219
10,104,-0.00013054,-0.14746,-45.149,-35.062,-1.7742
10,105,-0.00013684,-0.15465,-44.946,-34.671,-1.7537
10,106,-0.00013734,-0.16514,-44.93,-34.151,-1.7254
10,107,-0.00014384,-0.16331,-44.731,-34.229,-1.7302
10,108,-0.00015048,-0.20371,-44.537,-32.445,-1.6352
10,109,-0.00015687,-0.21801,-44.357,-31.885,-1.6061
10,110,-0.00015944,-0.18306,-44.287,-33.286,-1.6812
10,111,-0.0001606,-0.17122,-44.256,-33.817,-1.7099
10,112,-0.00016811,-0.1814,-44.059,-33.343,-1.6851
10,113,-0.0001728,-0.22588,-43.94,-31.579,-1.5909
10,114,-0.00018446,-0.17663,-43.659,-33.53,-1.6966
10,115,-0.00019278,-0.2628,-43.469,-30.322,-1.5261
10,116,-0.00024333,-0.31653,-42.464,-28.765,-1.4466
10,117,-0.0002653,-0.31879,-42.091,-28.696,-1.4436
10,118,-0.00028609,-0.30549,-41.765,-29.029,-1.4618
10,119,-0.00029198,-0.3217,-41.677,-28.601,-1.4397
10,120,-0.00030314,-0.35971,-41.515,-27.681,-1.3922
10,121,-0.0013775,-2.0602,-34.966,-13.487,-0.67571
10,122,-0.0016131,-1.5691,-34.282,-15.592,-0.78227
10,123,-0.0018299,-1.9748,-33.736,-13.799,-0.69217
10,124,-0.0018638,-0.34471,-33.656,-27.553,-1.4091
10,125,-0.0018806,-2.0179,-33.617,-13.63,-0.68383
10,126,-0.0018813,-1.4056,-33.616,-16.453,-0.82624
10,127,-0.0019001,-0.6892,-33.573,-22.143,-1.1184
10,128,-0.0019054,-1.7018,-33.56,-14.949,-0.75028
10,129,-0.0019055,-2.0828,-33.56,-13.388,-0.67164
10,130,-0.0019268,-1.1171,-33.512,-18.268,-0.91911
10,131,-0.00195,-0.71583,-33.46,-21.835,-1.1027
10,132,-0.0019546,0.2158,-33.45,-30.533,-1.5849
10,133,-0.0019746,-1.5027,-33.406,-15.916,-0.79959
10,134,-0.0020023,-0.96763,-33.346,-19.409,-0.97796
10,135,-0.0020156,-0.60821,-33.317,-23.129,-1.1707
10,136,-0.002023,-1.5293,-33.301,-15.774,-0.79261
10,137,-0.0020577,-1.505,-33.227,-15.903,-0.799
10,138,-0.0021547,-0.73693,-33.028,-21.605,-1.0904
10,139,-0.0022583,-0.64605,-32.824,-22.65,-1.1452
10,140,-0.0022819,-0.46306,-32.779,-25.225,-1.285
10,141,-0.0024183,0.42562,-32.528,-25.57,-1.2908
10,142,-0.0031258,-2.8677,-31.415,-10.994,-0.55156
10,143,-0.015125,-2.0774,-24.582,-13.368,-0.67294
10,144,-0.017112,0.73694,-24.047,-20.396,-1.0212
10,145,-0.017167,1.5798,-24.033,-13.914,-0.68734
10,146,-0.017335,-2.1168,-23.991,-13.145,-0.66799
10,147,-0.017487,-0.80695,-23.953,-20.52,-1.039
10,148,-0.017522,-3.2834,-23.945,-9.9635,-0.50452
10,149,-0.017554,1.3814,-23.937,-15.061,-0.75189
10,150,-0.017607,-6.9338,-23.924,-5.1475,-0.26117
10,151,-0.017635,-8.758,-23.917,-3.8961,-0.1981
10,152,-0.01771,-6.9563,-23.899,-5.1096,-0.25993
10,153,-0.017888,1.93,-23.855,-11.882,-0.59946
10,154,-0.017985,-0.25271,-23.832,-26.607,-1.4253
10,155,-0.018026,-3.1361,-23.822,-10.285,-0.52115
10,156,-0.01819,-7.8388,-23.783,-4.482,-0.22732
10,157,-0.01835,-2.1261,-23.745,-13.098,-0.66657
10,158,-0.018417,0.88058,-23.729,6.4706,0.3226
10,159,-0.018692,-8.9992,-23.665,-3.7761,-0.19166
10,160,-0.019058,-7.4509,-23.581,-4.7492,-0.24116
10,161,-0.023888,7.648,-22.603,2.9994,0.15151
10,162,-0.029532,-0.33701,-21.685,-23.925,-1.3399
10,163,-0.035599,2.8678,-20.877,-8.0951,-0.39787
10,164,-0.35568,2.0358,-11.043,7.0976,0.34343
10,165,-0.36136,-3.7659,-10.977,-8.9673,-0.44969
20,1,-2.1421e-08,0.19241,-77.049,-32.994,-1.6497
20,2,-2.145e-08,0.24951,-77.047,-30.709,-1.5355
20,3,-2.1482e-08,0.23485,-77.044,-31.242,-1.5621
20,4,-2.1581e-08,0.23644,-77.037,-31.183,-1.5592
20,5,-2.1626e-08,0.23421,-77.033,-31.266,-1.5633
20,6,-2.1731e-08,0.22574,-77.025,-31.59,-1.5795
20,7,-2.1894e-08,0.22342,-77.012,-31.681,-1.5841
20,8,-2.1999e-08,0.22295,-77.004,-31.7,-1.585
20,9,-2.221e-08,0.21648,-76.988,-31.959,-1.598
20,10,-2.2343e-08,0.21574,-76.978,-31.989,-1.5995
20,11,-2.2874e-08,0.20187,-76.937,-32.573,-1.6287
20,12,-2.2997e-08,0.20011,-76.927,-32.65,-1.6325
20,13,-2.5253e-08,0.13909,-76.761,-35.839,-1.792
20,14,-2.6219e-08,0.12023,-76.691,-37.114,-1.8558
20,15,-2.7833e-08,0.090211,-76.579,-39.622,-1.9812
20,16,-3.0273e-08,0.054021,-76.415,-44.087,-2.2048
20,17,-3.0694e-08,0.040431,-76.388,-46.602,-2.3308
20,18,-3.083e-08,0.038909,-76.379,-46.935,-2.3475
20,19,-3.1055e-08,0.0335,-76.365,-48.231,-2.4126
20,20,-3.1738e-08,0.02701,-76.321,-50.089,-2.5061
20,21,-3.1854e-08,0.0086398,-76.316,-59.653,-2.9971
20,22,-3.2249e-08,-0.00027105,-76.291,-70.335,-3.8164
20,23,-3.4788e-08,-0.0051174,-76.131,-63.553,-3.216
20,24,-3.7265e-08,-0.028808,-75.984,-49.564,-2.4796
20,25,-3.8075e-08,-0.034414,-75.938,-48.033,-2.4026
20,26,-3.8297e-08,-0.03663,-75.925,-47.495,-2.3756
20,27,-3.8702e-08,-0.03827,-75.902,-47.117,-2.3567
20,28,-3.9576e-08,-0.042491,-75.852,-46.214,-2.3114
20,29,-4.0412e-08,-0.047939,-75.805,-45.173,-2.2592
20,30,-4.1866e-08,-0.065933,-75.728,-42.42,-2.1213
20,31,-4.4003e-08,-0.073384,-75.613,-41.495,-2.075
20,32,-4.4118e-08,-0.075393,-75.608,-41.262,-2.0633
20,33,-4.4723e-08,-0.077722,-75.576,-40.999,-2.0502
20,34,-4.5463e-08,-0.08006,-75.538,-40.743,-2.0373
20,35,-4.58e-08,-0.080859,-75.52,-40.657,-2.0331
20,36,-4.6954e-08,-0.088011,-75.462,-39.925,-1.9964
20,37,-5.059e-08,-0.10687,-75.287,-38.25,-1.9126
20,38,-5.3086e-08,-0.11313,-75.169,-37.759,-1.888
20,39,-5.6457e-08,-0.12208,-75.018,-37.102,-1.8552
20,40,-5.9189e-08,-0.12678,-74.898,-36.776,-1.8389
20,41,-6.4814e-08,-0.13564,-74.663,-36.194,-1.8098
20,42,-6.6523e-08,-0.13721,-74.597,-36.095,-1.8048
20,43,-7.2586e-08,-0.14518,-74.364,-35.609,-1.7805
20,44,-8.1989e-08,-0.15784,-74.028,-34.889,-1.7445
20,45,-8.6222e-08,-0.15989,-73.888,-34.778,-1.739
20,46,-9.1231e-08,-0.16347,-73.729,-34.587,-1.7294
20,47,-9.8071e-08,-0.17102,-73.519,-34.199,-1.71
20,48,-1.0502e-07,-0.1706,-73.319,-34.22,-1.7111
20,49,-4.704e-07,-0.10059,-68.31,-38.762,-1.9387
20,50,-5.4652e-07,-0.10836,-67.755,-38.12,-1.9065
20,51,-5.638e-07,-0.095294,-67.641,-39.226,-1.962
20,52,-5.7497e-07,-0.085731,-67.568,-40.135,-2.0077
20,53,-6.8925e-07,-0.095419,-66.886,-39.211,-1.9614
20,54,-8.0928e-07,-0.073641,-66.276,-41.434,-2.0733
20,55,-1.0588e-06,-0.07375,-65.239,-41.415,-2.0726
20,56,-1.1015e-06,-0.070663,-65.086,-41.78,-2.0911
20,57,-1.1371e-06,-0.065858,-64.961,-42.381,-2.1215
20,58,-1.3864e-06,-0.068711,-64.182,-42.011,-2.1032
20,59,-1.6747e-06,-0.075766,-63.432,-41.166,-2.0609
20,60,-2.0332e-06,-0.059132,-62.656,-43.26,-2.1679
20,61,-2.0414e-06,-0.058076,-62.641,-43.417,-2.1758
20,62,-2.2529e-06,-0.053625,-62.244,-44.08,-2.2102
20,63,-2.476e-06,-0.056445,-61.862,-43.639,-2.188
20,64,-2.7499e-06,-0.046913,-61.437,-45.173,-2.2679
20,65,-3.37e-06,-0.048565,-60.607,-44.845,-2.2528
20,66,-3.5864e-06,-0.050443,-60.353,-44.534,-2.2366
20,67,-3.7613e-06,-0.034634,-60.157,-47.537,-2.3985
20,68,-4.1461e-06,-0.049263,-59.757,-44.704,-2.2468
20,69,-4.5667e-06,-0.042755,-59.358,-45.822,-2.3078
20,70,-4.8301e-06,-0.046039,-59.127,-45.223,-2.276
20,71,-6.3647e-06,-0.051241,-57.982,-44.282,-2.2296
20,72,-7.0149e-06,-0.038321,-57.577,-46.526,-2.3548
20,73,-7.6735e-06,-0.028317,-57.203,-48.64,-2.4847
20,74,-7.9408e-06,-0.033945,-57.06,-47.385,-2.4073
20,75,-8.4613e-06,-0.042564,-56.794,-45.673,-2.3099
20,76,-1.05e-05,-0.052485,-55.889,-43.969,-2.2194
20,77,-1.127e-05,-0.041639,-55.591,-45.697,-2.3193
20,78,-1.1599e-05,-0.043611,-55.471,-45.352,-2.2994
20,79,-1.4282e-05,-0.049716,-54.593,-44.262,-2.2428
20,80,-1.5617e-05,-0.047873,-54.216,-44.514,-2.2593
20,81,-1.6802e-05,-0.049234,-53.906,-44.266,-2.2472
20,82,-1.823e-05,-0.041091,-53.561,-45.501,-2.3252
20,83,-1.941e-05,-0.024739,-53.295,-48.407,-2.543
20,84,-2.0994e-05,-0.023745,-52.962,-48.496,-2.5609
20,85,-2.2542e-05,-0.043924,-52.66,-44.889,-2.2965
20,86,-2.3432e-05,-0.033241,-52.496,-46.622,-2.4168
20,87,-2.5298e-05,-0.045651,-52.17,-44.548,-2.28
20,88,-2.6469e-05,-0.051851,-51.978,-43.644,-2.2251
20,89,-2.9567e-05,-0.048108,-51.506,-44.08,-2.2575
20,90,-3.1839e-05,-0.035029,-51.191,-45.937,-2.3945
20,91,-3.5991e-05,-0.049124,-50.668,-43.762,-2.2485
20,92,-3.613e-05,-0.053443,-50.652,-43.216,-2.2122
20,93,-3.7987e-05,-0.027115,-50.438,-46.894,-2.5052
20,94,-4.054e-05,-0.03961,-50.16,-44.95,-2.3417
20,95,-4.1264e-05,-0.054268,-50.084,-43.009,-2.2057
20,96,-4.3038e-05,-0.053154,-49.904,-43.109,-2.2147
20,97,-7.637e-05,-0.099723,-47.447,-38.238,-1.9428
20,98,-0.00010484,-0.1178,-46.087,-36.856,-1.871
20,99,-0.00012834,-0.13026,-45.217,-36.022,-1.8277
20,100,-0.00013126,-0.14149,-45.12,-35.377,-1.792
20,101,-0.00013356,-0.11576,-45.045,-36.877,-1.8786
20,102,-0.00014074,-0.15717,-44.82,-34.524,-1.7468
20,103,-0.0001467,-0.16652,-44.641,-34.059,-1.7219
20,104,-0.00014974,-0.14748,-44.553,-35.003,-1.7742
20,105,-0.00015695,-0.15467,-44.35,-34.615,-1.7537
20,106,-0.00015745,-0.16516,-44.337,-34.101,-1.7254
20,107,-0.00016485,-0.16333,-44.139,-34.177,-1.7302
20,108,-0.00017243,-0.20373,-43.945,-32.409,-1.6352
20,109,-0.00017963,-0.21803,-43.769,-31.852,-1.6061
20,110,-0.00018253,-0.18308,-43.7,-33.239,-1.6812
20,111,-0.00018383,-0.17125,-43.669,-33.765,-1.7099
20,112,-0.0001924,-0.18142,-43.473,-33.294,-1.6851
20,113,-0.00019768,-0.2259,-43.356,-31.545,-1.5909
20,114,-0.00021097,-0.17666,-43.076,-33.475,-1.6966
20,115,-0.00022034,-0.26282,-42.888,-30.295,-1.5261
20,116,-0.00027799,-0.31655,-41.885,-28.741,-1.4466
20,117,-0.00030278,-0.31882,-41.517,-28.672,-1.4436
20,118,-0.00032575,-0.30552,-41.201,-29.001,-1.4618
20,119,-0.00033224,-0.32173,-41.116,-28.575,-1.4398
20,120,-0.00034489,-0.35974,-40.954,-27.66,-1.3922
20,121,-0.0015663,-2.0602,-34.408,-13.485,-0.67575
20,122,-0.0018069,-1.5692,-33.789,-15.587,-0.78232
20,123,-0.0020462,-1.9748,-33.251,-13.794,-0.69222
20,124,-0.0020815,-0.34485,-33.176,-27.481,-1.4088
20,125,-0.0020998,-2.0179,-33.138,-13.625,-0.68389
20,126,-0.0021005,-1.4056,-33.137,-16.446,-0.82629
20,127,-0.0021213,-0.6893,-33.094,-22.118,-1.1185
20,128,-0.0021273,-1.7019,-33.082,-14.944,-0.75033
20,129,-0.0021272,-2.0828,-33.082,-13.384,-0.6717
20,130,-0.0021509,-1.1172,-33.034,-18.256,-0.91917
20,131,-0.0021768,-0.71596,-32.983,-21.811,-1.1027
20,132,-0.0021816,0.21562,-32.973,-30.397,-1.5837
20,133,-0.0022038,-1.5027,-32.929,-15.908,-0.79965
20,134,-0.0022347,-0.96771,-32.869,-19.393,-0.97803
20,135,-0.0022492,-0.60834,-32.841,-23.098,-1.1707
20,136,-0.0022571,-1.5293,-32.825,-15.766,-0.79268
20,137,-0.0022957,-1.505,-32.752,-15.895,-0.79907
20,138,-0.0024038,-0.73706,-32.553,-21.583,-1.0904
20,139,-0.0025189,-0.64619,-32.35,-22.622,-1.1451
20,140,-0.0025442,-0.46321,-32.307,-25.171,-1.2849
20,141,-0.0026946,0.42541,-32.058,-25.529,-1.2901
20,142,-0.003482,-2.8676,-30.947,-10.991,-0.55163
20,143,-0.016839,-2.0777,-24.116,-13.358,-0.67297
20,144,-0.018707,0.73616,-23.661,-20.347,-1.0189
20,145,-0.018741,1.5789,-23.653,-13.911,-0.68647
20,146,-0.018923,-2.1171,-23.611,-13.13,-0.66821
20,147,-0.019088,-0.80744,-23.574,-20.471,-1.0376
20,148,-0.019125,-3.2833,-23.565,-9.9569,-0.50477
20,149,-0.019158,1.3805,-23.558,-15.048,-0.75117
20,150,-0.019216,-6.932,-23.545,-5.1447,-0.26137
20,151,-0.019246,-8.7543,-23.538,-3.894,-0.1983
20,152,-0.019327,-6.9543,-23.52,-5.1053,-0.26012
20,153,-0.019521,1.9285,-23.477,-11.872,-0.59941
20,154,-0.019626,-0.25338,-23.453,-26.358,-1.4166
20,155,-0.019669,-3.1361,-23.444,-10.277,-0.52139
20,156,-0.019847,-7.8366,-23.405,-4.4802,-0.22753
20,157,-0.02002,-2.1262,-23.367,-13.082,-0.66685
20,158,-0.020092,0.87963,-23.352,6.4699,0.32249
20,159,-0.02039,-8.9967,-23.288,-3.7747,-0.19185
20,160,-0.020788,-7.449,-23.204,-4.7467,-0.24136
20,161,-0.026047,7.6467,-22.228,2.9973,0.15154
20,162,-0.032134,-0.33796,-21.32,-23.678,-1.3334
20,163,-0.038639,2.8662,-20.523,-8.0957,-0.39733
20,164,-0.38419,2.0337,-10.722,7.0964,0.34247
20,165,-0.38166,-3.7659,-10.749,-8.9611,-0.44947
30,1,-2.6907e-08,0.19241,-76.059,-32.994,-1.6497
30,2,-2.6943e-08,0.24951,-76.057,-30.709,-1.5355
30,3,-2.6983e-08,0.23485,-76.054,-31.242,-1.5621
30,4,-2.7106e-08,0.23644,-76.047,-31.182,-1.5592
30,5,-2.7162e-08,0.23421,-76.043,-31.266,-1.5633
30,6,-2.7292e-08,0.22574,-76.035,-31.59,-1.5795
30,7,-2.7494e-08,0.22342,-76.023,-31.681,-1.5841
30,8,-2.7625e-08,0.22295,-76.015,-31.699,-1.585
30,9,-2.7887e-08,0.21648,-75.999,-31.958,-1.598
30,10,-2.8052e-08,0.21574,-75.989,-31.988,-1.5995
30,11,-2.8712e-08,0.20187,-75.949,-32.572,-1.6287
30,12,-2.8865e-08,0.20011,-75.94,-32.649,-1.6325
30,13,-3.1662e-08,0.13909,-75.778,-35.838,-1.792
30,14,-3.2859e-08,0.12023,-75.711,-37.113,-1.8558
30,15,-3.4862e-08,0.090211,-75.601,-39.621,-1.9812
30,16,-3.7885e-08,0.054021,-75.441,-44.084,-2.2047
30,17,-3.8399e-08,0.040431,-75.415,-46.598,-2.3308
30,18,-3.8567e-08,0.038909,-75.407,-46.93,-2.3474
30,19,-3.8843e-08,0.0335,-75.393,-48.224,-2.4125
30,20,-3.9691e-08,0.02701,-75.35,-50.079,-2.5059
30,21,-3.9814e-08,0.0086398,-75.347,-59.562,-2.9959
30,22,-4.0297e-08,-0.00027105,-75.324,-69.377,-3.7699
30,23,-4.3464e-08,-0.0051174,-75.164,-63.327,-3.2127
30,24,-4.6524e-08,-0.028808,-75.021,-49.554,-2.4795
30,25,-4.7527e-08,-0.034414,-74.975,-48.026,-2.4026
30,26,-4.7799e-08,-0.03663,-74.962,-47.489,-2.3756
30,27,-4.8304e-08,-0.03827,-74.939,-47.112,-2.3566
30,28,-4.9387e-08,-0.042491,-74.89,-46.21,-2.3113
30,29,-5.0421e-08,-0.047939,-74.844,-45.169,-2.2591
30,30,-5.2192e-08,-0.065933,-74.77,-42.418,-2.1213
30,31,-5.4841e-08,-0.073384,-74.657,-41.494,-2.075
30,32,-5.4979e-08,-0.075393,-74.652,-41.26,-2.0633
30,33,-5.5727e-08,-0.077722,-74.621,-40.998,-2.0501
30,34,-5.6644e-08,-0.08006,-74.583,-40.742,-2.0373
30,35,-5.7062e-08,-0.080859,-74.565,-40.656,-2.033
30,36,-5.8476e-08,-0.088011,-74.509,-39.924,-1.9964
30,37,-6.2918e-08,-0.10687,-74.34,-38.249,-1.9126
30,38,-6.5996e-08,-0.11313,-74.224,-37.758,-1.888
30,39,-7.0118e-08,-0.12208,-74.077,-37.102,-1.8552
30,40,-7.3488e-08,-0.12678,-73.958,-36.776,-1.8389
30,41,-8.0442e-08,-0.13564,-73.724,-36.194,-1.8098
30,42,-8.2481e-08,-0.13721,-73.663,-36.095,-1.8048
30,43,-8.9946e-08,-0.14518,-73.433,-35.608,-1.7805
30,44,-1.0157e-07,-0.15784,-73.098,-34.889,-1.7445
30,45,-1.0672e-07,-0.15989,-72.962,-34.778,-1.739
30,46,-1.1285e-07,-0.16347,-72.805,-34.587,-1.7294
30,47,-1.2129e-07,-0.17102,-72.597,-34.199,-1.71
30,48,-1.2981e-07,-0.1706,-72.399,-34.22,-1.7111
30,49,-5.7224e-07,-0.10059,-67.459,-38.759,-1.9387
30,50,-6.647e-07,-0.10836,-66.905,-38.117,-1.9065
30,51,-6.8477e-07,-0.095294,-66.797,-39.222,-1.962
30,52,-6.981e-07,-0.085731,-66.725,-40.131,-2.0076
30,53,-8.3629e-07,-0.095419,-66.046,-39.207,-1.9614
30,54,-9.7953e-07,-0.073641,-65.447,-41.426,-2.0732
30,55,-1.2781e-06,-0.07375,-64.422,-41.406,-2.0726
30,56,-1.3285e-06,-0.070663,-64.272,-41.771,-2.091
30,57,-1.3711e-06,-0.065858,-64.148,-42.369,-2.1214
30,58,-1.6689e-06,-0.068711,-63.377,-41.999,-2.1031
30,59,-2.0148e-06,-0.075767,-62.629,-41.154,-2.0608
30,60,-2.4405e-06,-0.059132,-61.863,-43.238,-2.1678
30,61,-2.4471e-06,-0.058076,-61.854,-43.396,-2.1757
30,62,-2.6979e-06,-0.053626,-61.461,-44.053,-2.2101
30,63,-2.9637e-06,-0.056445,-61.081,-43.613,-2.1879
30,64,-3.2852e-06,-0.046913,-60.664,-45.134,-2.2678
30,65,-4.0236e-06,-0.048566,-59.837,-44.802,-2.2526
30,66,-4.274e-06,-0.050444,-59.591,-44.494,-2.2364
30,67,-4.482e-06,-0.034635,-59.396,-47.453,-2.3981
30,68,-4.9332e-06,-0.049264,-59.002,-44.659,-2.2466
30,69,-5.4323e-06,-0.042756,-58.605,-45.757,-2.3075
30,70,-5.7385e-06,-0.04604,-58.379,-45.167,-2.2758
30,71,-7.5547e-06,-0.051243,-57.238,-44.224,-2.2294
30,72,-8.3103e-06,-0.038323,-56.841,-46.423,-2.3545
30,73,-9.0805e-06,-0.028319,-56.472,-48.464,-2.4841
30,74,-9.3824e-06,-0.033947,-56.336,-47.255,-2.407
30,75,-9.9936e-06,-0.042567,-56.072,-45.581,-2.3097
30,76,-1.2382e-05,-0.052487,-55.173,-43.895,-2.2193
30,77,-1.3281e-05,-0.041642,-54.878,-45.581,-2.319
30,78,-1.3654e-05,-0.043614,-54.762,-45.246,-2.2992
30,79,-1.68e-05,-0.049719,-53.888,-44.163,-2.2427
30,80,-1.8333e-05,-0.047876,-53.519,-44.405,-2.2591
30,81,-1.9718e-05,-0.049238,-53.211,-44.156,-2.247
30,82,-2.1373e-05,-0.041096,-52.87,-45.347,-2.325
30,83,-2.2746e-05,-0.024744,-52.606,-48.09,-2.5424
30,84,-2.4571e-05,-0.02375,-52.279,-48.159,-2.5603
30,85,-2.6379e-05,-0.043929,-51.978,-44.732,-2.2964
30,86,-2.7393e-05,-0.033246,-51.817,-46.385,-2.4166
30,87,-2.9563e-05,-0.045657,-51.493,-44.391,-2.2799
30,88,-3.0895e-05,-0.051857,-51.306,-43.514,-2.225
30,89,-3.4489e-05,-0.048115,-50.838,-43.923,-2.2574
30,90,-3.7127e-05,-0.035036,-50.524,-45.68,-2.3943
30,91,-4.1932e-05,-0.049132,-50.004,-43.59,-2.2484
30,92,-4.2035e-05,-0.053451,-49.994,-43.068,-2.2121
30,93,-4.419e-05,-0.027123,-49.781,-46.536,-2.5049
30,94,-4.7153e-05,-0.039618,-49.504,-44.706,-2.3416
30,95,-4.7968e-05,-0.054276,-49.431,-42.852,-2.2056
30,96,-5.0007e-05,-0.053162,-49.253,-42.943,-2.2146
30,97,-8.8716e-05,-0.099736,-46.797,-38.145,-1.9427
30,98,-0.0001211,-0.11781,-45.46,-36.775,-1.871
30,99,-0.00014746,-0.13028,-44.614,-35.948,-1.8277
30,100,-0.00015075,-0.14151,-44.519,-35.312,-1.792
30,101,-0.00015339,-0.11578,-44.444,-36.782,-1.8786
30,102,-0.0001616,-0.15719,-44.22,-34.466,-1.7468
30,103,-0.00016832,-0.16654,-44.044,-34.006,-1.7219
30,104,-0.00017177,-0.1475,-43.957,-34.936,-1.7742
30,105,-0.00018002,-0.15469,-43.755,-34.552,-1.7537
30,106,-0.0001805,-0.16519,-43.743,-34.044,-1.7254
30,107,-0.00018893,-0.16336,-43.547,-34.118,-1.7302
30,108,-0.00019759,-0.20375,-43.354,-32.368,-1.6352
30,109,-0.0002057,-0.21806,-43.181,-31.814,-1.6061
30,110,-0.00020897,-0.1831,-43.113,-33.186,-1.6812
30,111,-0.00021043,-0.17127,-43.082,-33.705,-1.7099
30,112,-0.0002202,-0.18145,-42.887,-33.238,-1.6851
30,113,-0.00022614,-0.22593,-42.772,-31.507,-1.5909
30,114,-0.00024129,-0.17669,-42.493,-33.413,-1.6966
30,115,-0.00025184,-0.26285,-42.308,-30.263,-1.5261
30,116,-0.00031758,-0.31658,-41.307,-28.715,-1.4466
30,117,-0.00034555,-0.31885,-40.943,-28.644,-1.4436
30,118,-0.00037092,-0.30555,-40.637,-28.97,-1.4618
30,119,-0.00037806,-0.32177,-40.555,-28.546,-1.4398
30,120,-0.00039239,-0.35977,-40.394,-27.635,-1.3922
30,121,-0.0017808,-2.0603,-33.851,-13.481,-0.67579
30,122,-0.002024,-1.5692,-33.297,-15.581,-0.78237
30,123,-0.002288,-1.9748,-32.766,-13.79,-0.69228
30,124,-0.0023246,-0.34501,-32.697,-27.401,-1.4085
30,125,-0.0023446,-2.0179,-32.66,-13.621,-0.68395
30,126,-0.0023452,-1.4057,-32.659,-16.438,-0.82635
30,127,-0.0023684,-0.68942,-32.616,-22.09,-1.1185
30,128,-0.002375,-1.7019,-32.604,-14.938,-0.75039
30,129,-0.0023748,-2.0828,-32.604,-13.38,-0.67176
30,130,-0.002401,-1.1173,-32.557,-18.242,-0.91924
30,131,-0.0024299,-0.7161,-32.505,-21.785,-1.1027
30,132,-0.002435,0.21542,-32.496,-30.25,-1.5823
30,133,-0.0024595,-1.5028,-32.452,-15.9,-0.79972
30,134,-0.002494,-0.96781,-32.392,-19.376,-0.9781
30,135,-0.0025099,-0.60849,-32.365,-23.062,-1.1707
30,136,-0.0025183,-1.5294,-32.35,-15.757,-0.79276
30,137,-0.0025613,-1.5051,-32.277,-15.887,-0.79914
30,138,-0.0026816,-0.7372,-32.078,-21.557,-1.0904
30,139,-0.0028096,-0.64635,-31.876,-22.59,-1.1451
30,140,-0.0028365,-0.46339,-31.835,-25.113,-1.2848
30,141,-0.0030024,0.42517,-31.588,-25.484,-1.2893
30,142,-0.0038789,-2.8676,-30.478,-10.987,-0.5517
30,143,-0.018748,-2.078,-23.651,-13.347,-0.67301
30,144,-0.020449,0.73531,-23.275,-20.295,-1.0164
30,145,-0.020458,1.578,-23.273,-13.908,-0.68551
30,146,-0.020657,-2.1174,-23.231,-13.113,-0.66845
30,147,-0.020836,-0.80796,-23.194,-20.418,-1.0361
30,148,-0.020874,-3.2832,-23.186,-9.9497,-0.50504
30,149,-0.020908,1.3795,-23.179,-15.034,-0.75038
30,150,-0.020972,-6.9301,-23.166,-5.1416,-0.2616
30,151,-0.021004,-8.7503,-23.159,-3.8917,-0.19852
30,152,-0.021091,-6.9521,-23.141,-5.1005,-0.26033
30,153,-0.021302,1.9268,-23.098,-11.86,-0.59936
30,154,-0.021417,-0.25411,-23.075,-26.103,-1.4075
30,155,-0.021461,-3.1362,-23.066,-10.268,-0.52165
30,156,-0.021654,-7.8343,-23.027,-4.4783,-0.22775
30,157,-0.021842,-2.1264,-22.99,-13.065,-0.66715
30,158,-0.021919,0.87859,-22.975,6.4692,0.32236
30,159,-0.022241,-8.994,-22.911,-3.7731,-0.19206
30,160,-0.022675,-7.447,-22.828,-4.7439,-0.24159
30,161,-0.0284,7.6452,-21.854,2.9949,0.15157
30,162,-0.034965,-0.339,-20.954,-23.425,-1.3264
30,163,-0.041938,2.8645,-20.169,-8.0963,-0.39674
30,164,-0.41489,2.0315,-10.403,7.095,0.34143
30,165,-0.40305,-3.7659,-10.523,-8.9545,-0.44924
40,1,-3.3799e-08,0.19241,-75.069,-32.993,-1.6497
40,2,-3.3843e-08,0.24951,-75.067,-30.708,-1.5355
40,3,-3.3893e-08,0.23485,-75.064,-31.241,-1.5621
40,4,-3.4046e-08,0.23644,-75.057,-31.182,-1.5592
40,5,-3.4115e-08,0.23421,-75.053,-31.265,-1.5633
40,6,-3.4276e-08,0.22574,-75.046,-31.59,-1.5795
40,7,-3.4527e-08,0.22342,-75.034,-31.68,-1.5841
40,8,-3.469e-08,0.22295,-75.026,-31.699,-1.585
40,9,-3.5015e-08,0.21648,-75.011,-31.958,-1.5979
40,10,-3.522e-08,0.21574,-75.001,-31.988,-1.5994
40,11,-3.6041e-08,0.20187,-74.962,-32.572,-1.6286
40,12,-3.6231e-08,0.20011,-74.953,-32.649,-1.6325
40,13,-3.9698e-08,0.13909,-74.796,-35.838,-1.792
40,14,-4.1182e-08,0.12023,-74.73,-37.112,-1.8557
40,15,-4.3665e-08,0.090211,-74.623,-39.619,-1.9812
40,16,-4.7411e-08,0.054021,-74.466,-44.081,-2.2047
40,17,-4.8038e-08,0.040431,-74.443,-46.591,-2.3307
40,18,-4.8247e-08,0.038909,-74.434,-46.923,-2.3474
40,19,-4.8585e-08,0.0335,-74.421,-48.215,-2.4124
40,20,-4.9637e-08,0.02701,-74.379,-50.065,-2.5058
40,21,-4.9763e-08,0.0086398,-74.378,-59.45,-2.9944
40,22,-5.0352e-08,-0.00027106,-74.356,-68.417,-3.723
40,23,-5.4305e-08,-0.0051174,-74.197,-63.061,-3.2086
40,24,-5.8085e-08,-0.028808,-74.057,-49.543,-2.4794
40,25,-5.9325e-08,-0.034414,-74.012,-48.018,-2.4025
40,26,-5.9659e-08,-0.03663,-74,-47.482,-2.3755
40,27,-6.0287e-08,-0.03827,-73.977,-47.105,-2.3565
40,28,-6.1629e-08,-0.042491,-73.929,-46.205,-2.3113
40,29,-6.2909e-08,-0.047939,-73.883,-45.165,-2.2591
40,30,-6.5066e-08,-0.065933,-73.813,-42.416,-2.1212
40,31,-6.8347e-08,-0.073384,-73.701,-41.492,-2.0749
40,32,-6.8512e-08,-0.075393,-73.696,-41.259,-2.0633
40,33,-6.9439e-08,-0.077722,-73.665,-40.996,-2.0501
40,34,-7.0574e-08,-0.08006,-73.628,-40.74,-2.0373
40,35,-7.1094e-08,-0.080859,-73.611,-40.655,-2.033
40,36,-7.2825e-08,-0.088011,-73.556,-39.923,-1.9964
40,37,-7.825e-08,-0.10687,-73.393,-38.248,-1.9126
40,38,-8.2045e-08,-0.11313,-73.278,-37.757,-1.888
40,39,-8.7085e-08,-0.12208,-73.135,-37.101,-1.8552
40,40,-9.124e-08,-0.12678,-73.019,-36.775,-1.8389
40,41,-9.9839e-08,-0.13564,-72.786,-36.193,-1.8098
40,42,-1.0227e-07,-0.13721,-72.729,-36.094,-1.8048
40,43,-1.1146e-07,-0.14518,-72.501,-35.608,-1.7805
40,44,-1.2583e-07,-0.15784,-72.168,-34.888,-1.7445
40,45,-1.3209e-07,-0.15989,-72.036,-34.777,-1.739
40,46,-1.3958e-07,-0.16347,-71.882,-34.587,-1.7294
40,47,-1.4999e-07,-0.17102,-71.674,-34.199,-1.71
40,48,-1.6045e-07,-0.1706,-71.479,-34.219,-1.7111
40,49,-6.9613e-07,-0.10059,-66.608,-38.756,-1.9386
40,50,-8.0844e-07,-0.10836,-66.055,-38.113,-1.9065
40,51,-8.3169e-07,-0.095294,-65.953,-39.218,-1.9619
40,52,-8.4761e-07,-0.085731,-65.882,-40.125,-2.0076
40,53,-1.0147e-06,-0.095419,-65.206,-39.202,-1.9613
40,54,-1.1856e-06,-0.073641,-64.618,-41.417,-2.0732
40,55,-1.5429e-06,-0.07375,-63.604,-41.395,-2.0725
40,56,-1.6023e-06,-0.070663,-63.458,-41.759,-2.091
40,57,-1.6533e-06,-0.065859,-63.336,-42.355,-2.1214
40,58,-2.009e-06,-0.068711,-62.571,-41.984,-2.103
40,59,-2.4241e-06,-0.075767,-61.826,-41.14,-2.0608
40,60,-2.9293e-06,-0.059133,-61.07,-43.212,-2.1677
40,61,-2.9335e-06,-0.058077,-61.066,-43.371,-2.1756
40,62,-3.2308e-06,-0.053626,-60.678,-44.022,-2.2099
40,63,-3.5475e-06,-0.056446,-60.3,-43.582,-2.1878
40,64,-3.9248e-06,-0.046914,-59.892,-45.089,-2.2676
40,65,-4.804e-06,-0.048567,-59.067,-44.751,-2.2524
40,66,-5.0935e-06,-0.050445,-58.829,-44.448,-2.2363
40,67,-5.3407e-06,-0.034636,-58.635,-47.355,-2.3977
40,68,-5.8698e-06,-0.049265,-58.247,-44.606,-2.2464
40,69,-6.4619e-06,-0.042758,-57.851,-45.681,-2.3073
40,70,-6.8177e-06,-0.046042,-57.63,-45.1,-2.2756
40,71,-8.9672e-06,-0.051245,-56.493,-44.155,-2.2292
40,72,-9.8449e-06,-0.038325,-56.105,-46.304,-2.3542
40,73,-1.0745e-05,-0.028321,-55.741,-48.264,-2.4835
40,74,-1.1086e-05,-0.03395,-55.611,-47.106,-2.4066
40,75,-1.1803e-05,-0.042569,-55.349,-45.475,-2.3094
40,76,-1.4603e-05,-0.05249,-54.457,-43.81,-2.2192
40,77,-1.5652e-05,-0.041645,-54.165,-45.448,-2.3188
40,78,-1.6073e-05,-0.043618,-54.054,-45.124,-2.299
40,79,-1.9761e-05,-0.049723,-53.183,-44.048,-2.2425
40,80,-2.1521e-05,-0.047881,-52.823,-44.28,-2.259
40,81,-2.314e-05,-0.049242,-52.516,-44.031,-2.2469
40,82,-2.5059e-05,-0.041101,-52.179,-45.172,-2.3248
40,83,-2.6655e-05,-0.024749,-51.918,-47.746,-2.5417
40,84,-2.8758e-05,-0.023756,-51.596,-47.794,-2.5596
40,85,-3.0868e-05,-0.043935,-51.295,-44.554,-2.2962
40,86,-3.2024e-05,-0.033252,-51.139,-46.124,-2.4163
40,87,-3.4547e-05,-0.045664,-50.817,-44.215,-2.2797
40,88,-3.606e-05,-0.051864,-50.635,-43.368,-2.2249
40,89,-4.0229e-05,-0.048122,-50.169,-43.747,-2.2573
40,90,-4.3293e-05,-0.035044,-49.856,-45.399,-2.394
40,91,-4.8855e-05,-0.049141,-49.341,-43.398,-2.2483
40,92,-4.8905e-05,-0.05346,-49.337,-42.902,-2.212
40,93,-5.1405e-05,-0.027133,-49.124,-46.153,-2.5046
40,94,-5.4846e-05,-0.039628,-48.847,-44.438,-2.3414
40,95,-5.576e-05,-0.054286,-48.777,-42.677,-2.2055
40,96,-5.8104e-05,-0.053173,-48.601,-42.758,-2.2145
40,97,-0.00010306,-0.099752,-46.146,-38.041,-1.9427
40,98,-0.00013989,-0.11783,-44.834,-36.682,-1.871
40,99,-0.00016943,-0.1303,-44.011,-35.864,-1.8277
40,100,-0.00017314,-0.14154,-43.918,-35.239,-1.792
40,101,-0.00017617,-0.1158,-43.843,-36.676,-1.8786
40,102,-0.00018555,-0.15721,-43.619,-34.4,-1.7468
40,103,-0.00019312,-0.16656,-43.447,-33.946,-1.7219
40,104,-0.00019703,-0.14753,-43.361,-34.861,-1.7742
40,105,-0.00020648,-0.15472,-43.159,-34.48,-1.7537
40,106,-0.00020693,-0.16521,-43.15,-33.98,-1.7254
40,107,-0.00021653,-0.16338,-42.955,-34.051,-1.7302
40,108,-0.00022642,-0.20378,-42.762,-32.321,-1.6352
40,109,-0.00023554,-0.21808,-42.592,-31.772,-1.6061
40,110,-0.00023923,-0.18313,-42.525,-33.126,-1.6812
40,111,-0.00024088,-0.1713,-42.496,-33.638,-1.7099
40,112,-0.00025202,-0.18148,-42.301,-33.175,-1.6851
40,113,-0.0002587,-0.22596,-42.188,-31.464,-1.5909
40,114,-0.00027597,-0.17672,-41.909,-33.343,-1.6966
40,115,-0.00028784,-0.26288,-41.728,-30.228,-1.5261
40,116,-0.00036282,-0.31662,-40.729,-28.685,-1.4466
40,117,-0.00039436,-0.31889,-40.369,-28.613,-1.4436
40,118,-0.00042234,-0.30559,-40.073,-28.934,-1.4618
40,119,-0.00043019,-0.32181,-39.994,-28.513,-1.4398
40,120,-0.00044643,-0.35982,-39.834,-27.607,-1.3922
40,121,-0.0020248,-2.0603,-33.293,-13.478,-0.67584
40,122,-0.0022672,-1.5693,-32.804,-15.574,-0.78243
40,123,-0.0025584,-1.9748,-32.281,-13.784,-0.69235
40,124,-0.0025962,-0.34518,-32.217,-27.314,-1.4082
40,125,-0.0026178,-2.0178,-32.181,-13.615,-0.68402
40,126,-0.0026184,-1.4057,-32.18,-16.429,-0.82642
40,127,-0.0026441,-0.68955,-32.138,-22.06,-1.1186
40,128,-0.0026516,-1.702,-32.126,-14.931,-0.75046
40,129,-0.0026511,-2.0827,-32.126,-13.375,-0.67183
40,130,-0.0026802,-1.1174,-32.079,-18.227,-0.91931
40,131,-0.0027125,-0.71625,-32.027,-21.755,-1.1028
40,132,-0.0027177,0.21519,-32.019,-30.092,-1.5807
40,133,-0.0027449,-1.5028,-31.976,-15.891,-0.79979
40,134,-0.0027833,-0.96791,-31.916,-19.356,-0.97818
40,135,-0.0028008,-0.60866,-31.889,-23.023,-1.1707
40,136,-0.0028097,-1.5294,-31.875,-15.748,-0.79284
40,137,-0.0028575,-1.5051,-31.802,-15.877,-0.79922
40,138,-0.0029916,-0.73736,-31.603,-21.53,-1.0904
40,139,-0.0031337,-0.64653,-31.402,-22.554,-1.1451
40,140,-0.0031624,-0.46358,-31.362,-25.048,-1.2847
40,141,-0.0033454,0.42491,-31.119,-25.435,-1.2884
40,142,-0.0043209,-2.8675,-30.01,-10.984,-0.55179
40,143,-0.020873,-2.0784,-23.186,-13.336,-0.67305
40,144,-0.022354,0.73437,-22.889,-20.238,-1.0138
40,145,-0.022332,1.5769,-22.894,-13.905,-0.68448
40,146,-0.022549,-2.1178,-22.852,-13.096,-0.66871
40,147,-0.022744,-0.80854,-22.814,-20.361,-1.0345
40,148,-0.022783,-3.283,-22.807,-9.9418,-0.50533
40,149,-0.022818,1.3783,-22.8,-15.02,-0.74952
40,150,-0.022887,-6.928,-22.787,-5.1383,-0.26184
40,151,-0.022922,-8.7459,-22.781,-3.8892,-0.19875
40,152,-0.023016,-6.9496,-22.763,-5.0954,-0.26055
40,153,-0.023246,1.9251,-22.72,-11.848,-0.5993
40,154,-0.02337,-0.2549,-22.697,-25.84,-1.398
40,155,-0.023416,-3.1362,-22.688,-10.259,-0.52194
40,156,-0.023625,-7.8317,-22.65,-4.4762,-0.22799
40,157,-0.02383,-2.1265,-22.613,-13.047,-0.66748
40,158,-0.023912,0.87746,-22.598,6.4685,0.32222
40,159,-0.024261,-8.9911,-22.535,-3.7715,-0.19228
40,160,-0.024732,-7.4447,-22.452,-4.7409,-0.24184
40,161,-0.030965,7.6435,-21.479,2.9923,0.15161
40,162,-0.038043,-0.34013,-20.589,-23.165,-1.3191
40,163,-0.045517,2.8627,-19.815,-8.0969,-0.39611
40,164,-0.44791,2.029,-10.087,7.0936,0.34032
40,165,-0.42558,-3.766,-10.298,-8.9476,-0.44899
50,1,-4.2455e-08,0.19241,-74.078,-32.993,-1.6497
50,2,-4.251e-08,0.24951,-74.076,-30.708,-1.5354
50,3,-4.2572e-08,0.23485,-74.074,-31.241,-1.5621
50,4,-4.2762e-08,0.23644,-74.067,-31.182,-1.5591
50,5,-4.2847e-08,0.23421,-74.064,-31.265,-1.5633
50,6,-4.3048e-08,0.22574,-74.056,-31.589,-1.5795
50,7,-4.336e-08,0.22342,-74.045,-31.68,-1.5841
50,8,-4.3562e-08,0.22295,-74.037,-31.699,-1.585
50,9,-4.3965e-08,0.21648,-74.022,-31.958,-1.5979
50,10,-4.422e-08,0.21574,-74.013,-31.988,-1.5994
50,11,-4.524e-08,0.20187,-73.975,-32.572,-1.6286
50,12,-4.5476e-08,0.20011,-73.966,-32.649,-1.6325
50,13,-4.9772e-08,0.13909,-73.814,-35.837,-1.792
50,14,-5.1613e-08,0.12023,-73.75,-37.111,-1.8557
50,15,-5.4691e-08,0.090211,-73.645,-39.618,-1.9812
50,16,-5.9333e-08,0.054021,-73.492,-44.076,-2.2046
50,17,-6.0097e-08,0.040431,-73.47,-46.584,-2.3306
50,18,-6.0355e-08,0.038909,-73.462,-46.915,-2.3473
50,19,-6.077e-08,0.0335,-73.449,-48.204,-2.4122
50,20,-6.2075e-08,0.02701,-73.407,-50.049,-2.5055
50,21,-6.2198e-08,0.0086398,-73.409,-59.313,-2.9925
50,22,-6.2917e-08,-0.00027107,-73.389,-67.455,-3.6758
50,23,-6.7849e-08,-0.0051174,-73.23,-62.749,-3.2037
50,24,-7.2518e-08,-0.028808,-73.093,-49.529,-2.4792
50,25,-7.4051e-08,-0.034414,-73.049,-48.008,-2.4024
50,26,-7.4462e-08,-0.03663,-73.037,-47.473,-2.3754
50,27,-7.5244e-08,-0.03827,-73.014,-47.097,-2.3564
50,28,-7.6907e-08,-0.042491,-72.967,-46.198,-2.3112
50,29,-7.849e-08,-0.047939,-72.922,-45.16,-2.259
50,30,-8.1114e-08,-0.065933,-72.855,-42.413,-2.1212
50,31,-8.5181e-08,-0.073384,-72.745,-41.49,-2.0749
50,32,-8.5377e-08,-0.075393,-72.74,-41.257,-2.0633
50,33,-8.6524e-08,-0.077722,-72.71,-40.994,-2.0501
50,34,-8.7929e-08,-0.08006,-72.673,-40.738,-2.0373
50,35,-8.8575e-08,-0.080859,-72.656,-40.653,-2.033
50,36,-9.0695e-08,-0.088011,-72.603,-39.922,-1.9964
50,37,-9.7318e-08,-0.10687,-72.445,-38.247,-1.9126
50,38,-1.02e-07,-0.11313,-72.333,-37.757,-1.888
50,39,-1.0816e-07,-0.12208,-72.194,-37.1,-1.8552
50,40,-1.1328e-07,-0.12678,-72.079,-36.774,-1.8389
50,41,-1.2391e-07,-0.13564,-71.848,-36.192,-1.8098
50,42,-1.268e-07,-0.13721,-71.795,-36.093,-1.8048
50,43,-1.3811e-07,-0.14518,-71.57,-35.607,-1.7805
50,44,-1.5589e-07,-0.15784,-71.237,-34.888,-1.7445
50,45,-1.635e-07,-0.15989,-71.109,-34.777,-1.7389
50,46,-1.7265e-07,-0.16347,-70.958,-34.586,-1.7294
50,47,-1.855e-07,-0.17102,-70.751,-34.198,-1.71
50,48,-1.9832e-07,-0.1706,-70.558,-34.219,-1.7111
50,49,-8.4685e-07,-0.10059,-65.757,-38.752,-1.9386
50,50,-9.8327e-07,-0.10836,-65.205,-38.109,-1.9064
50,51,-1.0101e-06,-0.095294,-65.108,-39.213,-1.9619
50,52,-1.0291e-06,-0.085731,-65.04,-40.118,-2.0075
50,53,-1.2312e-06,-0.09542,-64.367,-39.196,-1.9613
50,54,-1.435e-06,-0.073641,-63.789,-41.406,-2.0731
50,55,-1.8625e-06,-0.073751,-62.786,-41.382,-2.0724
50,56,-1.9325e-06,-0.070663,-62.644,-41.745,-2.0909
50,57,-1.9935e-06,-0.065859,-62.523,-42.338,-2.1213
50,58,-2.4185e-06,-0.068712,-61.766,-41.967,-2.1029
50,59,-2.9164e-06,-0.075768,-61.023,-41.123,-2.0607
50,60,-3.516e-06,-0.059134,-60.278,-43.182,-2.1675
50,61,-3.5165e-06,-0.058078,-60.279,-43.34,-2.1754
50,62,-3.869e-06,-0.053627,-59.895,-43.984,-2.2097
50,63,-4.2462e-06,-0.056447,-59.52,-43.546,-2.1876
50,64,-4.6889e-06,-0.046915,-59.119,-45.036,-2.2673
50,65,-5.7358e-06,-0.048568,-58.297,-44.691,-2.2521
50,66,-6.07e-06,-0.050447,-58.067,-44.393,-2.2361
50,67,-6.3639e-06,-0.034638,-57.873,-47.24,-2.3972
50,68,-6.9841e-06,-0.049267,-57.492,-44.543,-2.2462
50,69,-7.6867e-06,-0.042759,-57.097,-45.593,-2.307
50,70,-8.1e-06,-0.046043,-56.882,-45.023,-2.2753
50,71,-1.0644e-05,-0.051247,-55.749,-44.075,-2.2289
50,72,-1.1663e-05,-0.038327,-55.369,-46.168,-2.3538
50,73,-1.2716e-05,-0.028324,-55.009,-48.039,-2.4828
50,74,-1.3098e-05,-0.033953,-54.887,-46.937,-2.4062
50,75,-1.3941e-05,-0.042572,-54.626,-45.353,-2.3091
50,76,-1.7221e-05,-0.052494,-53.74,-43.712,-2.219
50,77,-1.8445e-05,-0.041649,-53.452,-45.297,-2.3185
50,78,-1.892e-05,-0.043622,-53.345,-44.984,-2.2988
50,79,-2.3245e-05,-0.049728,-52.478,-43.918,-2.2423
50,80,-2.5264e-05,-0.047886,-52.127,-44.138,-2.2588
50,81,-2.7157e-05,-0.049248,-51.821,-43.888,-2.2467
50,82,-2.938e-05,-0.041106,-51.488,-44.976,-2.3245
50,83,-3.1235e-05,-0.024756,-51.229,-47.374,-2.5409
50,84,-3.3657e-05,-0.023762,-50.913,-47.404,-2.5588
50,85,-3.6122e-05,-0.043942,-50.612,-44.356,-2.296
50,86,-3.7439e-05,-0.03326,-50.461,-45.838,-2.4159
50,87,-4.0371e-05,-0.045671,-50.14,-44.018,-2.2795
50,88,-4.2089e-05,-0.051871,-49.963,-43.203,-2.2248
50,89,-4.6926e-05,-0.048131,-49.5,-43.551,-2.2572
50,90,-5.0483e-05,-0.035053,-49.189,-45.093,-2.3937
50,91,-5.6921e-05,-0.049151,-48.677,-43.184,-2.2482
50,92,-5.6898e-05,-0.05347,-48.679,-42.716,-2.2119
50,93,-5.9799e-05,-0.027144,-48.467,-45.746,-2.5042
50,94,-6.3794e-05,-0.03964,-48.191,-44.146,-2.3412
50,95,-6.4817e-05,-0.054297,-48.123,-42.482,-2.2055
50,96,-6.7512e-05,-0.053184,-47.949,-42.553,-2.2144
50,97,-0.00011972,-0.09977,-45.495,-37.922,-1.9427
50,98,-0.00016159,-0.11786,-44.208,-36.578,-1.871
50,99,-0.00019468,-0.13033,-43.407,-35.77,-1.8277
50,100,-0.00019885,-0.14156,-43.316,-35.157,-1.792
50,101,-0.00020232,-0.11583,-43.242,-36.558,-1.8786
50,102,-0.00021305,-0.15724,-43.019,-34.326,-1.7468
50,103,-0.00022158,-0.16659,-42.85,-33.878,-1.7219
50,104,-0.00022601,-0.14756,-42.765,-34.777,-1.7742
50,105,-0.00023682,-0.15475,-42.564,-34.399,-1.7537
50,106,-0.00023722,-0.16525,-42.557,-33.908,-1.7254
50,107,-0.00024817,-0.16342,-42.362,-33.976,-1.7302
50,108,-0.00025945,-0.20381,-42.171,-32.268,-1.6352
50,109,-0.00026971,-0.21812,-42.004,-31.723,-1.6061
50,110,-0.00027388,-0.18317,-41.938,-33.059,-1.6812
50,111,-0.00027573,-0.17134,-41.909,-33.563,-1.7099
50,112,-0.00028843,-0.18151,-41.715,-33.103,-1.6851
50,113,-0.00029594,-0.226,-41.604,-31.416,-1.5909
50,114,-0.00031563,-0.17676,-41.326,-33.265,-1.6966
50,115,-0.000329,-0.26292,-41.147,-30.188,-1.5261
50,116,-0.0004145,-0.31666,-40.151,-28.651,-1.4466
50,117,-0.00045006,-0.31894,-39.795,-28.578,-1.4436
50,118,-0.00048089,-0.30564,-39.509,-28.894,-1.4618
50,119,-0.00048951,-0.32186,-39.433,-28.475,-1.4398
50,120,-0.00050792,-0.35986,-39.273,-27.576,-1.3922
50,121,-0.0023022,-2.0603,-32.736,-13.473,-0.6759
50,122,-0.0025396,-1.5693,-32.311,-15.566,-0.78249
50,123,-0.0028608,-1.9748,-31.796,-13.779,-0.69242
50,124,-0.0028994,-0.34538,-31.737,-27.219,-1.4078
50,125,-0.0029229,-2.0178,-31.703,-13.609,-0.6841
50,126,-0.0029234,-1.4058,-31.702,-16.419,-0.82649
50,127,-0.002952,-0.6897,-31.66,-22.026,-1.1186
50,128,-0.0029603,-1.702,-31.647,-14.924,-0.75053
50,129,-0.0029596,-2.0827,-31.648,-13.369,-0.6719
50,130,-0.0029919,-1.1175,-31.601,-18.211,-0.91939
50,131,-0.0030279,-0.71642,-31.55,-21.722,-1.1028
50,132,-0.0030334,0.21494,-31.542,-29.922,-1.579
50,133,-0.0030634,-1.5029,-31.499,-15.88,-0.79988
50,134,-0.0031063,-0.96803,-31.439,-19.334,-0.97828
50,135,-0.0031253,-0.60885,-31.412,-22.98,-1.1707
50,136,-0.0031349,-1.5294,-31.399,-15.737,-0.79293
50,137,-0.003188,-1.5052,-31.327,-15.867,-0.79932
50,138,-0.0033374,-0.73755,-31.128,-21.499,-1.0905
50,139,-0.0034953,-0.64673,-30.928,-22.515,-1.145
50,140,-0.0035258,-0.4638,-30.89,-24.977,-1.2845
50,141,-0.0037276,0.42461,-30.649,-25.38,-1.2875
50,142,-0.0048134,-2.8675,-29.541,-10.98,-0.55188
50,143,-0.023238,-2.0788,-22.721,-13.323,-0.6731
50,144,-0.024435,0.73335,-22.504,-20.177,-1.0109
50,145,-0.024377,1.5757,-22.514,-13.901,-0.68336
50,146,-0.024614,-2.1182,-22.472,-13.076,-0.66899
50,147,-0.024826,-0.80917,-22.435,-20.3,-1.0328
50,148,-0.024866,-3.2828,-22.428,-9.9333,-0.50565
50,149,-0.024902,1.3771,-22.422,-15.003,-0.74859
50,150,-0.024978,-6.9257,-22.409,-5.1347,-0.26211
50,151,-0.025015,-8.7411,-22.402,-3.8865,-0.19901
50,152,-0.025117,-6.947,-22.385,-5.0898,-0.2608
50,153,-0.025367,1.9231,-22.342,-11.834,-0.59923
50,154,-0.025501,-0.25577,-22.319,-25.571,-1.3881
50,155,-0.025549,-3.1363,-22.311,-10.249,-0.52225
50,156,-0.025776,-7.8289,-22.273,-4.4738,-0.22826
50,157,-0.025998,-2.1267,-22.236,-13.027,-0.66784
50,158,-0.026085,0.87622,-22.221,6.4677,0.32207
50,159,-0.026464,-8.9879,-22.159,-3.7696,-0.19253
50,160,-0.026976,-7.4423,-22.076,-4.7376,-0.24211
50,161,-0.03376,7.6418,-21.106,2.9895,0.15165
50,162,-0.041392,-0.34136,-20.225,-22.899,-1.3114
50,163,-0.0494,2.8608,-19.461,-8.0977,-0.39542
50,164,-0.48342,2.0264,-9.7728,7.0921,0.33912
50,165,-0.4493,-3.766,-10.074,-8.9403,-0.44873
60,1,-5.3329e-08,0.19241,-73.088,-32.992,-1.6497
60,2,-5.3396e-08,0.24951,-73.086,-30.708,-1.5354
60,3,-5.3474e-08,0.23485,-73.084,-31.241,-1.5621
60,4,-5.371e-08,0.23644,-73.077,-31.181,-1.5591
60,5,-5.3816e-08,0.23421,-73.074,-31.265,-1.5633
60,6,-5.4064e-08,0.22574,-73.067,-31.589,-1.5795
60,7,-5.4451e-08,0.22342,-73.055,-31.68,-1.5841
60,8,-5.4703e-08,0.22294,-73.048,-31.698,-1.585
60,9,-5.5203e-08,0.21648,-73.034,-31.957,-1.5979
60,10,-5.5519e-08,0.21574,-73.024,-31.987,-1.5994
60,11,-5.6788e-08,0.20187,-72.988,-32.571,-1.6286
60,12,-5.7081e-08,0.20011,-72.979,-32.648,-1.6325
60,13,-6.2404e-08,0.13909,-72.832,-35.836,-1.792
60,14,-6.4685e-08,0.12023,-72.77,-37.11,-1.8557
60,15,-6.8501e-08,0.090211,-72.667,-39.616,-1.9811
60,16,-7.4252e-08,0.054021,-72.518,-44.071,-2.2045
60,17,-7.5183e-08,0.040431,-72.497,-46.574,-2.3305
60,18,-7.5503e-08,0.038909,-72.489,-46.905,-2.3471
60,19,-7.6011e-08,0.0335,-72.477,-48.19,-2.412
60,20,-7.7629e-08,0.02701,-72.436,-50.028,-2.5053
60,21,-7.7741e-08,0.0086398,-72.441,-59.149,-2.9901
60,22,-7.8617e-08,-0.00027108,-72.421,-66.492,-3.6284
60,23,-8.4771e-08,-0.0051175,-72.263,-62.389,-3.1976
60,24,-9.0537e-08,-0.028808,-72.129,-49.511,-2.479
60,25,-9.2434e-08,-0.034414,-72.086,-47.996,-2.4022
60,26,-9.2939e-08,-0.03663,-72.075,-47.462,-2.3753
60,27,-9.391e-08,-0.03827,-72.052,-47.087,-2.3563
60,28,-9.5972e-08,-0.042491,-72.005,-46.19,-2.3111
60,29,-9.7931e-08,-0.047939,-71.961,-45.154,-2.2589
60,30,-1.0112e-07,-0.065933,-71.898,-42.41,-2.1212
60,31,-1.0616e-07,-0.073384,-71.789,-41.487,-2.0749
60,32,-1.0639e-07,-0.075393,-71.785,-41.254,-2.0632
60,33,-1.0781e-07,-0.077721,-71.755,-40.992,-2.0501
60,34,-1.0955e-07,-0.08006,-71.718,-40.736,-2.0373
60,35,-1.1036e-07,-0.080859,-71.701,-40.65,-2.033
60,36,-1.1295e-07,-0.088011,-71.65,-39.92,-1.9964
60,37,-1.2103e-07,-0.10687,-71.498,-38.246,-1.9126
60,38,-1.268e-07,-0.11313,-71.388,-37.755,-1.888
60,39,-1.3433e-07,-0.12208,-71.253,-37.099,-1.8552
60,40,-1.4065e-07,-0.12678,-71.139,-36.773,-1.8389
60,41,-1.5379e-07,-0.13564,-70.91,-36.191,-1.8098
60,42,-1.5722e-07,-0.13721,-70.862,-36.092,-1.8048
60,43,-1.7115e-07,-0.14518,-70.639,-35.606,-1.7805
60,44,-1.9312e-07,-0.15784,-70.307,-34.887,-1.7445
60,45,-2.0237e-07,-0.15989,-70.183,-34.776,-1.7389
60,46,-2.1356e-07,-0.16347,-70.035,-34.585,-1.7294
60,47,-2.2941e-07,-0.17102,-69.829,-34.197,-1.71
60,48,-2.4512e-07,-0.1706,-69.638,-34.218,-1.7111
60,49,-1.0302e-06,-0.10059,-64.906,-38.747,-1.9385
60,50,-1.1959e-06,-0.10836,-64.354,-38.104,-1.9064
60,51,-1.2268e-06,-0.095294,-64.264,-39.206,-1.9619
60,52,-1.2495e-06,-0.085731,-64.197,-40.11,-2.0075
60,53,-1.4938e-06,-0.09542,-63.527,-39.188,-1.9612
60,54,-1.7369e-06,-0.073641,-62.959,-41.392,-2.073
60,55,-2.2483e-06,-0.073751,-61.969,-41.366,-2.0723
60,56,-2.3308e-06,-0.070664,-61.83,-41.728,-2.0908
60,57,-2.4038e-06,-0.065859,-61.71,-42.318,-2.1211
60,58,-2.9113e-06,-0.068712,-60.96,-41.946,-2.1028
60,59,-3.5088e-06,-0.075768,-60.22,-41.103,-2.0605
60,60,-4.2202e-06,-0.059134,-59.485,-43.145,-2.1673
60,61,-4.2153e-06,-0.058078,-59.492,-43.304,-2.1752
60,62,-4.6333e-06,-0.053628,-59.112,-43.94,-2.2095
60,63,-5.0826e-06,-0.056448,-58.739,-43.503,-2.1874
60,64,-5.6017e-06,-0.046916,-58.347,-44.973,-2.2671
60,65,-6.8483e-06,-0.048569,-57.527,-44.62,-2.2518
60,66,-7.2338e-06,-0.050448,-57.306,-44.328,-2.2358
60,67,-7.5832e-06,-0.034639,-57.112,-47.108,-2.3966
60,68,-8.31e-06,-0.049269,-56.737,-44.47,-2.246
60,69,-9.1437e-06,-0.042761,-56.343,-45.491,-2.3066
60,70,-9.6234e-06,-0.046046,-56.133,-44.932,-2.2751
60,71,-1.2634e-05,-0.05125,-55.004,-43.981,-2.2287
60,72,-1.3817e-05,-0.03833,-54.633,-46.011,-2.3533
60,73,-1.5047e-05,-0.028327,-54.278,-47.787,-2.4819
60,74,-1.5476e-05,-0.033956,-54.162,-46.745,-2.4057
60,75,-1.6465e-05,-0.042576,-53.903,-45.213,-2.3088
60,76,-2.0309e-05,-0.052498,-53.024,-43.598,-2.2187
60,77,-2.1737e-05,-0.041654,-52.739,-45.125,-2.3181
60,78,-2.2272e-05,-0.043626,-52.637,-44.825,-2.2985
60,79,-2.7343e-05,-0.049733,-51.772,-43.769,-2.242
60,80,-2.9657e-05,-0.047892,-51.43,-43.977,-2.2585
60,81,-3.187e-05,-0.049254,-51.126,-43.726,-2.2465
60,82,-3.4446e-05,-0.041113,-50.797,-44.756,-2.3242
60,83,-3.6603e-05,-0.024763,-50.54,-46.976,-2.5399
60,84,-3.9391e-05,-0.02377,-50.229,-46.987,-2.5578
60,85,-4.227e-05,-0.04395,-49.93,-44.134,-2.2957
60,86,-4.3768e-05,-0.033268,-49.782,-45.525,-2.4155
60,87,-4.7177e-05,-0.04568,-49.464,-43.798,-2.2793
60,88,-4.9126e-05,-0.051881,-49.292,-43.018,-2.2246
60,89,-5.4737e-05,-0.048141,-48.832,-43.332,-2.257
60,90,-5.8867e-05,-0.035064,-48.522,-44.762,-2.3934
60,91,-6.6318e-05,-0.049163,-48.014,-42.947,-2.248
60,92,-6.6198e-05,-0.053482,-48.022,-42.509,-2.2118
60,93,-6.9563e-05,-0.027157,-47.81,-45.317,-2.5037
60,94,-7.4201e-05,-0.039653,-47.535,-43.83,-2.341
60,95,-7.5347e-05,-0.05431,-47.469,-42.266,-2.2054
60,96,-7.8444e-05,-0.053198,-47.297,-42.326,-2.2143
60,97,-0.00013908,-0.099792,-44.844,-37.788,-1.9427
60,98,-0.00018665,-0.11788,-43.582,-36.461,-1.871
60,99,-0.00022368,-0.13036,-42.804,-35.665,-1.8277
60,100,-0.00022838,-0.1416,-42.715,-35.064,-1.792
60,101,-0.00023236,-0.11586,-42.641,-36.425,-1.8786
60,102,-0.00024462,-0.15727,-42.419,-34.243,-1.7468
60,103,-0.00025423,-0.16663,-42.254,-33.802,-1.7219
60,104,-0.00025926,-0.14759,-42.169,-34.682,-1.7742
60,105,-0.00027163,-0.15479,-41.968,-34.308,-1.7537
60,106,-0.00027196,-0.16528,-41.963,-33.826,-1.7254
60,107,-0.00028442,-0.16345,-41.77,-33.891,-1.7302
60,108,-0.00029731,-0.20385,-41.579,-32.207,-1.6352
60,109,-0.00030884,-0.21815,-41.415,-31.668,-1.6061
60,110,-0.00031355,-0.18321,-41.35,-32.982,-1.6812
60,111,-0.00031563,-0.17138,-41.322,-33.478,-1.7099
60,112,-0.00033011,-0.18155,-41.129,-33.023,-1.6851
60,113,-0.00033855,-0.22604,-41.02,-31.361,-1.5909
60,114,-0.00036099,-0.1768,-40.743,-33.177,-1.6965
60,115,-0.00037603,-0.26296,-40.567,-30.142,-1.5261
60,116,-0.00047353,-0.31671,-39.572,-28.613,-1.4466
60,117,-0.00051363,-0.31899,-39.222,-28.538,-1.4436
60,118,-0.00054756,-0.30569,-38.946,-28.849,-1.4618
60,119,-0.00055701,-0.32192,-38.872,-28.433,-1.4398
60,120,-0.00057786,-0.35992,-38.713,-27.541,-1.3922
60,121,-0.0026176,-2.0603,-32.178,-13.469,-0.67597
60,122,-0.0028447,-1.5694,-31.819,-15.558,-0.78257
60,123,-0.0031989,-1.9748,-31.311,-13.772,-0.69251
60,124,-0.0032381,-0.34559,-31.258,-27.115,-1.4073
60,125,-0.0032635,-2.0178,-31.224,-13.603,-0.68419
60,126,-0.003264,-1.4059,-31.223,-16.407,-0.82658
60,127,-0.0032957,-0.68986,-31.181,-21.988,-1.1187
60,128,-0.003305,-1.7021,-31.169,-14.915,-0.75061
60,129,-0.003304,-2.0827,-31.171,-13.363,-0.67198
60,130,-0.0033398,-1.1177,-31.124,-18.192,-0.91948
60,131,-0.00338,-0.71662,-31.072,-21.686,-1.1028
60,132,-0.0033856,0.21465,-31.065,-29.74,-1.5771
60,133,-0.0034188,-1.503,-31.023,-15.869,-0.79997
60,134,-0.0034667,-0.96816,-30.962,-19.31,-0.97838
60,135,-0.0034875,-0.60906,-30.936,-22.933,-1.1707
60,136,-0.0034976,-1.5294,-30.924,-15.725,-0.79304
60,137,-0.0035567,-1.5052,-30.851,-15.855,-0.79942
60,138,-0.0037231,-0.73775,-30.653,-21.465,-1.0905
60,139,-0.0038986,-0.64695,-30.454,-22.472,-1.145
60,140,-0.0039309,-0.46405,-30.418,-24.9,-1.2844
60,141,-0.0041535,0.42429,-30.179,-25.32,-1.2864
60,142,-0.0053619,-2.8674,-29.073,-10.975,-0.55199
60,143,-0.02587,-2.0792,-22.256,-13.308,-0.67315
60,144,-0.02671,0.73223,-22.118,-20.111,-1.0078
60,145,-0.026609,1.5745,-22.135,-13.897,-0.68215
60,146,-0.026868,-2.1186,-22.093,-13.056,-0.6693
60,147,-0.027098,-0.80986,-22.056,-20.234,-1.0309
60,148,-0.027139,-3.2827,-22.049,-9.924,-0.506
60,149,-0.027176,1.3758,-22.044,-14.986,-0.74758
60,150,-0.027258,-6.9232,-22.03,-5.1307,-0.2624
60,151,-0.027299,-8.7359,-22.024,-3.8836,-0.19929
60,152,-0.027408,-6.9441,-22.007,-5.0837,-0.26106
60,153,-0.027681,1.921,-21.964,-11.82,-0.59916
60,154,-0.027825,-0.25671,-21.941,-25.294,-1.3778
60,155,-0.027875,-3.1364,-21.934,-10.238,-0.52259
60,156,-0.028121,-7.8259,-21.896,-4.4713,-0.22855
60,157,-0.028362,-2.1268,-21.859,-13.006,-0.66823
60,158,-0.028455,0.87488,-21.845,6.4668,0.32191
60,159,-0.028865,-8.9844,-21.783,-3.7676,-0.1928
60,160,-0.029423,-7.4396,-21.7,-4.734,-0.2424
60,161,-0.036807,7.6398,-20.732,2.9865,0.15169
60,162,-0.045033,-0.3427,-19.86,-22.628,-1.3034
60,163,-0.053611,2.8586,-19.108,-8.0985,-0.39468
60,164,-0.52158,2.0235,-9.4615,7.0904,0.33784
60,165,-0.47428,-3.7661,-9.8512,-8.9325,-0.44846
70,1,-6.6987e-08,0.19241,-72.098,-32.991,-1.6497
70,2,-6.707e-08,0.24951,-72.096,-30.707,-1.5354
70,3,-6.7168e-08,0.23485,-72.094,-31.24,-1.5621
70,4,-6.746e-08,0.23643,-72.087,-31.181,-1.5591
70,5,-6.7591e-08,0.23421,-72.084,-31.264,-1.5633
70,6,-6.79e-08,0.22574,-72.077,-31.588,-1.5795
70,7,-6.838e-08,0.22342,-72.066,-31.679,-1.584
70,8,-6.8693e-08,0.22294,-72.059,-31.698,-1.585
70,9,-6.9314e-08,0.21648,-72.045,-31.957,-1.5979
70,10,-6.9706e-08,0.21574,-72.036,-31.987,-1.5994
70,11,-7.1283e-08,0.20187,-72,-32.57,-1.6286
70,12,-7.1646e-08,0.20011,-71.992,-32.647,-1.6325
70,13,-7.8241e-08,0.13909,-71.849,-35.835,-1.7919
70,14,-8.1069e-08,0.12023,-71.789,-37.108,-1.8557
70,15,-8.5798e-08,0.090211,-71.689,-39.613,-1.9811
70,16,-9.2923e-08,0.054021,-71.544,-44.064,-2.2044
70,17,-9.4055e-08,0.040431,-71.525,-46.563,-2.3303
70,18,-9.4452e-08,0.038909,-71.517,-46.892,-2.3469
70,19,-9.5075e-08,0.0335,-71.506,-48.174,-2.4118
70,20,-9.7082e-08,0.02701,-71.465,-50.003,-2.5049
70,21,-9.7167e-08,0.0086398,-71.472,-58.952,-2.9873
70,22,-9.8235e-08,-0.00027109,-71.454,-65.529,-3.5807
70,23,-1.0591e-07,-0.0051175,-71.296,-61.977,-3.1902
70,24,-1.1303e-07,-0.028808,-71.165,-49.489,-2.4787
70,25,-1.1538e-07,-0.034414,-71.123,-47.98,-2.402
70,26,-1.16e-07,-0.03663,-71.112,-47.449,-2.3751
70,27,-1.1721e-07,-0.03827,-71.089,-47.075,-2.3562
70,28,-1.1976e-07,-0.04249,-71.043,-46.18,-2.311
70,29,-1.2219e-07,-0.047939,-71,-45.145,-2.2589
70,30,-1.2606e-07,-0.065933,-70.941,-42.406,-2.1211
70,31,-1.3231e-07,-0.073384,-70.832,-41.483,-2.0749
70,32,-1.3258e-07,-0.075393,-70.829,-41.251,-2.0632
70,33,-1.3434e-07,-0.077721,-70.799,-40.989,-2.05
70,34,-1.3649e-07,-0.08006,-70.763,-40.733,-2.0372
70,35,-1.3749e-07,-0.080859,-70.746,-40.647,-2.0329
70,36,-1.4067e-07,-0.088011,-70.697,-39.917,-1.9963
70,37,-1.5053e-07,-0.10687,-70.551,-38.244,-1.9125
70,38,-1.5764e-07,-0.11313,-70.442,-37.754,-1.888
70,39,-1.6683e-07,-0.12208,-70.312,-37.098,-1.8552
70,40,-1.7462e-07,-0.12678,-70.2,-36.772,-1.8389
70,41,-1.9087e-07,-0.13564,-69.972,-36.19,-1.8097
70,42,-1.9493e-07,-0.13721,-69.928,-36.091,-1.8048
70,43,-2.1208e-07,-0.14518,-69.707,-35.605,-1.7805
70,44,-2.3925e-07,-0.15784,-69.377,-34.886,-1.7445
70,45,-2.5049e-07,-0.15989,-69.257,-34.775,-1.7389
70,46,-2.6415e-07,-0.16347,-69.112,-34.585,-1.7294
70,47,-2.8371e-07,-0.17102,-68.906,-34.197,-1.71
70,48,-3.0298e-07,-0.1706,-68.718,-34.217,-1.711
70,49,-1.2532e-06,-0.10059,-64.054,-38.74,-1.9385
70,50,-1.4545e-06,-0.10836,-63.504,-38.098,-1.9064
70,51,-1.4901e-06,-0.095294,-63.42,-39.198,-1.9618
70,52,-1.5172e-06,-0.085731,-63.354,-40.1,-2.0074
70,53,-1.8125e-06,-0.09542,-62.687,-39.179,-1.9612
70,54,-2.1023e-06,-0.073642,-62.13,-41.375,-2.0729
70,55,-2.7141e-06,-0.073752,-61.151,-41.347,-2.0722
70,56,-2.8112e-06,-0.070664,-61.016,-41.707,-2.0907
70,57,-2.8985e-06,-0.06586,-60.898,-42.294,-2.121
70,58,-3.5046e-06,-0.068713,-60.155,-41.921,-2.1027
70,59,-4.2215e-06,-0.075769,-59.417,-41.078,-2.0604
70,60,-5.0654e-06,-0.059135,-58.692,-43.101,-2.167
70,61,-5.0531e-06,-0.058079,-58.705,-43.262,-2.175
70,62,-5.5485e-06,-0.053629,-58.33,-43.888,-2.2093
70,63,-6.0837e-06,-0.056449,-57.958,-43.452,-2.1872
70,64,-6.6923e-06,-0.046918,-57.574,-44.899,-2.2668
70,65,-8.1766e-06,-0.048571,-56.757,-44.537,-2.2515
70,66,-8.6207e-06,-0.05045,-56.544,-44.252,-2.2355
70,67,-9.036e-06,-0.034641,-56.351,-46.956,-2.396
70,68,-9.8877e-06,-0.049271,-55.982,-44.384,-2.2457
70,69,-1.0877e-05,-0.042764,-55.589,-45.371,-2.3061
70,70,-1.1433e-05,-0.046048,-55.385,-44.827,-2.2747
70,71,-1.4996e-05,-0.051253,-54.26,-43.873,-2.2283
70,72,-1.6368e-05,-0.038334,-53.897,-45.833,-2.3527
70,73,-1.7806e-05,-0.028331,-53.547,-47.506,-2.4808
70,74,-1.8285e-05,-0.03396,-53.438,-46.529,-2.405
70,75,-1.9447e-05,-0.04258,-53.18,-45.053,-2.3084
70,76,-2.395e-05,-0.052503,-52.308,-43.469,-2.2185
70,77,-2.5617e-05,-0.041659,-52.025,-44.931,-2.3177
70,78,-2.6218e-05,-0.043632,-51.929,-44.645,-2.2981
70,79,-3.2163e-05,-0.04974,-51.067,-43.6,-2.2417
70,80,-3.4815e-05,-0.047899,-50.734,-43.796,-2.2583
70,81,-3.7402e-05,-0.049261,-50.431,-43.544,-2.2462
70,82,-4.0386e-05,-0.041121,-50.106,-44.513,-2.3238
70,83,-4.2893e-05,-0.024772,-49.851,-46.551,-2.5388
70,84,-4.6103e-05,-0.023779,-49.546,-46.545,-2.5568
70,85,-4.9464e-05,-0.043959,-49.247,-43.889,-2.2954
70,86,-5.1168e-05,-0.033278,-49.104,-45.186,-2.415
70,87,-5.513e-05,-0.045691,-48.787,-43.555,-2.2791
70,88,-5.7339e-05,-0.051891,-48.621,-42.811,-2.2245
70,89,-6.3848e-05,-0.048153,-48.163,-43.091,-2.2568
70,90,-6.8643e-05,-0.035077,-47.854,-44.404,-2.393
70,91,-7.7267e-05,-0.049177,-47.35,-42.687,-2.2478
70,92,-7.7018e-05,-0.053496,-47.365,-42.281,-2.2117
70,93,-8.0921e-05,-0.027172,-47.153,-44.866,-2.5031
70,94,-8.6306e-05,-0.039669,-46.878,-43.488,-2.3408
70,95,-8.7586e-05,-0.054325,-46.816,-42.027,-2.2053
70,96,-9.1145e-05,-0.053214,-46.646,-42.076,-2.2142
70,97,-0.00016156,-0.099816,-44.193,-37.637,-1.9426
70,98,-0.0002156,-0.11791,-42.955,-36.33,-1.871
70,99,-0.00025701,-0.13039,-42.201,-35.546,-1.8277
70,100,-0.0002623,-0.14163,-42.114,-34.959,-1.792
70,101,-0.00026686,-0.1159,-42.039,-36.278,-1.8786
70,102,-0.00028087,-0.15731,-41.819,-34.149,-1.7468
70,103,-0.00029169,-0.16666,-41.657,-33.715,-1.7219
70,104,-0.00029739,-0.14763,-41.573,-34.575,-1.7742
70,105,-0.00031155,-0.15483,-41.373,-34.206,-1.7537
70,106,-0.00031178,-0.16532,-41.37,-33.735,-1.7254
70,107,-0.00032597,-0.16349,-41.178,-33.796,-1.7302
70,108,-0.00034068,-0.20389,-40.988,-32.139,-1.6352
70,109,-0.00035365,-0.2182,-40.827,-31.606,-1.6061
70,110,-0.00035896,-0.18325,-40.763,-32.897,-1.6812
70,111,-0.0003613,-0.17143,-40.735,-33.383,-1.7099
70,112,-0.00037781,-0.1816,-40.542,-32.934,-1.6851
70,113,-0.00038729,-0.22608,-40.436,-31.299,-1.5909
70,114,-0.00041288,-0.17685,-40.16,-33.079,-1.6965
70,115,-0.00042979,-0.26301,-39.987,-30.091,-1.5261
70,116,-0.00054098,-0.31676,-38.994,-28.569,-1.4467
70,117,-0.00058618,-0.31905,-38.648,-28.493,-1.4436
70,118,-0.00062347,-0.30575,-38.382,-28.798,-1.4619
70,119,-0.00063381,-0.32198,-38.311,-28.385,-1.4398
70,120,-0.00065745,-0.35998,-38.153,-27.501,-1.3922
70,121,-0.0029761,-2.0604,-31.621,-13.463,-0.67605
70,122,-0.0031864,-1.5695,-31.326,-15.549,-0.78265
70,123,-0.0035769,-1.9748,-30.826,-13.765,-0.6926
70,124,-0.0036163,-0.34584,-30.778,-27.002,-1.4069
70,125,-0.0036438,-2.0177,-30.745,-13.595,-0.68429
70,126,-0.0036442,-1.406,-30.745,-16.395,-0.82667
70,127,-0.0036795,-0.69005,-30.703,-21.947,-1.1187
70,128,-0.0036898,-1.7021,-30.691,-14.906,-0.75071
70,129,-0.0036885,-2.0827,-30.693,-13.356,-0.67208
70,130,-0.0037282,-1.1178,-30.646,-18.172,-0.91958
70,131,-0.003773,-0.71683,-30.595,-21.646,-1.1029
70,132,-0.0037787,0.21434,-30.588,-29.545,-1.575
70,133,-0.0038155,-1.503,-30.546,-15.856,-0.80008
70,134,-0.0038689,-0.96831,-30.486,-19.284,-0.9785
70,135,-0.0038916,-0.60929,-30.461,-22.88,-1.1707
70,136,-0.0039023,-1.5295,-30.449,-15.712,-0.79316
70,137,-0.003968,-1.5053,-30.376,-15.842,-0.79953
70,138,-0.0041533,-0.73797,-30.179,-21.427,-1.0905
70,139,-0.0043484,-0.6472,-29.98,-22.425,-1.145
70,140,-0.0043825,-0.46432,-29.946,-24.815,-1.2842
70,141,-0.0046279,0.42392,-29.71,-25.255,-1.2852
70,142,-0.0059728,-2.8673,-28.605,-10.97,-0.55211
70,143,-0.028799,-2.0797,-21.792,-13.292,-0.6732
70,144,-0.029196,0.73101,-21.733,-20.041,-1.0044
70,145,-0.029045,1.5731,-21.756,-13.893,-0.68083
70,146,-0.029327,-2.1191,-21.714,-13.033,-0.66964
70,147,-0.029577,-0.81061,-21.677,-20.163,-1.0288
70,148,-0.029619,-3.2825,-21.671,-9.9138,-0.50639
70,149,-0.029656,1.3744,-21.665,-14.967,-0.74649
70,150,-0.029746,-6.9204,-21.652,-5.1264,-0.26272
70,151,-0.02979,-8.7302,-21.646,-3.8804,-0.19959
70,152,-0.029908,-6.941,-21.629,-5.077,-0.26135
70,153,-0.030205,1.9187,-21.586,-11.804,-0.59909
70,154,-0.030361,-0.25774,-21.564,-25.012,-1.367
70,155,-0.030413,-3.1364,-21.557,-10.226,-0.52296
70,156,-0.030679,-7.8225,-21.519,-4.4686,-0.22886
70,157,-0.030941,-2.127,-21.482,-12.983,-0.66866
70,158,-0.03104,0.87341,-21.468,6.4658,0.32173
70,159,-0.031484,-8.9806,-21.407,-3.7654,-0.19309
70,160,-0.032091,-7.4367,-21.324,-4.7301,-0.24272
70,161,-0.040128,7.6377,-20.358,2.9831,0.15174
70,162,-0.048993,-0.34416,-19.496,-22.35,-1.295
70,163,-0.05818,2.8563,-18.755,-8.0993,-0.39388
70,164,-0.56256,2.0204,-9.1531,7.0886,0.33647
70,165,-0.50056,-3.7661,-9.6299,-8.9244,-0.44818
80,1,-8.4143e-08,0.19241,-71.107,-32.99,-1.6496
80,2,-8.4246e-08,0.24951,-71.106,-30.707,-1.5354
80,3,-8.4368e-08,0.23485,-71.103,-31.239,-1.5621
80,4,-8.4731e-08,0.23643,-71.097,-31.18,-1.5591
80,5,-8.4894e-08,0.23421,-71.094,-31.263,-1.5633
80,6,-8.5277e-08,0.22574,-71.087,-31.588,-1.5795
80,7,-8.5872e-08,0.22342,-71.077,-31.678,-1.584
80,8,-8.6261e-08,0.22294,-71.07,-31.697,-1.585
80,9,-8.7031e-08,0.21648,-71.056,-31.956,-1.5979
80,10,-8.7518e-08,0.21574,-71.048,-31.986,-1.5994
80,11,-8.9478e-08,0.20187,-71.013,-32.57,-1.6286
80,12,-8.9929e-08,0.20011,-71.005,-32.647,-1.6325
80,13,-9.8098e-08,0.13909,-70.867,-35.833,-1.7919
80,14,-1.016e-07,0.12023,-70.809,-37.107,-1.8557
80,15,-1.0746e-07,0.090211,-70.712,-39.61,-1.9811
80,16,-1.1629e-07,0.054021,-70.57,-44.056,-2.2043
80,17,-1.1767e-07,0.040431,-70.552,-46.548,-2.3301
80,18,-1.1816e-07,0.038909,-70.544,-46.876,-2.3467
80,19,-1.1892e-07,0.0335,-70.534,-48.152,-2.4115
80,20,-1.2141e-07,0.02701,-70.494,-49.971,-2.5045
80,21,-1.2145e-07,0.0086397,-70.503,-58.717,-2.9837
80,22,-1.2275e-07,-0.0002711,-70.486,-64.564,-3.533
80,23,-1.3233e-07,-0.0051175,-70.329,-61.513,-3.1814
80,24,-1.4112e-07,-0.028807,-70.202,-49.462,-2.4784
80,25,-1.4402e-07,-0.034414,-70.16,-47.961,-2.4018
80,26,-1.4478e-07,-0.03663,-70.149,-47.432,-2.3749
80,27,-1.4628e-07,-0.03827,-70.127,-47.059,-2.356
80,28,-1.4945e-07,-0.04249,-70.081,-46.167,-2.3108
80,29,-1.5245e-07,-0.047939,-70.039,-45.135,-2.2587
80,30,-1.5716e-07,-0.065933,-69.983,-42.401,-2.1211
80,31,-1.6489e-07,-0.073384,-69.876,-41.479,-2.0748
80,32,-1.6522e-07,-0.075393,-69.873,-41.247,-2.0631
80,33,-1.674e-07,-0.077721,-69.844,-40.985,-2.05
80,34,-1.7006e-07,-0.08006,-69.808,-40.729,-2.0372
80,35,-1.713e-07,-0.080859,-69.791,-40.644,-2.0329
80,36,-1.7518e-07,-0.088011,-69.744,-39.914,-1.9963
80,37,-1.8721e-07,-0.10687,-69.604,-38.242,-1.9125
80,38,-1.9597e-07,-0.11313,-69.497,-37.752,-1.888
80,39,-2.072e-07,-0.12208,-69.371,-37.096,-1.8551
80,40,-2.1681e-07,-0.12678,-69.26,-36.771,-1.8388
80,41,-2.369e-07,-0.13564,-69.034,-36.189,-1.8097
80,42,-2.4169e-07,-0.13721,-68.994,-36.09,-1.8048
80,43,-2.628e-07,-0.14518,-68.776,-35.604,-1.7805
80,44,-2.9639e-07,-0.15784,-68.447,-34.885,-1.7445
80,45,-3.1004e-07,-0.15989,-68.33,-34.774,-1.7389
80,46,-3.2674e-07,-0.16347,-68.188,-34.583,-1.7294
80,47,-3.5087e-07,-0.17102,-67.983,-34.196,-1.71
80,48,-3.7448e-07,-0.1706,-67.798,-34.216,-1.711
80,49,-1.5246e-06,-0.10059,-63.203,-38.733,-1.9384
80,50,-1.769e-06,-0.10836,-62.654,-38.09,-1.9063
80,51,-1.8098e-06,-0.095294,-62.576,-39.189,-1.9617
80,52,-1.8421e-06,-0.085731,-62.511,-40.089,-2.0073
80,53,-2.1991e-06,-0.09542,-61.847,-39.168,-1.9611
80,54,-2.5446e-06,-0.073642,-61.301,-41.356,-2.0727
80,55,-3.2763e-06,-0.073752,-60.333,-41.325,-2.072
80,56,-3.3905e-06,-0.070665,-60.203,-41.683,-2.0905
80,57,-3.495e-06,-0.065861,-60.085,-42.265,-2.1208
80,58,-4.2188e-06,-0.068714,-59.349,-41.891,-2.1025
80,59,-5.079e-06,-0.07577,-58.614,-41.049,-2.0602
80,60,-6.08e-06,-0.059136,-57.899,-43.049,-2.1668
80,61,-6.0574e-06,-0.058081,-57.917,-43.211,-2.1748
80,62,-6.6446e-06,-0.053631,-57.547,-43.826,-2.209
80,63,-7.282e-06,-0.056451,-57.177,-43.391,-2.1869
80,64,-7.9952e-06,-0.04692,-56.802,-44.812,-2.2664
80,65,-9.7626e-06,-0.048573,-55.988,-44.44,-2.251
80,66,-1.0273e-05,-0.050452,-55.782,-44.164,-2.2352
80,67,-1.0767e-05,-0.034644,-55.589,-46.781,-2.3952
80,68,-1.1765e-05,-0.049273,-55.227,-44.284,-2.2453
80,69,-1.2939e-05,-0.042766,-54.836,-45.234,-2.3056
80,70,-1.3584e-05,-0.046051,-54.636,-44.706,-2.2743
80,71,-1.78e-05,-0.051256,-53.516,-43.748,-2.2279
80,72,-1.9391e-05,-0.038338,-53.161,-45.631,-2.352
80,73,-2.1071e-05,-0.028336,-52.816,-47.196,-2.4796
80,74,-2.1605e-05,-0.033964,-52.713,-46.286,-2.4043
80,75,-2.2968e-05,-0.042584,-52.457,-44.872,-2.308
80,76,-2.8244e-05,-0.052509,-51.591,-43.32,-2.2182
80,77,-3.0189e-05,-0.041665,-51.312,-44.713,-2.3172
80,78,-3.0863e-05,-0.043638,-51.22,-44.443,-2.2977
80,79,-3.7833e-05,-0.049747,-50.362,-43.41,-2.2414
80,80,-4.0869e-05,-0.047907,-50.038,-43.591,-2.258
80,81,-4.3894e-05,-0.04927,-49.736,-43.339,-2.2459
80,82,-4.735e-05,-0.041131,-49.416,-44.243,-2.3234
80,83,-5.0264e-05,-0.024782,-49.163,-46.101,-2.5375
80,84,-5.3957e-05,-0.02379,-48.863,-46.079,-2.5555
80,85,-5.7883e-05,-0.04397,-48.565,-43.618,-2.295
80,86,-5.9819e-05,-0.03329,-48.426,-44.82,-2.4145
80,87,-6.4424e-05,-0.045703,-48.11,-43.286,-2.2788
80,88,-6.6926e-05,-0.051904,-47.949,-42.582,-2.2243
80,89,-7.4475e-05,-0.048167,-47.494,-42.825,-2.2566
80,90,-8.0044e-05,-0.035092,-47.187,-44.022,-2.3925
80,91,-9.0023e-05,-0.049193,-46.686,-42.402,-2.2476
80,92,-8.9606e-05,-0.053512,-46.707,-42.029,-2.2116
80,93,-9.4134e-05,-0.027189,-46.497,-44.394,-2.5025
80,94,-0.00010039,-0.039687,-46.222,-43.122,-2.3405
80,95,-0.00010181,-0.054343,-46.162,-41.766,-2.2051
80,96,-0.0001059,-0.053233,-45.994,-41.803,-2.2141
80,97,-0.00018768,-0.099845,-43.543,-37.469,-1.9426
80,98,-0.00024904,-0.11795,-42.329,-36.183,-1.871
80,99,-0.0002953,-0.13043,-41.598,-35.414,-1.8276
80,100,-0.00030125,-0.14168,-41.512,-34.842,-1.792
80,101,-0.00030648,-0.11594,-41.438,-36.115,-1.8786
80,102,-0.0003225,-0.15735,-41.219,-34.044,-1.7467
80,103,-0.00033467,-0.16671,-41.06,-33.618,-1.7219
80,104,-0.00034113,-0.14767,-40.977,-34.456,-1.7742
80,105,-0.00035734,-0.15487,-40.777,-34.092,-1.7537
80,106,-0.00035742,-0.16537,-40.777,-33.632,-1.7254
80,107,-0.00037359,-0.16354,-40.586,-33.689,-1.7302
80,108,-0.00039038,-0.20394,-40.397,-32.063,-1.6352
80,109,-0.00040496,-0.21824,-40.239,-31.536,-1.6061
80,110,-0.00041095,-0.1833,-40.176,-32.801,-1.6812
80,111,-0.00041358,-0.17148,-40.148,-33.277,-1.7099
80,112,-0.0004324,-0.18165,-39.956,-32.833,-1.6851
80,113,-0.00044305,-0.22613,-39.852,-31.229,-1.5909
80,114,-0.00047221,-0.17691,-39.577,-32.969,-1.6965
80,115,-0.00049124,-0.26306,-39.406,-30.033,-1.5261
80,116,-0.00061803,-0.31683,-38.416,-28.52,-1.4467
80,117,-0.00066898,-0.31912,-38.074,-28.442,-1.4436
80,118,-0.00070991,-0.30582,-37.818,-28.741,-1.4619
80,119,-0.00072121,-0.32205,-37.75,-28.332,-1.4398
80,120,-0.00074799,-0.36005,-37.593,-27.456,-1.3923
80,121,-0.0033838,-2.0604,-31.064,-13.457,-0.67613
80,122,-0.0035691,-1.5696,-30.834,-15.538,-0.78274
80,123,-0.0039996,-1.9748,-30.341,-13.757,-0.6927
80,124,-0.0040386,-0.34611,-30.299,-26.879,-1.4064
80,125,-0.0040684,-2.0177,-30.267,-13.587,-0.6844
80,126,-0.0040687,-1.4061,-30.267,-16.381,-0.82678
80,127,-0.0041078,-0.69025,-30.225,-21.901,-1.1188
80,128,-0.0041193,-1.7022,-30.213,-14.896,-0.75081
80,129,-0.0041176,-2.0827,-30.215,-13.348,-0.67218
80,130,-0.0041617,-1.118,-30.169,-18.149,-0.91969
80,131,-0.0042117,-0.71708,-30.117,-21.601,-1.1029
80,132,-0.0042175,0.21398,-30.111,-29.337,-1.5726
80,133,-0.0042582,-1.5031,-30.07,-15.842,-0.8002
80,134,-0.0043177,-0.96847,-30.009,-19.254,-0.97863
80,135,-0.0043425,-0.60955,-29.985,-22.823,-1.1707
80,136,-0.0043538,-1.5295,-29.973,-15.698,-0.79329
80,137,-0.0044268,-1.5053,-29.901,-15.828,-0.79966
80,138,-0.0046333,-0.73822,-29.704,-21.385,-1.0905
80,139,-0.00485,-0.64748,-29.506,-22.372,-1.1449
80,140,-0.004886,-0.46462,-29.474,-24.722,-1.284
80,141,-0.0051565,0.42351,-29.24,-25.182,-1.2839
80,142,-0.0066533,-2.8673,-28.136,-10.965,-0.55224
80,143,-0.032058,-2.0802,-21.328,-13.274,-0.67326
80,144,-0.031912,0.72968,-21.348,-19.965,-1.0008
80,145,-0.031703,1.5716,-21.377,-13.888,-0.6794
80,146,-0.032011,-2.1196,-21.335,-13.008,-0.67001
80,147,-0.032282,-0.81143,-21.298,-20.087,-1.0266
80,148,-0.032324,-3.2822,-21.293,-9.9027,-0.5068
80,149,-0.032363,1.3728,-21.288,-14.946,-0.7453
80,150,-0.03246,-6.9175,-21.275,-5.1217,-0.26307
80,151,-0.032508,-8.7241,-21.268,-3.8769,-0.19992
80,152,-0.032634,-6.9376,-21.251,-5.0698,-0.26167
80,153,-0.032958,1.9161,-21.209,-11.786,-0.599
80,154,-0.033127,-0.25887,-21.187,-24.723,-1.3559
80,155,-0.03318,-3.1365,-21.18,-10.214,-0.52336
80,156,-0.033468,-7.8189,-21.142,-4.4656,-0.22921
80,157,-0.033753,-2.1272,-21.106,-12.957,-0.66913
80,158,-0.033858,0.87181,-21.092,6.4647,0.32153
80,159,-0.03434,-8.9765,-21.031,-3.7631,-0.19341
80,160,-0.034999,-7.4335,-20.949,-4.7259,-0.24307
80,161,-0.043746,7.6354,-19.985,2.9795,0.15178
80,162,-0.0533,-0.34575,-19.133,-22.068,-1.2862
80,163,-0.063135,2.8538,-18.402,-8.1002,-0.39303
80,164,-0.60654,2.017,-8.8477,7.0867,0.335
80,165,-0.52821,-3.7662,-9.4099,-8.9157,-0.44788
90,1,-1.0569e-07,0.19241,-70.117,-32.988,-1.6496
90,2,-1.0582e-07,0.24951,-70.115,-30.706,-1.5354
90,3,-1.0597e-07,0.23485,-70.113,-31.239,-1.5621
90,4,-1.0642e-07,0.23643,-70.107,-31.179,-1.5591
90,5,-1.0662e-07,0.23421,-70.104,-31.263,-1.5633
90,6,-1.071e-07,0.22574,-70.098,-31.587,-1.5795
90,7,-1.0784e-07,0.22342,-70.088,-31.677,-1.584
90,8,-1.0832e-07,0.22294,-70.081,-31.696,-1.5849
90,9,-1.0928e-07,0.21648,-70.068,-31.955,-1.5979
90,10,-1.0988e-07,0.21574,-70.06,-31.985,-1.5994
90,11,-1.1232e-07,0.20187,-70.026,-32.569,-1.6286
90,12,-1.1288e-07,0.20011,-70.018,-32.646,-1.6324
90,13,-1.2299e-07,0.13909,-69.885,-35.831,-1.7919
90,14,-1.2734e-07,0.12023,-69.828,-37.104,-1.8556
90,15,-1.346e-07,0.09021,-69.734,-39.606,-1.981
90,16,-1.4553e-07,0.05402,-69.596,-44.045,-2.2042
90,17,-1.472e-07,0.040431,-69.579,-46.53,-2.3299
90,18,-1.4781e-07,0.038909,-69.572,-46.857,-2.3465
90,19,-1.4874e-07,0.0335,-69.562,-48.126,-2.4112
90,20,-1.5183e-07,0.02701,-69.523,-49.931,-2.504
90,21,-1.518e-07,0.0086397,-69.535,-58.441,-2.9794
90,22,-1.5338e-07,-0.00027112,-69.519,-63.599,-3.4851
90,23,-1.6534e-07,-0.0051175,-69.362,-60.994,-3.1708
90,24,-1.7618e-07,-0.028807,-69.238,-49.428,-2.478
90,25,-1.7977e-07,-0.034414,-69.197,-47.937,-2.4015
90,26,-1.8071e-07,-0.03663,-69.187,-47.411,-2.3747
90,27,-1.8258e-07,-0.038269,-69.165,-47.04,-2.3558
90,28,-1.865e-07,-0.04249,-69.12,-46.151,-2.3107
90,29,-1.9021e-07,-0.047939,-69.078,-45.123,-2.2586
90,30,-1.9592e-07,-0.065933,-69.026,-42.394,-2.121
90,31,-2.055e-07,-0.073384,-68.92,-41.474,-2.0748
90,32,-2.0589e-07,-0.075393,-68.917,-41.242,-2.0631
90,33,-2.0859e-07,-0.077721,-68.888,-40.98,-2.05
90,34,-2.1188e-07,-0.08006,-68.853,-40.725,-2.0372
90,35,-2.1343e-07,-0.080859,-68.836,-40.639,-2.0329
90,36,-2.1817e-07,-0.088011,-68.791,-39.91,-1.9963
90,37,-2.3282e-07,-0.10687,-68.657,-38.24,-1.9125
90,38,-2.4363e-07,-0.11313,-68.552,-37.75,-1.888
90,39,-2.5734e-07,-0.12208,-68.43,-37.094,-1.8551
90,40,-2.6918e-07,-0.12678,-68.32,-36.769,-1.8388
90,41,-2.9402e-07,-0.13564,-68.096,-36.187,-1.8097
90,42,-2.9967e-07,-0.13721,-68.06,-36.088,-1.8048
90,43,-3.2565e-07,-0.14518,-67.845,-35.603,-1.7805
90,44,-3.6718e-07,-0.15784,-67.517,-34.884,-1.7445
90,45,-3.8375e-07,-0.15989,-67.404,-34.772,-1.7389
90,46,-4.0415e-07,-0.16347,-67.265,-34.582,-1.7294
90,47,-4.3393e-07,-0.17102,-67.061,-34.194,-1.71
90,48,-4.6287e-07,-0.1706,-66.877,-34.215,-1.711
90,49,-1.8546e-06,-0.10059,-62.352,-38.724,-1.9384
90,50,-2.1516e-06,-0.10836,-61.804,-38.081,-1.9062
90,51,-2.1981e-06,-0.095294,-61.732,-39.178,-1.9616
90,52,-2.2366e-06,-0.085731,-61.669,-40.074,-2.0072
90,53,-2.6683e-06,-0.09542,-61.007,-39.154,-1.961
90,54,-3.0799e-06,-0.073642,-60.472,-41.332,-2.0725
90,55,-3.955e-06,-0.073753,-59.516,-41.298,-2.0719
90,56,-4.0893e-06,-0.070666,-59.389,-41.654,-2.0903
90,57,-4.2142e-06,-0.065861,-59.272,-42.231,-2.1206
90,58,-5.0785e-06,-0.068715,-58.544,-41.856,-2.1023
90,59,-6.1107e-06,-0.075771,-57.811,-41.014,-2.06
90,60,-7.2977e-06,-0.059138,-57.106,-42.988,-2.1664
90,61,-7.2612e-06,-0.058082,-57.13,-43.151,-2.1745
90,62,-7.9571e-06,-0.053632,-56.764,-43.752,-2.2086
90,63,-8.7163e-06,-0.056453,-56.396,-43.32,-2.1865
90,64,-9.5517e-06,-0.046922,-56.029,-44.71,-2.2659
90,65,-1.1656e-05,-0.048576,-55.218,-44.327,-2.2505
90,66,-1.2243e-05,-0.050455,-55.02,-44.06,-2.2348
90,67,-1.283e-05,-0.034647,-54.828,-46.581,-2.3942
90,68,-1.3998e-05,-0.049276,-54.473,-44.168,-2.2449
90,69,-1.5391e-05,-0.04277,-54.082,-45.076,-2.305
90,70,-1.6138e-05,-0.046054,-53.888,-44.566,-2.2738
90,71,-2.1128e-05,-0.051261,-52.771,-43.604,-2.2274
90,72,-2.2972e-05,-0.038343,-52.426,-45.403,-2.3512
90,73,-2.4934e-05,-0.028341,-52.085,-46.856,-2.4782
90,74,-2.5527e-05,-0.03397,-51.989,-46.016,-2.4035
90,75,-2.7128e-05,-0.04259,-51.735,-44.667,-2.3075
90,76,-3.3309e-05,-0.052516,-50.875,-43.151,-2.2178
90,77,-3.5577e-05,-0.041672,-50.599,-44.469,-2.3166
90,78,-3.6331e-05,-0.043645,-50.512,-44.216,-2.2973
90,79,-4.4502e-05,-0.049756,-49.657,-43.196,-2.241
90,80,-4.7977e-05,-0.047916,-49.341,-43.363,-2.2576
90,81,-5.1513e-05,-0.04928,-49.041,-43.111,-2.2455
90,82,-5.5515e-05,-0.041142,-48.725,-43.947,-2.3228
90,83,-5.8902e-05,-0.024794,-48.474,-45.627,-2.536
90,84,-6.315e-05,-0.023803,-48.18,-45.591,-2.554
90,85,-6.7735e-05,-0.043984,-47.882,-43.321,-2.2946
90,86,-6.9932e-05,-0.033303,-47.747,-44.429,-2.4138
90,87,-7.5285e-05,-0.045717,-47.434,-42.992,-2.2785
90,88,-7.8115e-05,-0.051919,-47.278,-42.329,-2.224
90,89,-8.6872e-05,-0.048183,-46.826,-42.534,-2.2563
90,90,-9.3337e-05,-0.03511,-46.52,-43.615,-2.392
90,91,-0.00010488,-0.049212,-46.023,-42.092,-2.2473
90,92,-0.00010425,-0.053531,-46.05,-41.754,-2.2114
90,93,-0.0001095,-0.027209,-45.84,-43.902,-2.5018
90,94,-0.00011676,-0.039708,-45.566,-42.732,-2.3402
90,95,-0.00011835,-0.054364,-45.508,-41.48,-2.205
90,96,-0.00012305,-0.053254,-45.342,-41.506,-2.2139
90,97,-0.00021802,-0.099878,-42.892,-37.281,-1.9426
90,98,-0.00028767,-0.11799,-41.703,-36.019,-1.871
90,99,-0.0003393,-0.13048,-40.995,-35.268,-1.8276
90,100,-0.00034599,-0.14172,-40.911,-34.712,-1.7919
90,101,-0.00035198,-0.11599,-40.837,-35.935,-1.8786
90,102,-0.00037029,-0.1574,-40.619,-33.926,-1.7467
90,103,-0.00038398,-0.16676,-40.463,-33.51,-1.7219
90,104,-0.0003913,-0.14772,-40.382,-34.324,-1.7742
90,105,-0.00040986,-0.15493,-40.182,-33.964,-1.7537
90,106,-0.00040975,-0.16542,-40.183,-33.517,-1.7254
90,107,-0.00042816,-0.16359,-39.994,-33.57,-1.7302
90,108,-0.00044734,-0.20399,-39.805,-31.977,-1.6352
90,109,-0.00046371,-0.2183,-39.65,-31.458,-1.6061
90,110,-0.00047047,-0.18336,-39.588,-32.694,-1.6812
90,111,-0.00047341,-0.17154,-39.561,-33.158,-1.7099
90,112,-0.00049488,-0.18171,-39.37,-32.721,-1.6851
90,113,-0.00050683,-0.2262,-39.267,-31.151,-1.5909
90,114,-0.00054008,-0.17697,-38.993,-32.846,-1.6965
90,115,-0.00056147,-0.26312,-38.826,-29.967,-1.5261
90,116,-0.00070606,-0.3169,-37.838,-28.465,-1.4467
90,117,-0.00076347,-0.31919,-37.5,-28.385,-1.4436
90,118,-0.00080833,-0.3059,-37.254,-28.677,-1.4619
90,119,-0.00082066,-0.32214,-37.189,-28.272,-1.4398
90,120,-0.00085099,-0.36013,-37.032,-27.405,-1.3923
90,121,-0.0038473,-2.0604,-30.506,-13.45,-0.67623
90,122,-0.0039979,-1.5697,-30.341,-15.526,-0.78284
90,123,-0.0044722,-1.9749,-29.856,-13.747,-0.69282
90,124,-0.0045102,-0.34641,-29.819,-26.745,-1.4058
90,125,-0.0045425,-2.0176,-29.789,-13.578,-0.68452
90,126,-0.0045426,-1.4062,-29.789,-16.366,-0.82689
90,127,-0.0045861,-0.69048,-29.747,-21.85,-1.1189
90,128,-0.0045989,-1.7023,-29.735,-14.884,-0.75093
90,129,-0.0045967,-2.0826,-29.737,-13.339,-0.6723
90,130,-0.0046455,-1.1182,-29.691,-18.124,-0.91982
90,131,-0.0047014,-0.71734,-29.64,-21.552,-1.103
90,132,-0.0047072,0.21359,-29.634,-29.117,-1.5701
90,133,-0.0047522,-1.5032,-29.593,-15.826,-0.80033
90,134,-0.0048186,-0.96865,-29.533,-19.221,-0.97877
90,135,-0.0048456,-0.60985,-29.509,-22.759,-1.1707
90,136,-0.0048574,-1.5296,-29.498,-15.681,-0.79343
90,137,-0.0049387,-1.5054,-29.426,-15.812,-0.7998
90,138,-0.0051687,-0.73851,-29.229,-21.339,-1.0905
90,139,-0.0054095,-0.64779,-29.032,-22.315,-1.1448
90,140,-0.0054473,-0.46495,-29.002,-24.621,-1.2837
90,141,-0.0057455,0.42306,-28.771,-25.103,-1.2824
90,142,-0.0074113,-2.8672,-27.668,-10.959,-0.55239
90,143,-0.035685,-2.0809,-20.864,-13.254,-0.67333
90,144,-0.03488,0.72822,-20.963,-19.883,-0.99697
90,145,-0.034603,1.5699,-20.998,-13.883,-0.67786
90,146,-0.034939,-2.1202,-20.956,-12.981,-0.67041
90,147,-0.035233,-0.81232,-20.92,-20.006,-1.0242
90,148,-0.035276,-3.282,-20.915,-9.8907,-0.50726
90,149,-0.035315,1.371,-20.91,-14.923,-0.74402
90,150,-0.035421,-6.9142,-20.897,-5.1165,-0.26345
90,151,-0.035472,-8.7174,-20.891,-3.8731,-0.20029
90,152,-0.035609,-6.9339,-20.874,-5.0619,-0.26201
90,153,-0.035961,1.9134,-20.832,-11.767,-0.59891
90,154,-0.036144,-0.26009,-20.81,-24.429,-1.3445
90,155,-0.036198,-3.1366,-20.803,-10.2,-0.5238
90,156,-0.03651,-7.815,-20.766,-4.4623,-0.22958
90,157,-0.03682,-2.1275,-20.73,-12.93,-0.66964
90,158,-0.036932,0.87006,-20.716,6.4636,0.32132
90,159,-0.037454,-8.972,-20.656,-3.7605,-0.19376
90,160,-0.038171,-7.4301,-20.574,-4.7212,-0.24345
90,161,-0.047689,7.6329,-19.612,2.9755,0.15184
90,162,-0.057982,-0.34747,-18.769,-21.78,-1.277
90,163,-0.068509,2.851,-18.05,-8.1012,-0.3921
90,164,-0.6537,2.0134,-8.5455,7.0846,0.33343
90,165,-0.5573,-3.7662,-9.1913,-8.9066,-0.44757
100,1,-1.3276e-07,0.19241,-69.127,-32.986,-1.6496
100,2,-1.3292e-07,0.24951,-69.125,-30.705,-1.5354
100,3,-1.3311e-07,0.23485,-69.123,-31.238,-1.562
100,4,-1.3367e-07,0.23643,-69.117,-31.178,-1.5591
100,5,-1.3392e-07,0.23421,-69.114,-31.262,-1.5632
100,6,-1.3451e-07,0.22574,-69.108,-31.586,-1.5794
100,7,-1.3542e-07,0.22342,-69.099,-31.676,-1.584
100,8,-1.3603e-07,0.22294,-69.092,-31.695,-1.5849
100,9,-1.3721e-07,0.21648,-69.079,-31.954,-1.5979
100,10,-1.3796e-07,0.21574,-69.071,-31.984,-1.5994
100,11,-1.4098e-07,0.20187,-69.038,-32.567,-1.6286
100,12,-1.4168e-07,0.20011,-69.031,-32.644,-1.6324
100,13,-1.5421e-07,0.13909,-68.903,-35.829,-1.7918
100,14,-1.5959e-07,0.12023,-68.848,-37.101,-1.8556
100,15,-1.6859e-07,0.09021,-68.756,-39.601,-1.9809
100,16,-1.8212e-07,0.05402,-68.622,-44.032,-2.204
100,17,-1.8415e-07,0.040431,-68.607,-46.507,-2.3296
100,18,-1.8491e-07,0.038909,-68.599,-46.832,-2.3461
100,19,-1.8605e-07,0.0335,-68.59,-48.094,-2.4108
100,20,-1.8988e-07,0.02701,-68.552,-49.882,-2.5033
100,21,-1.8973e-07,0.0086397,-68.566,-58.119,-2.974
100,22,-1.9165e-07,-0.00027115,-68.551,-62.634,-3.4371
100,23,-2.0657e-07,-0.0051175,-68.395,-60.422,-3.1582
100,24,-2.1996e-07,-0.028807,-68.274,-49.387,-2.4775
100,25,-2.244e-07,-0.034414,-68.234,-47.908,-2.4012
100,26,-2.2554e-07,-0.03663,-68.224,-47.385,-2.3744
100,27,-2.2787e-07,-0.038269,-68.202,-47.016,-2.3555
100,28,-2.3273e-07,-0.04249,-68.158,-46.131,-2.3104
100,29,-2.3731e-07,-0.047939,-68.117,-45.107,-2.2584
100,30,-2.4424e-07,-0.065932,-68.068,-42.386,-2.1209
100,31,-2.5612e-07,-0.073384,-67.964,-41.467,-2.0747
100,32,-2.5657e-07,-0.075392,-67.962,-41.235,-2.063
100,33,-2.5991e-07,-0.077721,-67.933,-40.974,-2.0499
100,34,-2.6399e-07,-0.08006,-67.898,-40.719,-2.0371
100,35,-2.6591e-07,-0.080859,-67.882,-40.634,-2.0328
100,36,-2.7171e-07,-0.088011,-67.838,-39.906,-1.9962
100,37,-2.8956e-07,-0.10687,-67.71,-38.236,-1.9125
100,38,-3.0288e-07,-0.11313,-67.606,-37.747,-1.8879
100,39,-3.1961e-07,-0.12208,-67.489,-37.092,-1.8551
100,40,-3.3421e-07,-0.12678,-67.38,-36.766,-1.8388
100,41,-3.6491e-07,-0.13564,-67.157,-36.185,-1.8097
100,42,-3.7156e-07,-0.13721,-67.126,-36.086,-1.8047
100,43,-4.0354e-07,-0.14518,-66.914,-35.601,-1.7804
100,44,-4.5489e-07,-0.15784,-66.586,-34.882,-1.7445
100,45,-4.7499e-07,-0.15989,-66.478,-34.771,-1.7389
100,46,-4.999e-07,-0.16347,-66.341,-34.581,-1.7294
100,47,-5.3664e-07,-0.17102,-66.138,-34.193,-1.71
100,48,-5.7211e-07,-0.1706,-65.957,-34.213,-1.711
100,49,-2.2562e-06,-0.10059,-61.501,-38.712,-1.9383
100,50,-2.6169e-06,-0.10836,-60.954,-38.07,-1.9061
100,51,-2.6696e-06,-0.095295,-60.888,-39.164,-1.9615
100,52,-2.7156e-06,-0.085732,-60.826,-40.057,-2.007
100,53,-3.2375e-06,-0.095421,-60.168,-39.138,-1.9608
100,54,-3.7278e-06,-0.073643,-59.643,-41.303,-2.0723
100,55,-4.7744e-06,-0.073753,-58.698,-41.265,-2.0717
100,56,-4.9321e-06,-0.070666,-58.575,-41.619,-2.0901
100,57,-5.0814e-06,-0.065862,-58.459,-42.19,-2.1203
100,58,-6.1135e-06,-0.068716,-57.738,-41.813,-2.102
100,59,-7.3518e-06,-0.075772,-57.007,-40.973,-2.0598
100,60,-8.7594e-06,-0.05914,-56.313,-42.915,-2.166
100,61,-8.7043e-06,-0.058084,-56.343,-43.081,-2.1741
100,62,-9.5289e-06,-0.053634,-55.981,-43.666,-2.2082
100,63,-1.0433e-05,-0.056455,-55.615,-43.236,-2.1861
100,64,-1.1411e-05,-0.046924,-55.257,-44.592,-2.2654
100,65,-1.3917e-05,-0.048579,-54.448,-44.196,-2.2499
100,66,-1.459e-05,-0.050458,-54.259,-43.94,-2.2343
100,67,-1.5288e-05,-0.03465,-54.067,-46.354,-2.3931
100,68,-1.6656e-05,-0.04928,-53.718,-44.034,-2.2444
100,69,-1.8308e-05,-0.042774,-53.328,-44.895,-2.3042
100,70,-1.9173e-05,-0.046059,-53.14,-44.405,-2.2732
100,71,-2.5079e-05,-0.051266,-52.027,-43.439,-2.2268
100,72,-2.7214e-05,-0.038349,-51.69,-45.148,-2.3502
100,73,-2.9506e-05,-0.028347,-51.354,-46.484,-2.4765
100,74,-3.0161e-05,-0.033976,-51.264,-45.717,-2.4025
100,75,-3.204e-05,-0.042597,-51.012,-44.437,-2.3068
100,76,-3.9281e-05,-0.052524,-50.159,-42.961,-2.2174
100,77,-4.1927e-05,-0.041681,-49.886,-44.199,-2.3159
100,78,-4.2768e-05,-0.043654,-49.804,-43.963,-2.2967
100,79,-5.2347e-05,-0.049767,-48.952,-42.957,-2.2405
100,80,-5.632e-05,-0.047928,-48.645,-43.11,-2.2572
100,81,-6.0454e-05,-0.049292,-48.346,-42.857,-2.2451
100,82,-6.5088e-05,-0.041155,-48.034,-43.624,-2.3222
100,83,-6.9024e-05,-0.024808,-47.785,-45.131,-2.5342
100,84,-7.3909e-05,-0.023818,-47.496,-45.082,-2.5523
100,85,-7.9263e-05,-0.043999,-47.199,-42.998,-2.2941
100,86,-8.1756e-05,-0.033319,-47.069,-44.012,-2.413
100,87,-8.7977e-05,-0.045734,-46.757,-42.673,-2.2781
100,88,-9.1176e-05,-0.051936,-46.606,-42.051,-2.2238
100,89,-0.00010133,-0.048202,-46.157,-42.217,-2.256
100,90,-0.00010884,-0.035131,-45.853,-43.183,-2.3914
100,91,-0.0001222,-0.049234,-45.359,-41.757,-2.247
100,92,-0.00012129,-0.053552,-45.392,-41.454,-2.2112
100,93,-0.00012738,-0.027233,-45.183,-43.393,-2.5009
100,94,-0.00013581,-0.039732,-44.909,-42.319,-2.3398
100,95,-0.00013758,-0.054388,-44.855,-41.17,-2.2048
100,96,-0.00014298,-0.053279,-44.69,-41.185,-2.2138
100,97,-0.00025326,-0.099917,-42.241,-37.072,-1.9425
100,98,-0.0003323,-0.11804,-41.077,-35.837,-1.871
100,99,-0.00038985,-0.13053,-40.392,-35.105,-1.8276
100,100,-0.00039737,-0.14178,-40.31,-34.567,-1.7919
100,101,-0.00040424,-0.11605,-40.236,-35.736,-1.8786
100,102,-0.00042516,-0.15746,-40.019,-33.795,-1.7467
100,103,-0.00044056,-0.16682,-39.866,-33.388,-1.7219
100,104,-0.00044885,-0.14778,-39.786,-34.176,-1.7742
100,105,-0.00047009,-0.15499,-39.586,-33.823,-1.7537
100,106,-0.00046974,-0.16548,-39.59,-33.39,-1.7254
100,107,-0.00049071,-0.16366,-39.402,-33.438,-1.7302
100,108,-0.0005126,-0.20406,-39.214,-31.88,-1.6352
100,109,-0.00053098,-0.21836,-39.062,-31.369,-1.6061
100,110,-0.00053861,-0.18343,-39.001,-32.575,-1.6812
100,111,-0.00054191,-0.17161,-38.974,-33.027,-1.7099
100,112,-0.00056639,-0.18178,-38.784,-32.596,-1.6851
100,113,-0.0005798,-0.22626,-38.683,-31.063,-1.5909
100,114,-0.0006177,-0.17705,-38.41,-32.71,-1.6965
100,115,-0.00064174,-0.26319,-38.246,-29.893,-1.5261
100,116,-0.00080662,-0.31698,-37.259,-28.402,-1.4467
100,117,-0.00087131,-0.31928,-36.927,-28.32,-1.4437
100,118,-0.00092039,-0.30598,-36.69,-28.605,-1.4619
100,119,-0.00093381,-0.32223,-36.628,-28.205,-1.4398
100,120,-0.00096819,-0.36022,-36.472,-27.348,-1.3923
100,121,-0.0043742,-2.0605,-29.949,-13.442,-0.67634
100,122,-0.004478,-1.5698,-29.849,-15.513,-0.78296
100,123,-0.0050007,-1.9749,-29.371,-13.737,-0.69294
100,124,-0.0050369,-0.34675,-29.34,-26.601,-1.4051
100,125,-0.0050717,-2.0176,-29.31,-13.568,-0.68466
100,126,-0.0050716,-1.4064,-29.31,-16.349,-0.82702
100,127,-0.0051199,-0.69073,-29.269,-21.794,-1.119
100,128,-0.0051342,-1.7024,-29.257,-14.871,-0.75106
100,129,-0.0051315,-2.0826,-29.26,-13.329,-0.67243
100,130,-0.0051856,-1.1184,-29.214,-18.096,-0.91996
100,131,-0.005248,-0.71764,-29.162,-21.498,-1.1031
100,132,-0.0052537,0.21315,-29.158,-28.884,-1.5672
100,133,-0.0053034,-1.5033,-29.117,-15.808,-0.80047
100,134,-0.0053775,-0.96885,-29.057,-19.185,-0.97894
100,135,-0.005407,-0.61017,-29.033,-22.69,-1.1707
100,136,-0.0054194,-1.5296,-29.023,-15.663,-0.79359
100,137,-0.0055097,-1.5055,-28.952,-15.794,-0.79996
100,138,-0.0057659,-0.73882,-28.755,-21.288,-1.0906
100,139,-0.0060335,-0.64813,-28.558,-22.251,-1.1448
100,140,-0.006073,-0.46533,-28.53,-24.511,-1.2835
100,141,-0.0064016,0.42255,-28.302,-25.017,-1.2808
100,142,-0.0082556,-2.8671,-27.2,-10.952,-0.55255
100,143,-0.03972,-2.0815,-20.401,-13.232,-0.6734
100,144,-0.038123,0.72662,-20.579,-19.796,-0.99284
100,145,-0.037768,1.5681,-20.619,-13.877,-0.67619
100,146,-0.038133,-2.1208,-20.578,-12.952,-0.67085
100,147,-0.038453,-0.8133,-20.542,-19.918,-1.0217
100,148,-0.038496,-3.2818,-20.537,-9.8776,-0.50776
100,149,-0.038535,1.3692,-20.533,-14.899,-0.74263
100,150,-0.038651,-6.9107,-20.52,-5.1109,-0.26386
100,151,-0.038706,-8.71,-20.513,-3.8689,-0.20068
100,152,-0.038853,-6.9299,-20.497,-5.0534,-0.26239
100,153,-0.039237,1.9104,-20.455,-11.747,-0.59881
100,154,-0.039435,-0.26143,-20.433,-24.129,-1.3326
100,155,-0.039489,-3.1367,-20.427,-10.184,-0.52428
100,156,-0.039828,-7.8107,-20.39,-4.4587,-0.22999
100,157,-0.040164,-2.1277,-20.354,-12.901,-0.67019
100,158,-0.040283,0.86815,-20.341,6.4623,0.32109
100,159,-0.040848,-8.9671,-20.281,-3.7577,-0.19413
100,160,-0.041628,-7.4263,-20.199,-4.7162,-0.24387
100,161,-0.051986,7.6302,-19.24,2.9712,0.1519
100,162,-0.063073,-0.34935,-18.406,-21.488,-1.2674
100,163,-0.074336,2.8481,-17.699,-8.1023,-0.39111
100,164,-0.70425,2.0094,-8.2466,7.0823,0.33175
100,165,-0.58788,-3.7663,-8.9743,-8.897,-0.44725
200,1,-1.2983e-06,0.1924,-59.224,-32.909,-1.6479
200,2,-1.2996e-06,0.24948,-59.223,-30.665,-1.5346
200,3,-1.3013e-06,0.23482,-59.221,-31.193,-1.5612
200,4,-1.3061e-06,0.23641,-59.217,-31.134,-1.5582
200,5,-1.3082e-06,0.23419,-59.216,-31.217,-1.5624
200,6,-1.3133e-06,0.22571,-59.212,-31.538,-1.5785
200,7,-1.321e-06,0.22339,-59.206,-31.628,-1.5831
200,8,-1.3263e-06,0.22292,-59.202,-31.647,-1.584
200,9,-1.3364e-06,0.21645,-59.194,-31.904,-1.597
200,10,-1.3428e-06,0.21572,-59.189,-31.934,-1.5985
200,11,-1.3692e-06,0.20185,-59.166,-32.513,-1.6276
200,12,-1.3752e-06,0.20009,-59.16,-32.589,-1.6314
200,13,-1.4803e-06,0.13908,-59.08,-35.731,-1.7903
200,14,-1.5258e-06,0.12021,-59.043,-36.976,-1.8537
200,15,-1.602e-06,0.090201,-58.978,-39.393,-1.9779
200,16,-1.716e-06,0.054014,-58.88,-43.51,-2.1966
200,17,-1.7291e-06,0.040426,-58.88,-45.646,-2.3172
200,18,-1.7355e-06,0.038904,-58.875,-45.913,-2.3329
200,19,-1.7438e-06,0.033496,-58.871,-46.915,-2.3934
200,20,-1.7766e-06,0.027006,-58.841,-48.215,-2.4777
200,21,-1.7654e-06,0.0086379,-58.879,-52.13,-2.8228
200,22,-1.7783e-06,-0.00027213,-58.876,-52.966,-2.9548
200,23,-1.9148e-06,-0.0051183,-58.724,-52.564,-2.8974
200,24,-2.0238e-06,-0.028806,-58.636,-47.943,-2.4578
200,25,-2.0605e-06,-0.034413,-58.604,-46.837,-2.3873
200,26,-2.0693e-06,-0.036628,-58.598,-46.426,-2.3621
200,27,-2.0899e-06,-0.038268,-58.578,-46.124,-2.3442
200,28,-2.1312e-06,-0.042488,-58.54,-45.39,-2.3013
200,29,-2.1694e-06,-0.047937,-58.507,-44.512,-2.2513
200,30,-2.2145e-06,-0.065929,-58.494,-42.066,-2.1173
200,31,-2.3154e-06,-0.073379,-58.402,-41.204,-2.0718
200,32,-2.3172e-06,-0.075388,-58.404,-40.986,-2.0603
200,33,-2.3453e-06,-0.077716,-58.379,-40.738,-2.0473
200,34,-2.3796e-06,-0.080055,-58.349,-40.496,-2.0347
200,35,-2.3964e-06,-0.080854,-58.333,-40.414,-2.0304
200,36,-2.4385e-06,-0.088005,-58.308,-39.72,-1.9942
200,37,-2.5634e-06,-0.10686,-58.239,-38.112,-1.9112
200,38,-2.6707e-06,-0.11312,-58.153,-37.634,-1.8868
200,39,-2.7909e-06,-0.12207,-58.077,-36.995,-1.8541
200,40,-2.9089e-06,-0.12678,-57.983,-36.675,-1.8379
200,41,-3.1647e-06,-0.13564,-57.776,-36.102,-1.8089
200,42,-3.1903e-06,-0.1372,-57.788,-36.007,-1.804
200,43,-3.4448e-06,-0.14517,-57.601,-35.527,-1.7798
200,44,-3.8733e-06,-0.15783,-57.285,-34.816,-1.7439
200,45,-4.0089e-06,-0.15988,-57.214,-34.706,-1.7383
200,46,-4.1909e-06,-0.16346,-57.107,-34.518,-1.7288
200,47,-4.4913e-06,-0.17101,-56.911,-34.134,-1.7095
200,48,-4.7613e-06,-0.17059,-56.755,-34.151,-1.7105
200,49,-1.6014e-05,-0.10059,-52.99,-38.347,-1.9353
200,50,-1.8535e-05,-0.10837,-52.451,-37.705,-1.903
200,51,-1.8647e-05,-0.095302,-52.446,-38.719,-1.958
200,52,-1.8907e-05,-0.085739,-52.398,-39.506,-2.0025
200,53,-2.2387e-05,-0.09543,-51.77,-38.624,-1.9566
200,54,-2.5156e-05,-0.073659,-51.351,-40.448,-2.0654
200,55,-3.1373e-05,-0.073778,-50.522,-40.325,-2.0649
200,56,-3.2127e-05,-0.070692,-50.437,-40.617,-2.0832
200,57,-3.3014e-05,-0.06589,-50.332,-41.035,-2.112
200,58,-3.9065e-05,-0.06875,-49.683,-40.642,-2.0943
200,59,-4.6718e-05,-0.075813,-48.977,-39.828,-2.0521
200,60,-5.4366e-05,-0.059193,-48.385,-41.104,-2.1535
200,61,-5.3332e-05,-0.058138,-48.47,-41.321,-2.1633
200,62,-5.78e-05,-0.053694,-48.152,-41.619,-2.1955
200,63,-6.2986e-05,-0.05652,-47.807,-41.235,-2.174
200,64,-6.7585e-05,-0.046997,-47.532,-42.011,-2.2496
200,65,-8.1928e-05,-0.048667,-46.749,-41.42,-2.2318
200,66,-8.43e-05,-0.05055,-46.641,-41.366,-2.2205
200,67,-8.8233e-05,-0.03475,-46.454,-42.361,-2.3618
200,68,-9.4729e-05,-0.049385,-46.169,-41.264,-2.2301
200,69,-0.00010386,-0.04289,-45.79,-41.479,-2.2834
200,70,-0.00010743,-0.046178,-45.655,-41.272,-2.2571
200,71,-0.00013922,-0.051417,-44.583,-40.268,-2.2105
200,72,-0.00014816,-0.038516,-44.33,-40.952,-2.3246
200,73,-0.00015887,-0.028529,-44.042,-41.276,-2.4334
200,74,-0.00015992,-0.034158,-44.02,-41.15,-2.3765
200,75,-0.00016924,-0.042786,-43.784,-40.562,-2.2901
200,76,-0.00020438,-0.052746,-42.997,-39.56,-2.2059
200,77,-0.00021662,-0.04192,-42.754,-39.946,-2.2975
200,78,-0.00021852,-0.043896,-42.72,-39.908,-2.2819
200,79,-0.00026547,-0.050052,-41.901,-39.061,-2.2278
200,80,-0.00027988,-0.048229,-41.682,-39.102,-2.2458
200,81,-0.00029958,-0.049614,-41.395,-38.847,-2.2341
200,82,-0.00031943,-0.041498,-41.125,-38.994,-2.3069
200,83,-0.00033706,-0.025178,-40.898,-39.264,-2.4922
200,84,-0.0003564,-0.024206,-40.664,-39.165,-2.5116
200,85,-0.00038164,-0.044401,-40.374,-38.403,-2.2818
200,86,-0.00038985,-0.033734,-40.285,-38.716,-2.3941
200,87,-0.00041779,-0.046168,-39.992,-38.132,-2.2681
200,88,-0.00042784,-0.052378,-39.892,-37.906,-2.217
200,89,-0.0004725,-0.048685,-39.471,-37.741,-2.2484
200,90,-0.00050588,-0.035657,-39.18,-37.843,-2.376
200,91,-0.0005632,-0.049797,-38.724,-37.147,-2.2396
200,92,-0.00055114,-0.054102,-38.818,-37.168,-2.2061
200,93,-0.00057802,-0.027824,-38.615,-37.608,-2.4804
200,94,-0.00061551,-0.04035,-38.347,-37.15,-2.3301
200,95,-0.0006198,-0.05499,-38.318,-36.812,-2.2005
200,96,-0.00064123,-0.053906,-38.173,-36.739,-2.2093
200,97,-0.0011333,-0.10088,-35.734,-33.706,-1.9412
200,98,-0.0014052,-0.11919,-34.815,-32.857,-1.8707
200,99,-0.0015632,-0.13177,-34.361,-32.425,-1.8274
200,100,-0.0015866,-0.14306,-34.297,-32.11,-1.7916
200,101,-0.0016136,-0.11734,-34.225,-32.659,-1.8782
200,102,-0.001693,-0.15878,-34.018,-31.52,-1.7466
200,103,-0.0017415,-0.16815,-33.897,-31.256,-1.7218
200,104,-0.0017701,-0.14912,-33.827,-31.709,-1.774
200,105,-0.0018521,-0.15639,-33.632,-31.429,-1.7535
200,106,-0.0018417,-0.16687,-33.657,-31.181,-1.7253
200,107,-0.0019184,-0.16508,-33.481,-31.172,-1.73
200,108,-0.0020007,-0.20548,-33.301,-30.117,-1.6353
200,109,-0.0020577,-0.21981,-33.18,-29.735,-1.6062
200,110,-0.0020828,-0.18494,-33.128,-30.494,-1.6812
200,111,-0.0020929,-0.17316,-33.107,-30.783,-1.7097
200,112,-0.0021837,-0.18333,-32.924,-30.443,-1.6851
200,113,-0.0022252,-0.22782,-32.843,-29.442,-1.591
200,114,-0.0023655,-0.17872,-32.58,-30.424,-1.6963
200,115,-0.0024414,-0.26478,-32.444,-28.505,-1.5264
200,116,-0.0030541,-0.31878,-31.478,-27.199,-1.4471
200,117,-0.0032651,-0.32124,-31.19,-27.092,-1.4439
200,118,-0.0033709,-0.30791,-31.054,-27.272,-1.4623
200,119,-0.0033976,-0.32426,-31.02,-26.952,-1.4402
200,120,-0.0035173,-0.36217,-30.871,-26.268,-1.3929
200,121,-0.015778,-2.0616,-24.383,-13.275,-0.67878
200,122,-0.013915,-1.572,-24.93,-15.262,-0.78522
200,123,-0.015269,-1.975,-24.529,-13.545,-0.69545
200,124,-0.015191,-0.35328,-24.551,-24.482,-1.3929
200,125,-0.01526,-2.0165,-24.531,-13.375,-0.68732
200,126,-0.015253,-1.4091,-24.533,-16.033,-0.82953
200,127,-0.01539,-0.69565,-24.495,-20.84,-1.1206
200,128,-0.015433,-1.7041,-24.483,-14.631,-0.75354
200,129,-0.015415,-2.082,-24.488,-13.147,-0.67495
200,130,-0.015567,-1.1224,-24.445,-17.593,-0.92264
200,131,-0.015754,-0.72343,-24.394,-20.572,-1.1044
200,132,-0.015749,0.20472,-24.395,-25.865,-1.519
200,133,-0.015884,-1.5053,-24.358,-15.483,-0.80329
200,134,-0.016105,-0.97276,-24.298,-18.543,-0.98203
200,135,-0.016172,-0.61643,-24.28,-21.533,-1.1707
200,136,-0.016184,-1.5305,-24.277,-15.333,-0.79671
200,137,-0.016445,-1.5071,-24.208,-15.469,-0.80298
200,138,-0.017198,-0.74482,-24.014,-20.415,-1.091
200,139,-0.017963,-0.65471,-23.826,-21.189,-1.1435
200,140,-0.018003,-0.47249,-23.816,-22.82,-1.2787
200,141,-0.018865,0.41293,-23.614,-23.639,-1.2521
200,142,-0.02426,-2.8652,-22.527,-10.825,-0.55564
200,143,-0.11548,-2.0943,-15.804,-12.838,-0.67473
200,144,-0.092504,0.69976,-16.756,-18.543,-0.93391
200,145,-0.090383,1.5381,-16.856,-13.785,-0.65056
200,146,-0.091247,-2.1314,-16.815,-12.498,-0.67813
200,147,-0.091972,-0.82964,-16.781,-18.675,-0.98335
200,148,-0.091988,-3.2776,-16.78,-9.6659,-0.51604
200,149,-0.091998,1.3378,-16.78,-14.513,-0.72106
200,150,-0.092268,-6.8532,-16.767,-5.0195,-0.27075
200,151,-0.092385,-8.5913,-16.762,-3.8008,-0.20728
200,152,-0.092688,-6.8652,-16.748,-4.9153,-0.26866
200,153,-0.093585,1.8603,-16.707,-11.425,-0.59718
200,154,-0.094012,-0.2838,-16.687,-20.892,-1.1965
200,155,-0.094049,-3.1385,-16.685,-9.9399,-0.53227
200,156,-0.094797,-7.7407,-16.651,-4.4002,-0.23681
200,157,-0.095561,-2.1319,-16.617,-12.437,-0.67938
200,158,-0.095765,0.83651,-16.608,6.4412,0.31723
200,159,-0.097016,-8.8873,-16.552,-3.7114,-0.20042
200,160,-0.098807,-7.3653,-16.473,-4.6339,-0.25077
200,161,-0.12278,7.5848,-15.543,2.8992,0.15277
200,162,-0.14579,-0.38015,-14.809,-18.364,-1.1525
200,163,-0.16748,2.8002,-14.217,-8.1191,-0.3762
200,164,-1.4413,1.9462,-5.4897,7.046,0.30781
200,165,-0.99119,-3.7672,-6.9011,-8.7665,-0.44305
300,1,-1.2696e-05,0.19236,-49.321,-32.214,-1.6323
300,2,-1.2706e-05,0.24923,-49.321,-30.297,-1.5274
300,3,-1.2722e-05,0.23457,-49.32,-30.78,-1.553
300,4,-1.2762e-05,0.23617,-49.318,-30.725,-1.5501
300,5,-1.2779e-05,0.23395,-49.318,-30.804,-1.5543
300,6,-1.2822e-05,0.22547,-49.316,-31.095,-1.5698
300,7,-1.2886e-05,0.22317,-49.314,-31.186,-1.5744
300,8,-1.2932e-05,0.22269,-49.311,-31.208,-1.5755
300,9,-1.3017e-05,0.21623,-49.308,-31.448,-1.5882
300,10,-1.3071e-05,0.21549,-49.306,-31.482,-1.5899
300,11,-1.3297e-05,0.20165,-49.293,-32.016,-1.6183
300,12,-1.3348e-05,0.19989,-49.29,-32.089,-1.6222
300,13,-1.421e-05,0.13894,-49.258,-34.892,-1.7759
300,14,-1.4587e-05,0.1201,-49.238,-35.937,-1.8361
300,15,-1.5222e-05,0.090114,-49.199,-37.797,-1.9507
300,16,-1.6168e-05,0.053958,-49.139,-40.362,-2.137
300,17,-1.6236e-05,0.040382,-49.154,-41.356,-2.2262
300,18,-1.6289e-05,0.038863,-49.15,-41.459,-2.2368
300,19,-1.6345e-05,0.033458,-49.152,-41.828,-2.2757
300,20,-1.6624e-05,0.026974,-49.129,-42.218,-2.3229
300,21,-1.6426e-05,0.0086218,-49.192,-43.123,-2.4464
300,22,-1.6501e-05,-0.00028132,-49.201,-43.296,-2.4716
300,23,-1.775e-05,-0.0051259,-49.053,-43.147,-2.4608
300,24,-1.862e-05,-0.028797,-48.998,-42.382,-2.3304
300,25,-1.8921e-05,-0.034399,-48.975,-42.058,-2.2896
300,26,-1.8985e-05,-0.036613,-48.972,-41.93,-2.274
300,27,-1.9167e-05,-0.038251,-48.953,-41.81,-2.2617
300,28,-1.9517e-05,-0.042469,-48.922,-41.525,-2.232
300,29,-1.9831e-05,-0.047914,-48.897,-41.147,-2.195
300,30,-2.0078e-05,-0.065893,-48.919,-39.91,-2.0872
300,31,-2.0933e-05,-0.07334,-48.84,-39.353,-2.0471
300,32,-2.0927e-05,-0.075347,-48.847,-39.217,-2.037
300,33,-2.1162e-05,-0.077675,-48.826,-39.046,-2.0253
300,34,-2.1449e-05,-0.080012,-48.8,-38.879,-2.0139
300,35,-2.1597e-05,-0.080811,-48.785,-38.819,-2.0101
300,36,-2.1886e-05,-0.087958,-48.778,-38.339,-1.9773
300,37,-2.2694e-05,-0.1068,-48.768,-37.14,-1.9003
300,38,-2.3549e-05,-0.11306,-48.699,-36.749,-1.8771
300,39,-2.4371e-05,-0.12201,-48.666,-36.23,-1.8461
300,40,-2.5318e-05,-0.12671,-48.586,-35.953,-1.8304
300,41,-2.7446e-05,-0.13557,-48.394,-35.441,-1.8021
300,42,-2.7393e-05,-0.13714,-48.45,-35.378,-1.7978
300,43,-2.9407e-05,-0.14511,-48.288,-34.948,-1.7741
300,44,-3.2981e-05,-0.15776,-47.983,-34.289,-1.7388
300,45,-3.3834e-05,-0.15982,-47.951,-34.199,-1.7336
300,46,-3.5134e-05,-0.1634,-47.873,-34.031,-1.7244
300,47,-3.7588e-05,-0.17095,-47.684,-33.669,-1.7053
300,48,-3.9625e-05,-0.17053,-47.552,-33.662,-1.706
300,49,-0.00011367,-0.10062,-44.479,-36.379,-1.9151
300,50,-0.00013129,-0.1084,-43.949,-35.747,-1.8824
300,51,-0.00013024,-0.09535,-44.005,-36.469,-1.9346
300,52,-0.00013164,-0.085793,-43.97,-36.884,-1.9731
300,53,-0.0001548,-0.095497,-43.372,-36.144,-1.9297
300,54,-0.00016976,-0.073767,-43.059,-37.015,-2.024
300,55,-0.00020615,-0.073937,-42.345,-36.751,-2.0249
300,56,-0.00020927,-0.070863,-42.298,-36.926,-2.0428
300,57,-0.00021449,-0.06607,-42.205,-37.03,-2.065
300,58,-0.00024962,-0.06897,-41.629,-36.647,-2.0504
300,59,-0.00029686,-0.076072,-40.946,-35.9,-2.0091
300,60,-0.00033741,-0.059521,-40.457,-36.172,-2.089
300,61,-0.00032676,-0.058467,-40.598,-36.495,-2.1068
300,62,-0.00035059,-0.054058,-40.324,-36.465,-2.1313
300,63,-0.00038024,-0.056914,-39.999,-36.148,-2.1126
300,64,-0.00040027,-0.047432,-39.807,-36.387,-2.1746
300,65,-0.00048229,-0.049188,-39.05,-35.65,-2.1486
300,66,-0.00048704,-0.051084,-39.024,-35.827,-2.1548
300,67,-0.0005092,-0.035329,-38.842,-35.863,-2.2377
300,68,-0.00053874,-0.049981,-38.62,-35.608,-2.1632
300,69,-0.00058918,-0.043548,-38.252,-35.367,-2.1929
300,70,-0.00060192,-0.046849,-38.171,-35.39,-2.1844
300,71,-0.00077284,-0.052258,-37.139,-34.388,-2.1378
300,72,-0.00080661,-0.039426,-36.971,-34.551,-2.2223
300,73,-0.00085535,-0.029508,-36.732,-34.504,-2.2872
300,74,-0.0008479,-0.03512,-36.776,-34.672,-2.2754
300,75,-0.0008939,-0.043782,-36.556,-34.421,-2.2187
300,76,-0.0010633,-0.053901,-35.835,-33.739,-2.1546
300,77,-0.0011191,-0.043156,-35.622,-33.693,-2.2222
300,78,-0.0011164,-0.045129,-35.637,-33.785,-2.2192
300,79,-0.0013462,-0.051498,-34.85,-33.042,-2.1735
300,80,-0.0013908,-0.049726,-34.72,-33.092,-2.1972
300,81,-0.0014844,-0.051205,-34.445,-32.847,-2.187
300,82,-0.0015675,-0.043184,-34.217,-32.75,-2.2448
300,83,-0.0016457,-0.026983,-34.013,-32.627,-2.3587
300,84,-0.0017184,-0.026076,-33.833,-32.557,-2.3824
300,85,-0.0018373,-0.046334,-33.549,-32.236,-2.2311
300,86,-0.0018588,-0.035709,-33.503,-32.328,-2.3221
300,87,-0.0019837,-0.048227,-33.227,-32.033,-2.2266
300,88,-0.0020074,-0.054449,-33.18,-32.018,-2.1881
300,89,-0.0022029,-0.050937,-32.786,-31.727,-2.2164
300,90,-0.0023509,-0.0381,-32.509,-31.527,-2.3171
300,91,-0.0025952,-0.05239,-32.089,-31.118,-2.2089
300,92,-0.0025039,-0.0566,-32.245,-31.32,-2.185
300,93,-0.0026224,-0.030507,-32.048,-31.242,-2.4074
300,94,-0.002789,-0.043145,-31.786,-30.975,-2.2919
300,95,-0.0027917,-0.057701,-31.783,-30.961,-2.1827
300,96,-0.0028752,-0.056717,-31.658,-30.865,-2.1909
300,97,-0.0050698,-0.10521,-29.229,-28.385,-1.9358
300,98,-0.0059398,-0.12403,-28.557,-27.954,-1.8697
300,99,-0.0062653,-0.13671,-28.334,-27.891,-1.8262
300,100,-0.0063325,-0.14817,-28.289,-27.766,-1.7901
300,101,-0.006438,-0.1225,-28.218,-27.86,-1.8769
300,102,-0.0067389,-0.16402,-28.022,-27.34,-1.7461
300,103,-0.0068811,-0.17339,-27.932,-27.229,-1.7213
300,104,-0.0069772,-0.15442,-27.873,-27.391,-1.7732
300,105,-0.0072934,-0.16193,-27.682,-27.174,-1.7527
300,106,-0.0072173,-0.1723,-27.728,-27.102,-1.7248
300,107,-0.0074963,-0.17063,-27.565,-27.05,-1.7293
300,108,-0.0078047,-0.21105,-27.392,-26.503,-1.6354
300,109,-0.0079705,-0.22539,-27.302,-26.289,-1.6066
300,110,-0.00805,-0.19079,-27.259,-26.574,-1.6811
300,111,-0.0080788,-0.17916,-27.244,-26.714,-1.7089
300,112,-0.008415,-0.18932,-27.069,-26.462,-1.6852
300,113,-0.0085352,-0.2338,-27.008,-26.035,-1.5911
300,114,-0.0090532,-0.18514,-26.754,-26.339,-1.6955
300,115,-0.0092822,-0.27081,-26.647,-25.416,-1.5274
300,116,-0.011556,-0.32562,-25.703,-24.383,-1.4486
300,117,-0.012226,-0.32859,-25.461,-24.262,-1.4449
300,118,-0.012336,-0.31496,-25.424,-24.342,-1.4638
300,119,-0.012353,-0.33164,-25.419,-24.148,-1.4416
300,120,-0.012768,-0.36928,-25.276,-23.724,-1.3948
300,121,-0.056717,-2.0656,-18.847,-12.727,-0.68753
300,122,-0.043138,-1.5788,-20.031,-14.569,-0.79224
300,123,-0.046509,-1.9757,-19.707,-13.01,-0.70311
300,124,-0.045705,-0.37295,-19.782,-21.148,-1.3597
300,125,-0.045805,-2.0136,-19.773,-12.849,-0.69532
300,126,-0.045766,-1.4172,-19.777,-15.21,-0.83706
300,127,-0.046155,-0.71045,-19.74,-18.835,-1.1253
300,128,-0.046281,-1.7093,-19.728,-13.987,-0.76101
300,129,-0.046198,-2.0805,-19.736,-12.647,-0.68252
300,130,-0.046622,-1.1345,-19.697,-16.371,-0.93064
300,131,-0.047177,-0.74081,-19.646,-18.613,-1.1082
300,132,-0.047097,0.17949,-19.653,-21.906,-1.418
300,133,-0.04746,-1.5114,-19.62,-14.643,-0.81172
300,134,-0.048113,-0.98455,-19.561,-17.06,-0.99125
300,135,-0.048253,-0.63513,-19.549,-19.249,-1.1703
300,136,-0.048215,-1.5335,-19.552,-14.482,-0.80603
300,137,-0.048964,-1.5119,-19.486,-14.63,-0.81202
300,138,-0.051162,-0.76274,-19.297,-18.546,-1.092
300,139,-0.053338,-0.67432,-19.117,-19.041,-1.1395
300,140,-0.053227,-0.49371,-19.126,-19.929,-1.2646
300,141,-0.055438,0.38465,-18.951,-21.097,-1.1856
300,142,-0.071038,-2.8601,-17.884,-10.475,-0.56473
300,143,-0.33033,-2.1319,-11.346,-11.873,-0.67772
300,144,-0.2225,0.63461,-13.009,-16.503,-0.83954
300,145,-0.21451,1.4663,-13.164,-13.566,-0.60208
300,146,-0.21652,-2.1574,-13.125,-11.585,-0.69512
300,147,-0.21813,-0.86892,-13.093,-16.656,-0.91517
300,148,-0.21797,-3.2688,-13.096,-9.2046,-0.53583
300,149,-0.2178,1.2629,-13.1,-13.724,-0.67923
300,150,-0.21842,-6.7243,-13.088,-4.814,-0.28713
300,151,-0.21866,-8.33,-13.083,-3.6468,-0.22296
300,152,-0.21926,-6.7265,-13.071,-4.6165,-0.28346
300,153,-0.22132,1.7425,-13.032,-10.772,-0.59341
300,154,-0.22222,-0.33732,-13.015,-17.397,-1.0399
300,155,-0.22209,-3.1436,-13.017,-9.4161,-0.55121
300,156,-0.2237,-7.5833,-12.987,-4.2668,-0.253
300,157,-0.22541,-2.1427,-12.955,-11.516,-0.70087
300,158,-0.2257,0.76171,-12.949,6.3912,0.30816
300,159,-0.22841,-8.7088,-12.899,-3.6053,-0.21529
300,160,-0.23245,-7.2293,-12.824,-4.4491,-0.26708
300,161,-0.28684,7.4776,-11.939,2.7285,0.15433
300,162,-0.3329,-0.45168,-11.316,-15.048,-1.0109
300,163,-0.37245,2.692,-10.848,-8.1531,-0.34896
300,164,-2.7413,1.8059,-3.2958,6.9658,0.26795
300,165,-1.624,-3.7693,-5.0575,-8.5476,-0.43682
400,1,-0.00012415,0.19186,-39.418,-28.388,-1.5228
400,2,-0.00012422,0.24678,-39.419,-27.797,-1.4688
400,3,-0.00012437,0.23207,-39.418,-28.068,-1.4883
400,4,-0.0001247,0.2338,-39.419,-28.03,-1.4857
400,5,-0.00012483,0.23164,-39.42,-28.093,-1.4897
400,6,-0.00012518,0.22311,-39.42,-28.25,-1.5012
400,7,-0.0001257,0.22095,-39.422,-28.339,-1.5064
400,8,-0.00012609,0.22048,-39.421,-28.378,-1.5085
400,9,-0.00012679,0.21408,-39.423,-28.542,-1.5196
400,10,-0.00012722,0.21334,-39.423,-28.595,-1.5224
400,11,-0.00012913,0.19971,-39.42,-28.939,-1.5463
400,12,-0.00012955,0.19794,-39.42,-29.001,-1.5504
400,13,-0.0001364,0.13767,-39.436,-30.64,-1.6739
400,14,-0.00013946,0.119,-39.433,-31.155,-1.718
400,15,-0.00014465,0.089289,-39.421,-31.903,-1.7905
400,16,-0.00015233,0.053427,-39.397,-32.723,-1.8835
400,17,-0.00015245,0.039969,-39.427,-33.009,-1.9173
400,18,-0.00015289,0.038468,-39.425,-33.034,-1.9207
400,19,-0.0001532,0.033102,-39.434,-33.133,-1.933
400,20,-0.00015554,0.026671,-39.418,-33.221,-1.9459
400,21,-0.00015284,0.0084663,-39.505,-33.552,-1.9812
400,22,-0.00015311,-0.00037175,-39.526,-33.655,-1.9914
400,23,-0.00016453,-0.0052018,-39.383,-33.538,-1.9864
400,24,-0.00017131,-0.028713,-39.36,-33.579,-1.9803
400,25,-0.00017374,-0.034275,-39.345,-33.559,-1.9743
400,26,-0.00017418,-0.036479,-39.347,-33.56,-1.9723
400,27,-0.00017579,-0.038106,-39.329,-33.53,-1.9688
400,28,-0.00017872,-0.042301,-39.305,-33.493,-1.9622
400,29,-0.00018128,-0.047714,-39.287,-33.444,-1.9525
400,30,-0.00018204,-0.065579,-39.345,-33.354,-1.9202
400,31,-0.00018924,-0.072991,-39.278,-33.209,-1.9015
400,32,-0.00018899,-0.074987,-39.29,-33.194,-1.8972
400,33,-0.00019095,-0.077304,-39.272,-33.144,-1.891
400,34,-0.00019334,-0.079631,-39.251,-33.099,-1.8853
400,35,-0.00019463,-0.080431,-39.237,-33.076,-1.883
400,36,-0.00019642,-0.087537,-39.248,-32.987,-1.8666
400,37,-0.0002009,-0.10629,-39.298,-32.725,-1.8229
400,38,-0.00020765,-0.11253,-39.246,-32.572,-1.8069
400,39,-0.00021281,-0.12146,-39.255,-32.422,-1.7866
400,40,-0.00022036,-0.12615,-39.189,-32.285,-1.7746
400,41,-0.00023802,-0.135,-39.013,-31.981,-1.7515
400,42,-0.00023521,-0.13659,-39.112,-32.052,-1.7509
400,43,-0.00025103,-0.14456,-38.975,-31.807,-1.7317
400,44,-0.00028083,-0.15719,-38.681,-31.35,-1.7006
400,45,-0.00028555,-0.15928,-38.688,-31.35,-1.6979
400,46,-0.00029453,-0.16289,-38.639,-31.273,-1.691
400,47,-0.00031457,-0.17043,-38.458,-31.009,-1.6738
400,48,-0.00032976,-0.16998,-38.35,-30.916,-1.6721
400,49,-0.00080675,-0.10082,-35.968,-30.854,-1.8102
400,50,-0.00092982,-0.1086,-35.448,-30.241,-1.776
400,51,-0.00090966,-0.095695,-35.564,-30.665,-1.8192
400,52,-0.0009165,-0.086174,-35.544,-30.72,-1.8377
400,53,-0.0010703,-0.095965,-34.975,-30.137,-1.803
400,54,-0.0011454,-0.074504,-34.768,-30.331,-1.8579
400,55,-0.0013545,-0.074991,-34.17,-30.068,-1.8657
400,56,-0.0013629,-0.071979,-34.161,-30.202,-1.8835
400,57,-0.0013933,-0.067244,-34.079,-30.142,-1.8898
400,58,-0.0015948,-0.070383,-33.575,-29.822,-1.8848
400,59,-0.0018861,-0.077724,-32.917,-29.131,-1.8462
400,60,-0.0020938,-0.061568,-32.53,-29.031,-1.8853
400,61,-0.0020017,-0.060491,-32.727,-29.437,-1.9194
400,62,-0.0021262,-0.05627,-32.496,-29.32,-1.9312
400,63,-0.0022951,-0.059296,-32.193,-29.044,-1.9181
400,64,-0.0023702,-0.05001,-32.083,-29.172,-1.9602
400,65,-0.0028385,-0.052259,-31.354,-28.415,-1.9234
400,66,-0.0028133,-0.054168,-31.409,-28.725,-1.9588
400,67,-0.0029379,-0.038667,-31.232,-28.507,-1.9697
400,68,-0.0030632,-0.053373,-31.073,-28.526,-1.9674
400,69,-0.0033413,-0.047282,-30.717,-28.168,-1.9639
400,70,-0.0033716,-0.050609,-30.69,-28.294,-1.9814
400,71,-0.0042887,-0.056921,-29.699,-27.33,-1.9367
400,72,-0.0043898,-0.044378,-29.615,-27.425,-1.986
400,73,-0.0046036,-0.034773,-29.424,-27.334,-2.0128
400,74,-0.004494,-0.040217,-29.535,-27.619,-2.0442
400,75,-0.0047197,-0.049039,-29.332,-27.462,-2.0264
400,76,-0.0055296,-0.059906,-28.677,-26.92,-1.9989
400,77,-0.0057792,-0.049533,-28.495,-26.786,-2.0278
400,78,-0.0057013,-0.051419,-28.558,-26.948,-2.0456
400,79,-0.0068229,-0.058821,-27.805,-26.26,-2.0157
400,80,-0.0069072,-0.057152,-27.762,-26.381,-2.0526
400,81,-0.0073512,-0.059073,-27.5,-26.148,-2.0459
400,82,-0.0076878,-0.051442,-27.315,-26.023,-2.0783
400,83,-0.0080306,-0.03578,-27.132,-25.828,-2.1122
400,84,-0.0082802,-0.035074,-27.007,-25.808,-2.1416
400,85,-0.0088392,-0.055621,-26.73,-25.595,-2.0871
400,86,-0.0088566,-0.045105,-26.726,-25.666,-2.1449
400,87,-0.0094126,-0.057982,-26.468,-25.456,-2.1024
400,88,-0.009412,-0.064148,-26.473,-25.534,-2.0936
400,89,-0.010263,-0.061414,-26.107,-25.234,-2.1154
400,90,-0.010917,-0.049427,-25.845,-24.972,-2.1644
400,91,-0.011949,-0.064306,-25.463,-24.663,-2.1126
400,92,-0.011367,-0.06792,-25.68,-24.958,-2.1137
400,93,-0.011887,-0.042645,-25.489,-24.757,-2.2379
400,94,-0.012626,-0.055779,-25.232,-24.54,-2.1812
400,95,-0.012563,-0.069882,-25.255,-24.628,-2.1216
400,96,-0.012881,-0.069285,-25.15,-24.541,-2.1287
400,97,-0.022643,-0.12449,-22.739,-22.245,-1.9166
400,98,-0.025066,-0.14446,-22.314,-22.134,-1.8658
400,99,-0.025071,-0.15648,-22.321,-22.371,-1.8212
400,100,-0.025233,-0.16849,-22.294,-22.336,-1.7838
400,101,-0.025645,-0.14301,-22.225,-22.257,-1.8709
400,102,-0.026777,-0.18483,-22.04,-21.991,-1.7435
400,103,-0.027142,-0.19408,-21.983,-21.97,-1.7189
400,104,-0.027454,-0.17522,-21.934,-22.012,-1.7695
400,105,-0.028668,-0.18368,-21.748,-21.826,-1.7488
400,106,-0.028233,-0.19351,-21.815,-21.846,-1.7223
400,107,-0.029238,-0.19227,-21.665,-21.783,-1.7254
400,108,-0.030387,-0.23272,-21.5,-21.489,-1.6354
400,109,-0.030813,-0.24698,-21.441,-21.386,-1.6075
400,110,-0.031052,-0.21336,-21.408,-21.436,-1.68
400,111,-0.031124,-0.20224,-21.398,-21.51,-1.7048
400,112,-0.032361,-0.21234,-21.231,-21.306,-1.6843
400,113,-0.032672,-0.25669,-21.19,-21.186,-1.591
400,114,-0.034574,-0.20964,-20.948,-21.156,-1.6911
400,115,-0.035214,-0.29371,-20.87,-20.783,-1.5307
400,116,-0.043604,-0.35148,-19.952,-19.95,-1.4534
400,117,-0.045652,-0.35605,-19.756,-19.85,-1.4474
400,118,-0.045024,-0.34073,-19.818,-19.923,-1.4682
400,119,-0.044791,-0.35845,-19.841,-19.834,-1.4456
400,120,-0.04622,-0.39508,-19.706,-19.606,-1.4012
400,121,-0.20144,-2.0823,-13.415,-11.231,-0.71888
400,122,-0.1328,-1.6009,-15.192,-12.975,-0.81386
400,123,-0.14064,-1.9794,-14.948,-11.734,-0.72648
400,124,-0.13656,-0.43204,-15.074,-17.041,-1.2822
400,125,-0.13654,-2.007,-15.075,-11.608,-0.71947
400,126,-0.13637,-1.4424,-15.08,-13.443,-0.85936
400,127,-0.13745,-0.75512,-15.047,-15.658,-1.1367
400,128,-0.13782,-1.7264,-15.035,-12.524,-0.7833
400,129,-0.13749,-2.0779,-15.045,-11.455,-0.70529
400,130,-0.13864,-1.1715,-15.01,-14.043,-0.9541
400,131,-0.14027,-0.793,-14.96,-15.486,-1.1171
400,132,-0.13984,0.10449,-14.973,-17.523,-1.2583
400,133,-0.14079,-1.5311,-14.944,-12.862,-0.83685
400,134,-0.1427,-1.0205,-14.887,-14.422,-1.0181
400,135,-0.14293,-0.69099,-14.88,-15.854,-1.1668
400,136,-0.14261,-1.544,-14.89,-12.688,-0.83395
400,137,-0.14472,-1.5279,-14.827,-12.853,-0.83891
400,138,-0.15105,-0.81618,-14.645,-15.513,-1.0927
400,139,-0.15712,-0.73258,-14.477,-15.762,-1.1265
400,140,-0.15614,-0.55647,-14.504,-16.139,-1.2252
400,141,-0.16161,0.30206,-14.357,-17.524,-1.0652
400,142,-0.2059,-2.8481,-13.329,-9.6144,-0.59134
400,143,-0.90531,-2.2434,-7.2481,-9.9754,-0.68072
400,144,-0.52445,0.47818,-9.4343,-13.777,-0.71956
400,145,-0.49958,1.2958,-9.6331,-13.063,-0.52775
400,146,-0.50408,-2.2226,-9.5964,-10.03,-0.73278
400,147,-0.50753,-0.96315,-9.5685,-13.94,-0.81716
400,148,-0.50669,-3.2539,-9.5752,-8.3024,-0.58256
400,149,-0.50588,1.0859,-9.5818,-12.335,-0.61264
400,150,-0.50725,-6.4608,-9.5708,-4.3879,-0.32564
400,151,-0.50772,-7.8133,-9.567,-3.3231,-0.25972
400,152,-0.50884,-6.4697,-9.558,-4.0429,-0.3177
400,153,-0.51338,1.4712,-9.5216,-9.6518,-0.58535
400,154,-0.51519,-0.46499,-9.5073,-13.842,-0.88079
400,155,-0.51441,-3.1609,-9.5135,-8.4203,-0.59533
400,156,-0.51776,-7.2573,-9.487,-3.9807,-0.29106
400,157,-0.5214,-2.1728,-9.4583,-9.9554,-0.74906
400,158,-0.52167,0.58787,-9.4562,6.2747,0.28723
400,159,-0.52728,-8.3416,-9.4126,-3.3759,-0.24997
400,160,-0.53605,-6.9531,-9.3453,-4.0649,-0.30509
400,161,-0.65421,7.2269,-8.5385,2.3251,0.1556
400,162,-0.74052,-0.61666,-8.0428,-11.767,-0.85959
400,163,-0.80603,2.4501,-7.7069,-8.2099,-0.30877
400,164,-4.7233,1.4973,-1.7838,6.7918,0.21178
400,165,-2.5575,-3.7743,-3.5146,-8.1937,-0.4282
500,1,-0.0012139,0.18528,-29.516,-20.831,-1.2316
500,2,-0.0012144,0.22368,-29.518,-21.242,-1.2564
500,3,-0.0012157,0.20863,-29.517,-21.306,-1.2636
500,4,-0.0012184,0.21146,-29.52,-21.282,-1.2613
500,5,-0.0012193,0.20978,-29.523,-21.326,-1.2647
500,6,-0.001222,0.20085,-29.526,-21.358,-1.2684
500,7,-0.001226,0.19999,-29.531,-21.436,-1.2742
500,8,-0.0012293,0.1996,-29.532,-21.485,-1.2779
500,9,-0.0012347,0.19376,-29.538,-21.576,-1.2855
500,10,-0.0012382,0.19303,-29.542,-21.636,-1.2901
500,11,-0.0012539,0.18134,-29.548,-21.806,-1.3048
500,12,-0.0012573,0.17954,-29.55,-21.855,-1.3088
500,13,-0.0013092,0.12548,-29.615,-22.685,-1.3834
500,14,-0.0013332,0.10845,-29.629,-22.936,-1.4075
500,15,-0.0013743,0.081274,-29.644,-23.264,-1.441
500,16,-0.001435,0.04814,-29.657,-23.652,-1.4821
500,17,-0.0014312,0.035773,-29.702,-23.816,-1.4973
500,18,-0.0014348,0.034442,-29.702,-23.828,-1.4987
500,19,-0.0014357,0.02943,-29.716,-23.887,-1.5043
500,20,-0.0014551,0.023484,-29.708,-23.933,-1.5098
500,21,-0.001422,0.0066393,-29.819,-24.192,-1.5313
500,22,-0.0014204,-0.0016043,-29.853,-24.288,-1.5394
500,23,-0.0015249,-0.0063145,-29.714,-24.174,-1.535
500,24,-0.0015759,-0.028387,-29.723,-24.316,-1.5477
500,25,-0.0015951,-0.033589,-29.717,-24.339,-1.5499
500,26,-0.0015978,-0.035703,-29.722,-24.361,-1.5515
500,27,-0.0016119,-0.037229,-29.706,-24.345,-1.5505
500,28,-0.0016363,-0.041221,-29.689,-24.349,-1.5513
500,29,-0.0016569,-0.046354,-29.678,-24.358,-1.5519
500,30,-0.0016502,-0.063196,-29.772,-24.522,-1.5599
500,31,-0.0017105,-0.07031,-29.718,-24.489,-1.5575
500,32,-0.0017064,-0.072205,-29.734,-24.51,-1.5582
500,33,-0.0017227,-0.07443,-29.72,-24.497,-1.557
500,34,-0.0017424,-0.07667,-29.704,-24.491,-1.5566
500,35,-0.0017537,-0.077481,-29.69,-24.48,-1.5559
500,36,-0.0017625,-0.084227,-29.719,-24.528,-1.5569
500,37,-0.0017782,-0.10224,-29.828,-24.681,-1.5591
500,38,-0.0018306,-0.10832,-29.794,-24.656,-1.5559
500,39,-0.0018579,-0.11705,-29.846,-24.735,-1.5566
500,40,-0.0019176,-0.1217,-29.794,-24.691,-1.5527
500,41,-0.0020638,-0.13044,-29.634,-24.53,-1.5415
500,42,-0.0020191,-0.1322,-29.776,-24.718,-1.5507
500,43,-0.0021425,-0.14022,-29.664,-24.625,-1.5433
500,44,-0.0023907,-0.15273,-29.382,-24.335,-1.5243
500,45,-0.0024094,-0.1551,-29.427,-24.434,-1.5294
500,46,-0.0024686,-0.15895,-29.407,-24.455,-1.5298
500,47,-0.002632,-0.16647,-29.233,-24.283,-1.5188
500,48,-0.0027436,-0.16581,-29.15,-24.138,-1.5109
500,49,-0.005723,-0.10256,-27.461,-23.157,-1.543
500,50,-0.0065817,-0.11053,-26.951,-22.572,-1.5085
500,51,-0.0063498,-0.098455,-27.128,-22.943,-1.5436
500,52,-0.0063772,-0.089192,-27.121,-22.916,-1.5446
500,53,-0.0073956,-0.099618,-26.584,-22.407,-1.5196
500,54,-0.0077238,-0.079823,-26.483,-22.519,-1.5484
500,55,-0.0088926,-0.082199,-26.001,-22.344,-1.5654
500,56,-0.0088702,-0.079491,-26.03,-22.494,-1.5843
500,57,-0.0090445,-0.075121,-25.96,-22.412,-1.5812
500,58,-0.010181,-0.079636,-25.529,-22.163,-1.5854
500,59,-0.011971,-0.088507,-24.896,-21.519,-1.5514
500,60,-0.012979,-0.074489,-24.612,-21.428,-1.5723
500,61,-0.01225,-0.07304,-24.865,-21.879,-1.6156
500,62,-0.012881,-0.06981,-24.678,-21.781,-1.6229
500,63,-0.013837,-0.073806,-24.396,-21.533,-1.614
500,64,-0.014019,-0.065344,-24.37,-21.7,-1.6498
500,65,-0.016684,-0.070426,-23.669,-20.98,-1.6122
500,66,-0.016229,-0.072014,-23.804,-21.362,-1.6627
500,67,-0.016928,-0.057956,-23.633,-21.114,-1.6467
500,68,-0.017393,-0.07266,-23.538,-21.222,-1.6749
500,69,-0.018921,-0.068454,-23.194,-20.862,-1.6586
500,70,-0.018858,-0.071635,-23.221,-21.04,-1.689
500,71,-0.023755,-0.082765,-22.274,-20.136,-1.6504
500,72,-0.023847,-0.071219,-22.275,-20.282,-1.6887
500,73,-0.02473,-0.062957,-22.133,-20.221,-1.7056
500,74,-0.023776,-0.067071,-22.309,-20.566,-1.753
500,75,-0.024873,-0.076636,-22.124,-20.44,-1.7532
500,76,-0.028694,-0.090936,-21.537,-19.983,-1.7514
500,77,-0.029777,-0.082228,-21.387,-19.86,-1.7613
500,78,-0.029053,-0.083292,-21.497,-20.066,-1.7911
500,79,-0.034492,-0.095637,-20.781,-19.427,-1.7753
500,80,-0.034219,-0.093713,-20.826,-19.622,-1.8242
500,81,-0.036308,-0.097682,-20.578,-19.407,-1.8221
500,82,-0.037601,-0.091546,-20.436,-19.31,-1.8413
500,83,-0.039076,-0.078244,-20.276,-19.129,-1.8436
500,84,-0.039785,-0.077958,-20.206,-19.157,-1.8785
500,85,-0.042397,-0.099835,-19.938,-18.97,-1.8716
500,86,-0.042073,-0.089383,-19.975,-19.066,-1.9124
500,87,-0.04452,-0.10377,-19.738,-18.888,-1.9053
500,88,-0.043992,-0.10913,-19.793,-19.02,-1.9233
500,89,-0.047651,-0.10967,-19.458,-18.744,-1.9433
500,90,-0.050512,-0.10137,-19.212,-18.491,-1.9577
500,91,-0.0548,-0.11852,-18.869,-18.233,-1.9519
500,92,-0.051414,-0.11872,-19.145,-18.584,-1.9791
500,93,-0.053684,-0.096978,-18.962,-18.371,-2.032
500,94,-0.056935,-0.11225,-18.713,-18.172,-2.0147
500,95,-0.056317,-0.12408,-18.762,-18.293,-2.0046
500,96,-0.057476,-0.12492,-18.677,-18.226,-2.011
500,97,-0.10043,-0.20958,-16.308,-16.047,-1.8845
500,98,-0.10504,-0.2296,-16.131,-16.179,-1.8494
500,99,-0.099678,-0.23465,-16.364,-16.64,-1.7898
500,100,-0.099901,-0.24846,-16.356,-16.646,-1.7495
500,101,-0.10149,-0.22369,-16.289,-16.524,-1.8355
500,102,-0.10568,-0.26658,-16.117,-16.344,-1.7247
500,103,-0.10633,-0.27478,-16.092,-16.368,-1.7003
500,104,-0.10729,-0.25618,-16.054,-16.383,-1.7419
500,105,-0.11189,-0.26817,-15.876,-16.214,-1.7209
500,106,-0.10967,-0.27562,-15.962,-16.271,-1.7018
500,107,-0.11322,-0.27573,-15.827,-16.215,-1.6978
500,108,-0.11743,-0.31629,-15.672,-16.013,-1.6249
500,109,-0.11823,-0.32964,-15.644,-15.966,-1.6023
500,110,-0.11889,-0.29949,-15.621,-15.956,-1.664
500,111,-0.11901,-0.29021,-15.617,-16.008,-1.6766
500,112,-0.12349,-0.30003,-15.46,-15.832,-1.6671
500,113,-0.1241,-0.34351,-15.44,-15.823,-1.5804
500,114,-0.13096,-0.30227,-15.212,-15.693,-1.6586
500,115,-0.1325,-0.38008,-15.163,-15.528,-1.5332
500,116,-0.16288,-0.44869,-14.288,-14.804,-1.4588
500,117,-0.1687,-0.45796,-14.141,-14.746,-1.4434
500,118,-0.16271,-0.43441,-14.297,-14.875,-1.4707
500,119,-0.16084,-0.45516,-14.346,-14.851,-1.4488
500,120,-0.16566,-0.48827,-14.221,-14.713,-1.4136
500,121,-0.68732,-2.1649,-8.3234,-8.4132,-0.8273
500,122,-0.40045,-1.6769,-10.531,-10.263,-0.87862
500,123,-0.41636,-2.005,-10.371,-9.4285,-0.79744
500,124,-0.39989,-0.60766,-10.538,-12.718,-1.1439
500,125,-0.39894,-2.0045,-10.548,-9.3747,-0.7926
500,126,-0.39829,-1.5241,-10.555,-10.629,-0.92259
500,127,-0.40116,-0.89028,-10.525,-11.815,-1.1489
500,128,-0.40219,-1.7876,-10.515,-10.028,-0.84826
500,129,-0.40103,-2.086,-10.527,-9.2819,-0.77367
500,130,-0.40404,-1.2871,-10.496,-10.783,-1.0181
500,131,-0.40864,-0.94906,-10.449,-11.689,-1.1248
500,132,-0.40687,-0.11453,-10.467,-13.121,-1.0652
500,133,-0.40922,-1.6005,-10.443,-10.071,-0.91047
500,134,-0.41457,-1.1328,-10.389,-10.942,-1.089
500,135,-0.41471,-0.85653,-10.388,-11.913,-1.1404
500,136,-0.41319,-1.589,-10.403,-9.8934,-0.91772
500,137,-0.41892,-1.5872,-10.347,-10.069,-0.91779
500,138,-0.43637,-0.97493,-10.178,-11.772,-1.0792
500,139,-0.4526,-0.90435,-10.028,-11.877,-1.0827
500,140,-0.44801,-0.7405,-10.07,-12.045,-1.1295
500,141,-0.46059,0.065563,-9.9565,-13.465,-0.90579
500,142,-0.58023,-2.836,-9.0143,-7.9284,-0.6684
500,143,-2.2524,-2.5775,-3.9224,-7.2526,-0.66875
500,144,-1.184,0.11065,-6.2168,-10.716,-0.60196
500,145,-1.1178,0.89871,-6.4352,-11.988,-0.44405
500,146,-1.1271,-2.3915,-6.4036,-7.8937,-0.80376
500,147,-1.1339,-1.1882,-6.3807,-10.832,-0.70877
500,148,-1.1312,-3.2485,-6.3898,-6.8311,-0.6897
500,149,-1.1286,0.67526,-6.3985,-10.346,-0.5343
500,150,-1.1314,-6.0182,-6.3891,-3.6338,-0.41413
500,151,-1.1322,-6.9813,-6.3863,-2.7378,-0.34363
500,152,-1.1341,-6.1262,-6.3802,-3.1548,-0.39372
500,153,-1.1433,0.87734,-6.3493,-8.1325,-0.57098
500,154,-1.1466,-0.76714,-6.3383,-10.397,-0.74007
500,155,-1.144,-3.2257,-6.347,-6.8579,-0.6936
500,156,-1.1504,-6.6893,-6.326,-3.4408,-0.37882
500,157,-1.1576,-2.2646,-6.3023,-7.8219,-0.84086
500,158,-1.1573,0.19924,-6.3032,6.0119,0.24096
500,159,-1.168,-7.706,-6.2685,-2.9346,-0.32872
500,160,-1.1856,-6.4915,-6.2121,-3.3789,-0.39133
500,161,-1.4211,6.6534,-5.5376,1.3783,0.14983
500,162,-1.565,-0.99021,-5.187,-8.7489,-0.71952
500,163,-1.6568,1.9201,-4.9831,-8.2421,-0.26935
500,164,-7.322,0.82982,-0.88855,6.4269,0.14066
500,165,-3.8353,-3.7871,-2.316,-7.6519,-0.41712
600,1,-0.011857,0.10836,-19.625,-15.343,-1.1745
600,2,-0.011859,0.08114,-19.628,-15.835,-1.2409
600,3,-0.011871,0.066031,-19.627,-15.832,-1.2414
600,4,-0.01189,0.072854,-19.633,-15.802,-1.2365
600,5,-0.011896,0.073424,-19.636,-15.817,-1.2381
600,6,-0.011917,0.062596,-19.641,-15.801,-1.236
600,7,-0.011944,0.06721,-19.651,-15.827,-1.2386
600,8,-0.011972,0.067446,-19.654,-15.849,-1.2414
600,9,-0.012011,0.063956,-19.664,-15.88,-1.2449
600,10,-0.012037,0.063415,-19.671,-15.904,-1.2477
600,11,-0.012162,0.060541,-19.687,-15.931,-1.2502
600,12,-0.012188,0.058488,-19.692,-15.953,-1.2529
600,13,-0.01255,0.035292,-19.804,-16.169,-1.2742
600,14,-0.012729,0.026909,-19.837,-16.233,-1.2805
600,15,-0.013041,0.013801,-19.879,-16.303,-1.287
600,16,-0.013501,-0.0030836,-19.929,-16.401,-1.2963
600,17,-0.013419,-0.0086053,-19.989,-16.467,-1.3002
600,18,-0.013447,-0.0088753,-19.99,-16.468,-1.3001
600,19,-0.013437,-0.011596,-20.011,-16.491,-1.3015
600,20,-0.013596,-0.01453,-20.01,-16.496,-1.3022
600,21,-0.013212,-0.022069,-20.145,-16.635,-1.3091
600,22,-0.013162,-0.026259,-20.19,-16.679,-1.311
600,23,-0.014113,-0.030702,-20.057,-16.548,-1.3045
600,24,-0.014476,-0.04306,-20.099,-16.587,-1.3053
600,25,-0.014624,-0.045782,-20.101,-16.588,-1.305
600,26,-0.014636,-0.047214,-20.11,-16.6,-1.3057
600,27,-0.01476,-0.048131,-20.096,-16.582,-1.3043
600,28,-0.014961,-0.05075,-20.085,-16.571,-1.3036
600,29,-0.015122,-0.053949,-20.083,-16.565,-1.3027
600,30,-0.014938,-0.062999,-20.211,-16.672,-1.3049
600,31,-0.015439,-0.068073,-20.17,-16.626,-1.3017
600,32,-0.015386,-0.069155,-20.191,-16.643,-1.302
600,33,-0.015519,-0.070751,-20.181,-16.628,-1.3006
600,34,-0.015679,-0.072333,-20.169,-16.618,-1.3001
600,35,-0.015778,-0.073272,-20.157,-16.607,-1.2996
600,36,-0.015792,-0.077134,-20.203,-16.64,-1.2995
600,37,-0.015716,-0.088513,-20.372,-16.765,-1.3
600,38,-0.016114,-0.093326,-20.355,-16.739,-1.2973
600,39,-0.016196,-0.099717,-20.449,-16.81,-1.2976
600,40,-0.016661,-0.10395,-20.412,-16.768,-1.2946
600,41,-0.017865,-0.11214,-20.268,-16.62,-1.2858
600,42,-0.017306,-0.11377,-20.454,-16.792,-1.2927
600,43,-0.018254,-0.12185,-20.368,-16.708,-1.2876
600,44,-0.020313,-0.13409,-20.098,-16.446,-1.2739
600,45,-0.020292,-0.13737,-20.182,-16.537,-1.2785
600,46,-0.020651,-0.14229,-20.191,-16.56,-1.2799
600,47,-0.021977,-0.14997,-20.026,-16.405,-1.2722
600,48,-0.022779,-0.14903,-19.968,-16.312,-1.265
600,49,-0.040458,-0.12695,-18.985,-15.78,-1.2913
600,50,-0.046403,-0.1387,-18.489,-15.28,-1.2657
600,51,-0.044158,-0.12902,-18.724,-15.622,-1.2953
600,52,-0.044208,-0.12152,-18.732,-15.626,-1.2964
600,53,-0.050882,-0.13742,-18.229,-15.181,-1.2798
600,54,-0.051856,-0.12527,-18.235,-15.343,-1.3083
600,55,-0.058103,-0.13679,-17.874,-15.208,-1.33
600,56,-0.057455,-0.13457,-17.941,-15.348,-1.3472
600,57,-0.058428,-0.13239,-17.882,-15.296,-1.346
600,58,-0.064647,-0.14396,-17.528,-15.089,-1.3562
600,59,-0.075517,-0.16324,-16.929,-14.534,-1.3344
600,60,-0.079934,-0.15861,-16.751,-14.516,-1.3606
600,61,-0.074521,-0.1523,-17.055,-14.922,-1.3975
600,62,-0.077551,-0.15357,-16.914,-14.858,-1.4081
600,63,-0.082875,-0.16293,-16.657,-14.642,-1.4043
600,64,-0.082378,-0.15625,-16.713,-14.833,-1.4405
600,65,-0.097306,-0.17726,-16.05,-14.219,-1.4193
600,66,-0.092941,-0.17396,-16.264,-14.574,-1.4654
600,67,-0.096801,-0.16756,-16.1,-14.389,-1.4554
600,68,-0.098005,-0.1804,-16.07,-14.485,-1.4842
600,69,-0.10626,-0.18605,-15.744,-14.181,-1.4762
600,70,-0.10462,-0.18669,-15.823,-14.351,-1.5054
600,71,-0.13027,-0.22251,-14.936,-13.568,-1.4914
600,72,-0.12828,-0.21218,-15.02,-13.754,-1.5322
600,73,-0.13153,-0.20858,-14.928,-13.729,-1.5541
600,74,-0.12461,-0.20381,-15.165,-14.058,-1.5969
600,75,-0.1298,-0.21674,-15.001,-13.94,-1.6017
600,76,-0.14727,-0.24576,-14.493,-13.558,-1.6196
600,77,-0.1517,-0.24364,-14.376,-13.479,-1.6357
600,78,-0.14645,-0.2387,-14.531,-13.684,-1.6627
600,79,-0.17217,-0.27346,-13.867,-13.122,-1.6715
600,80,-0.16746,-0.26664,-13.996,-13.346,-1.7217
600,81,-0.17703,-0.2794,-13.768,-13.16,-1.7297
600,82,-0.1815,-0.27808,-13.67,-13.104,-1.7552
600,83,-0.18757,-0.27387,-13.537,-12.978,-1.7712
600,84,-0.18858,-0.27315,-13.522,-13.032,-1.8122
600,85,-0.20044,-0.30114,-13.27,-12.846,-1.8089
600,86,-0.19707,-0.28879,-13.346,-12.959,-1.8508
600,87,-0.20748,-0.3093,-13.134,-12.801,-1.8486
600,88,-0.20269,-0.30898,-13.238,-12.949,-1.8581
600,89,-0.21787,-0.32219,-12.941,-12.716,-1.8873
600,90,-0.22996,-0.32827,-12.718,-12.51,-1.9126
600,91,-0.24702,-0.35395,-12.426,-12.289,-1.9061
600,92,-0.22888,-0.33691,-12.748,-12.646,-1.9103
600,93,-0.23845,-0.32881,-12.579,-12.474,-1.982
600,94,-0.25228,-0.35285,-12.345,-12.292,-1.9487
600,95,-0.24815,-0.3548,-12.416,-12.401,-1.9259
600,96,-0.25204,-0.36027,-12.354,-12.357,-1.9196
600,97,-0.43244,-0.56624,-10.132,-10.439,-1.7363
600,98,-0.42785,-0.56788,-10.191,-10.69,-1.6309
600,99,-0.38663,-0.53164,-10.619,-11.248,-1.5778
600,100,-0.3859,-0.54965,-10.628,-11.283,-1.5463
600,101,-0.39171,-0.52766,-10.567,-11.169,-1.5986
600,102,-0.40641,-0.57471,-10.416,-11.032,-1.5504
600,103,-0.40598,-0.57776,-10.422,-11.07,-1.5342
600,104,-0.4086,-0.55928,-10.396,-11.086,-1.5398
600,105,-0.4251,-0.58337,-10.234,-10.94,-1.5209
600,106,-0.41505,-0.58116,-10.333,-11.004,-1.5294
600,107,-0.42683,-0.58517,-10.219,-10.961,-1.5063
600,108,-0.44146,-0.6274,-10.081,-10.808,-1.4821
600,109,-0.44136,-0.63517,-10.084,-10.784,-1.4834
600,110,-0.4428,-0.61604,-10.071,-10.789,-1.4967
600,111,-0.44272,-0.61252,-10.072,-10.825,-1.4871
600,112,-0.45801,-0.62238,-9.9331,-10.686,-1.4877
600,113,-0.45818,-0.66167,-9.9325,-10.707,-1.4455
600,114,-0.48154,-0.63946,-9.7301,-10.561,-1.4565
600,115,-0.48393,-0.69655,-9.711,-10.48,-1.4336
600,116,-0.58706,-0.80472,-8.929,-9.8535,-1.3566
600,117,-0.60121,-0.82451,-8.8347,-9.8421,-1.3246
600,118,-0.56851,-0.7663,-9.0635,-10.016,-1.3644
600,119,-0.55881,-0.79429,-9.134,-10.038,-1.3577
600,120,-0.57397,-0.8176,-9.026,-9.9476,-1.3437
600,121,-2.0933,-2.6152,-4.1523,-5.1434,-1.0727
600,122,-1.141,-1.9589,-6.343,-7.0356,-1.0393
600,123,-1.1647,-2.1714,-6.2662,-6.5361,-1.0035
600,124,-1.11,-1.1133,-6.4491,-8.6593,-0.96981
600,125,-1.1053,-2.1023,-6.4654,-6.5718,-1.0137
600,126,-1.1032,-1.8018,-6.4726,-7.3995,-1.055
600,127,-1.1101,-1.2964,-6.4491,-8.0396,-1.0793
600,128,-1.1127,-2.029,-6.4401,-7.0165,-1.0114
600,129,-1.1091,-2.2068,-6.4524,-6.5102,-0.97608
600,130,-1.1161,-1.6541,-6.4285,-7.3716,-1.1211
600,131,-1.1278,-1.4055,-6.3889,-7.9663,-1.062
600,132,-1.1219,-0.72421,-6.4088,-9.0573,-0.88191
600,133,-1.127,-1.8678,-6.3916,-6.9403,-1.0936
600,134,-1.1406,-1.4913,-6.3464,-7.4102,-1.1688
600,135,-1.1396,-1.3341,-6.3496,-8.1125,-1.0347
600,136,-1.1343,-1.8018,-6.3675,-6.7715,-1.1519
600,137,-1.1482,-1.8305,-6.3213,-6.9312,-1.1139
600,138,-1.1915,-1.437,-6.1816,-8.0572,-0.99608
600,139,-1.2303,-1.3975,-6.0615,-8.0735,-0.9746
600,140,-1.2142,-1.2648,-6.1109,-8.2228,-0.9682
600,141,-1.2391,-0.57847,-6.0352,-9.4645,-0.75566
600,142,-1.5254,-2.9343,-5.27,-5.598,-0.88142
600,143,-4.7619,-3.5624,-1.759,-4.4837,-0.64425
600,144,-2.4681,-0.71561,-3.6239,-7.7216,-0.52648
600,145,-2.3216,0.0070212,-3.823,-9.986,-0.3904
600,146,-2.3385,-2.841,-3.7993,-5.5764,-0.87518
600,147,-2.3502,-1.7197,-3.783,-7.6953,-0.62638
600,148,-2.3436,-3.3588,-3.7922,-4.9552,-0.89985
600,149,-2.3372,-0.24132,-3.8011,-8.0442,-0.48099
600,150,-2.3422,-5.5297,-3.7942,-2.6025,-0.6125
600,151,-2.3435,-6.0534,-3.7924,-1.9215,-0.52798
600,152,-2.3459,-5.9468,-3.789,-2.1534,-0.55205
600,153,-2.3625,-0.31235,-3.766,-6.5061,-0.55762
600,154,-2.3677,-1.469,-3.7589,-7.2545,-0.64776
600,155,-2.3611,-3.4692,-3.768,-4.9484,-0.8757
600,156,-2.3716,-5.9917,-3.7535,-2.6314,-0.57757
600,157,-2.384,-2.5593,-3.7365,-5.514,-0.90829
600,158,-2.3821,-0.59775,-3.7392,5.4591,0.14619
600,159,-2.3997,-6.9208,-3.7152,-2.2529,-0.5006
600,160,-2.4303,-5.9859,-3.6741,-2.4329,-0.58004
600,161,-2.837,5.3948,-3.1856,-0.83242,0.11497
600,162,-3.0372,-1.7999,-2.9789,-6.233,-0.62012
600,163,-3.134,0.7996,-2.8858,-7.9388,-0.26424
600,164,-10.347,-0.56918,-0.41939,5.7125,0.044398
600,165,-5.4515,-3.8214,-1.4557,-6.8853,-0.40401
700,1,-0.11458,-0.12955,-9.8357,-9.6549,-2.1402
700,2,-0.11457,-0.16055,-9.8395,-9.8278,-2.2747
700,3,-0.11468,-0.16498,-9.8394,-9.8291,-2.2371
700,4,-0.11481,-0.16236,-9.8468,-9.7943,-2.2236
700,5,-0.11483,-0.16236,-9.8514,-9.8202,-2.2462
700,6,-0.11497,-0.16613,-9.8591,-9.8149,-2.2048
700,7,-0.11513,-0.16435,-9.8729,-9.8158,-2.2058
700,8,-0.11534,-0.1642,-9.8774,-9.8273,-2.2166
700,9,-0.11559,-0.16543,-9.8929,-9.8535,-2.2201
700,10,-0.11575,-0.1657,-9.9026,-9.8585,-2.2148
700,11,-0.11668,-0.16274,-9.9293,-9.8866,-2.2478
700,12,-0.11686,-0.16633,-9.9363,-9.8961,-2.2227
700,13,-0.11897,-0.16738,-10.098,-10.043,-2.2169
700,14,-0.12016,-0.17222,-10.149,-10.087,-2.1845
700,15,-0.12232,-0.17539,-10.218,-10.146,-2.1663
700,16,-0.12552,-0.18022,-10.308,-10.224,-2.1458
700,17,-0.12434,-0.17884,-10.381,-10.293,-2.1429
700,18,-0.12455,-0.17842,-10.385,-10.292,-2.1416
700,19,-0.12429,-0.17891,-10.411,-10.317,-2.1363
700,20,-0.12552,-0.18008,-10.419,-10.322,-2.134
700,21,-0.12136,-0.17489,-10.573,-10.462,-2.1253
700,22,-0.12056,-0.17449,-10.63,-10.514,-2.1181
700,23,-0.12903,-0.18483,-10.508,-10.39,-2.1047
700,24,-0.13133,-0.18901,-10.584,-10.452,-2.0803
700,25,-0.13239,-0.18931,-10.596,-10.458,-2.0779
700,26,-0.13239,-0.19049,-10.609,-10.471,-2.0734
700,27,-0.13345,-0.19111,-10.597,-10.456,-2.0714
700,28,-0.13504,-0.19389,-10.594,-10.451,-2.0632
700,29,-0.13624,-0.19512,-10.6,-10.451,-2.0571
700,30,-0.13352,-0.19247,-10.762,-10.588,-2.0336
700,31,-0.13753,-0.19788,-10.737,-10.555,-2.0184
700,32,-0.13693,-0.19729,-10.761,-10.576,-2.0159
700,33,-0.13798,-0.19889,-10.756,-10.567,-2.0096
700,34,-0.13924,-0.19996,-10.75,-10.56,-2.0086
700,35,-0.14008,-0.20245,-10.739,-10.55,-2.0035
700,36,-0.13963,-0.20147,-10.803,-10.599,-1.9912
700,37,-0.13712,-0.19936,-11.028,-10.77,-1.9416
700,38,-0.13999,-0.20366,-11.031,-10.759,-1.9239
700,39,-0.13935,-0.20386,-11.166,-10.852,-1.8867
700,40,-0.14283,-0.209,-11.146,-10.82,-1.8722
700,41,-0.15245,-0.22276,-11.026,-10.686,-1.8465
700,42,-0.14631,-0.21676,-11.249,-10.857,-1.8124
700,43,-0.15333,-0.22759,-11.194,-10.776,-1.7829
700,44,-0.1699,-0.25101,-10.95,-10.528,-1.7616
700,45,-0.16826,-0.25096,-11.07,-10.599,-1.7289
700,46,-0.17007,-0.25615,-11.11,-10.602,-1.7009
700,47,-0.18049,-0.27106,-10.962,-10.45,-1.688
700,48,-0.18593,-0.27601,-10.932,-10.444,-1.7032
700,49,-0.27927,-0.38758,-10.714,-10.394,-1.7847
700,50,-0.3184,-0.43363,-10.26,-10.011,-1.8041
700,51,-0.29939,-0.41178,-10.539,-10.263,-1.7995
700,52,-0.29879,-0.40806,-10.559,-10.309,-1.8235
700,53,-0.34017,-0.45972,-10.122,-9.9257,-1.8218
700,54,-0.33844,-0.45553,-10.23,-10.068,-1.8471
700,55,-0.36825,-0.49489,-10.009,-9.8784,-1.832
700,56,-0.36124,-0.4873,-10.107,-9.9667,-1.8306
700,57,-0.36624,-0.49219,-10.064,-9.9469,-1.8393
700,58,-0.39739,-0.53056,-9.8063,-9.7304,-1.8289
700,59,-0.4589,-0.60332,-9.2817,-9.2845,-1.8057
700,60,-0.47385,-0.61768,-9.2165,-9.2718,-1.8041
700,61,-0.43769,-0.57915,-9.5455,-9.5545,-1.8135
700,62,-0.45041,-0.59312,-9.4585,-9.495,-1.8086
700,63,-0.47782,-0.62551,-9.2436,-9.3106,-1.791
700,64,-0.46655,-0.6117,-9.3723,-9.4482,-1.7961
700,65,-0.54376,-0.69929,-8.7982,-8.9697,-1.7409
700,66,-0.51142,-0.6655,-9.0646,-9.2015,-1.7568
700,67,-0.53108,-0.68405,-8.9218,-9.1059,-1.742
700,68,-0.53001,-0.68777,-8.9528,-9.1232,-1.7362
700,69,-0.571,-0.73046,-8.6704,-8.8966,-1.7083
700,70,-0.55613,-0.71664,-8.7899,-9.0022,-1.7127
700,71,-0.67826,-0.85005,-8.0406,-8.3726,-1.6271
700,72,-0.65657,-0.82598,-8.1888,-8.5327,-1.6266
700,73,-0.66533,-0.83092,-8.1508,-8.5158,-1.6203
700,74,-0.62333,-0.78829,-8.4195,-8.76,-1.6386
700,75,-0.64554,-0.81578,-8.2884,-8.6399,-1.6227
700,76,-0.7168,-0.89565,-7.9003,-8.3215,-1.568
700,77,-0.73228,-0.91068,-7.8248,-8.2785,-1.5501
700,78,-0.70123,-0.87681,-8.002,-8.4362,-1.5673
700,79,-0.81016,-0.99265,-7.4539,-7.975,-1.5018
700,80,-0.77498,-0.95724,-7.6405,-8.1591,-1.508
700,81,-0.81409,-0.99901,-7.4538,-8.0111,-1.4812
700,82,-0.82587,-1.007,-7.406,-7.9787,-1.4752
700,83,-0.84764,-1.0249,-7.3101,-7.9164,-1.4584
700,84,-0.84219,-1.0175,-7.3435,-7.963,-1.4543
700,85,-0.88997,-1.0717,-7.1338,-7.7818,-1.429
700,86,-0.86845,-1.0456,-7.2334,-7.8808,-1.4357
700,87,-0.90745,-1.0885,-7.0685,-7.7438,-1.4142
700,88,-0.87852,-1.0646,-7.1994,-7.8653,-1.4199
700,89,-0.93384,-1.1156,-6.9703,-7.6824,-1.393
700,90,-0.97867,-1.161,-6.7942,-7.5389,-1.3715
700,91,-1.0372,-1.2173,-6.5796,-7.3558,-1.3503
700,92,-0.95486,-1.1369,-6.8997,-7.6554,-1.3705
700,93,-0.99032,-1.1653,-6.7621,-7.5456,-1.3563
700,94,-1.0417,-1.219,-6.5717,-7.3909,-1.3323
700,95,-1.0206,-1.1944,-6.6515,-7.462,-1.3408
700,96,-1.0312,-1.2093,-6.615,-7.4366,-1.3326
700,97,-1.6689,-1.8126,-4.86,-5.935,-1.1637
700,98,-1.5772,-1.7146,-5.0778,-6.1822,-1.1641
700,99,-1.3779,-1.5215,-5.5791,-6.6908,-1.1839
700,100,-1.3706,-1.5388,-5.5995,-6.7434,-1.1693
700,101,-1.3887,-1.5267,-5.5518,-6.6615,-1.1843
700,102,-1.4323,-1.5914,-5.4402,-6.5758,-1.1664
700,103,-1.422,-1.5805,-5.4681,-6.6005,-1.1689
700,104,-1.4273,-1.5598,-5.4553,-6.6174,-1.1626
700,105,-1.4774,-1.616,-5.3308,-6.5023,-1.1526
700,106,-1.4403,-1.5834,-5.424,-6.5592,-1.1686
700,107,-1.4731,-1.5962,-5.3433,-6.5253,-1.1519
700,108,-1.5158,-1.6547,-5.2409,-6.4283,-1.143
700,109,-1.5064,-1.6376,-5.2648,-6.4134,-1.1583
700,110,-1.508,-1.644,-5.2614,-6.4539,-1.1427
700,111,-1.5061,-1.654,-5.2661,-6.4597,-1.1408
700,112,-1.55,-1.673,-5.1635,-6.3795,-1.1321
700,113,-1.5446,-1.6996,-5.1772,-6.4022,-1.1254
700,114,-1.6111,-1.7244,-5.0273,-6.2648,-1.1198
700,115,-1.6093,-1.7388,-5.0327,-6.239,-1.1281
700,116,-1.8982,-1.979,-4.4568,-5.747,-1.0781
700,117,-1.9216,-2.0016,-4.4167,-5.7619,-1.0594
700,118,-1.7966,-1.8334,-4.6526,-5.9576,-1.0861
700,119,-1.7602,-1.8683,-4.725,-6.0053,-1.092
700,120,-1.7997,-1.879,-4.6479,-5.9571,-1.0818
700,121,-5.1012,-4.5267,-1.583,-2.6644,-0.98836
700,122,-2.866,-2.9629,-3.1394,-4.2547,-1.0704
700,123,-2.8787,-2.9764,-3.1272,-3.9825,-1.1777
700,124,-2.74,-2.4545,-3.2799,-5.2389,-0.85686
700,125,-2.7254,-2.7571,-3.2966,-4.0943,-1.2199
700,126,-2.7203,-2.7042,-3.3025,-4.6052,-1.0207
700,127,-2.7335,-2.4467,-3.2875,-4.9103,-0.92821
700,128,-2.7389,-2.9293,-3.2814,-4.3643,-1.08
700,129,-2.7302,-2.8991,-3.2913,-4.0316,-1.2335
700,130,-2.7433,-2.7503,-3.2764,-4.5595,-1.0249
700,131,-2.7674,-2.6396,-3.2493,-4.8597,-0.93393
700,132,-2.7524,-2.2613,-3.2662,-5.5749,-0.78803
700,133,-2.7612,-2.8269,-3.2564,-4.311,-1.101
700,134,-2.7889,-2.5805,-3.2256,-4.5016,-1.0218
700,135,-2.7843,-2.6044,-3.2307,-4.9529,-0.90619
700,136,-2.7702,-2.6789,-3.2466,-4.1853,-1.1509
700,137,-2.7977,-2.7556,-3.2161,-4.2777,-1.0999
700,138,-2.8843,-2.6877,-3.1227,-4.9466,-0.87842
700,139,-2.9586,-2.7081,-3.0457,-4.8724,-0.87314
700,140,-2.9172,-2.6424,-3.0885,-5.0653,-0.84461
700,141,-2.9543,-2.1608,-3.0506,-5.8667,-0.6959
700,142,-3.5004,-3.6635,-2.5556,-3.4101,-1.1437
700,143,-8.3548,-6.2,-0.67916,-2.3896,-0.7299
700,144,-4.5767,-2.4499,-1.8555,-5.051,-0.54325
700,145,-4.3162,-1.888,-2.0015,-6.9951,-0.42267
700,146,-4.3417,-3.999,-1.9867,-3.5739,-0.87501
700,147,-4.3584,-2.9384,-1.977,-4.8631,-0.62012
700,148,-4.3457,-3.9758,-1.9844,-3.1336,-0.99733
700,149,-4.3336,-2.1795,-1.9915,-5.6745,-0.50819
700,150,-4.341,-5.4558,-1.9871,-1.5867,-1.0877
700,151,-4.3424,-5.6179,-1.9863,-1.1263,-0.92666
700,152,-4.3448,-6.3009,-1.9849,-1.3716,-0.87252
700,153,-4.3695,-2.4701,-1.9707,-4.8007,-0.58893
700,154,-4.3761,-3.0386,-1.9669,-4.5712,-0.65474
700,155,-4.3634,-4.2653,-1.9742,-3.1576,-0.9936
700,156,-4.3777,-5.6939,-1.966,-1.7619,-1.0635
700,157,-4.3955,-3.4447,-1.9558,-3.5313,-0.83547
700,158,-4.3904,-1.98,-1.9588,4.4324,-0.028328
700,159,-4.4144,-6.5124,-1.9451,-1.5027,-0.87298
700,160,-4.459,-5.9289,-1.9201,-1.5323,-1.0033
700,161,-5.0445,2.7745,-1.6253,-6.0659,0.0062647
700,162,-5.2668,-3.4378,-1.5282,-4.2717,-0.60432
700,163,-5.3264,-1.4665,-1.5037,-6.4595,-0.34285
700,164,-13.613,-3.3627,-0.19193,4.4823,-0.11098
700,165,-7.3536,-3.9132,-0.88141,-5.9061,-0.39074
800,1,-1.0086,-1.0414,-0.93318,-0.78373,-1.7323
800,2,-1.0084,-1.0396,-0.93741,-0.72142,-1.5856
800,3,-1.0092,-1.0458,-0.93822,-0.7325,-1.6005
800,4,-1.0096,-1.0303,-0.94775,-0.74871,-1.6301
800,5,-1.0095,-1.0288,-0.95316,-0.75078,-1.6247
800,6,-1.01,-1.0344,-0.96313,-0.76798,-1.6358
800,7,-1.0104,-1.0391,-0.98017,-0.78379,-1.63
800,8,-1.0116,-1.0458,-0.9872,-0.79873,-1.6416
800,9,-1.0125,-1.048,-1.0071,-0.81269,-1.629
800,10,-1.0131,-1.0422,-1.0195,-0.82635,-1.639
800,11,-1.018,-1.0499,-1.0582,-0.86372,-1.636
800,12,-1.0188,-1.0511,-1.0679,-0.87406,-1.6376
800,13,-1.024,-1.0608,-1.2721,-1.0811,-1.6521
800,14,-1.0292,-1.0652,-1.3413,-1.1503,-1.6574
800,15,-1.0396,-1.0778,-1.4416,-1.2513,-1.663
800,16,-1.0554,-1.0972,-1.5749,-1.3859,-1.6706
800,17,-1.0433,-1.0847,-1.6502,-1.4633,-1.6798
800,18,-1.0444,-1.0867,-1.6558,-1.4689,-1.6791
800,19,-1.0411,-1.0852,-1.6841,-1.4973,-1.679
800,20,-1.0487,-1.0922,-1.7049,-1.5192,-1.6835
800,21,-1.0124,-1.0561,-1.8484,-1.6615,-1.6885
800,22,-1.0038,-1.0478,-1.9082,-1.7218,-1.6927
800,23,-1.0658,-1.1121,-1.8435,-1.6613,-1.6965
800,24,-1.0755,-1.1265,-1.9552,-1.7748,-1.7017
800,25,-1.0814,-1.1322,-1.9794,-1.801,-1.7075
800,26,-1.0805,-1.1321,-1.9945,-1.817,-1.7094
800,27,-1.0879,-1.1404,-1.9904,-1.8161,-1.7149
800,28,-1.0979,-1.1498,-2.0015,-1.8275,-1.7173
800,29,-1.1049,-1.1591,-2.0202,-1.8467,-1.7167
800,30,-1.0774,-1.1317,-2.1887,-2.0178,-1.7315
800,31,-1.1035,-1.1607,-2.1969,-2.0278,-1.7325
800,32,-1.0981,-1.1555,-2.2206,-2.0509,-1.7322
800,33,-1.1048,-1.1623,-2.2243,-2.0557,-1.7346
800,34,-1.1128,-1.1708,-2.2291,-2.0622,-1.7383
800,35,-1.1186,-1.1778,-2.2237,-2.0584,-1.7399
800,36,-1.1113,-1.1695,-2.2971,-2.1292,-1.7399
800,37,-1.0805,-1.1419,-2.5478,-2.3828,-1.7546
800,38,-1.0969,-1.1614,-2.5799,-2.4181,-1.7589
800,39,-1.0832,-1.1493,-2.741,-2.5807,-1.7681
800,40,-1.1043,-1.1742,-2.7515,-2.5931,-1.7672
800,41,-1.1668,-1.2414,-2.6992,-2.5482,-1.7747
800,42,-1.1152,-1.1876,-2.9165,-2.7653,-1.7874
800,43,-1.157,-1.2348,-2.9206,-2.7778,-1.7972
800,44,-1.2646,-1.3471,-2.7773,-2.6417,-1.8008
800,45,-1.2444,-1.3312,-2.9151,-2.7903,-1.8201
800,46,-1.2491,-1.3386,-2.9854,-2.8673,-1.8313
800,47,-1.3145,-1.4059,-2.8988,-2.7875,-1.8404
800,48,-1.343,-1.4361,-2.9155,-2.8046,-1.8394
800,49,-1.6752,-1.7889,-3.606,-3.5695,-1.943
800,50,-1.8694,-1.9868,-3.3165,-3.2896,-1.9474
800,51,-1.7545,-1.8703,-3.5592,-3.5323,-1.9489
800,52,-1.747,-1.8614,-3.5866,-3.5576,-1.9519
800,53,-1.9386,-2.0556,-3.3288,-3.31,-1.9596
800,54,-1.893,-2.011,-3.4983,-3.4833,-1.957
800,55,-1.9892,-2.1103,-3.4574,-3.4545,-1.9564
800,56,-1.9438,-2.064,-3.5548,-3.5524,-1.9576
800,57,-1.9623,-2.0837,-3.5362,-3.5359,-1.9546
800,58,-2.0732,-2.1978,-3.4305,-3.4389,-1.9502
800,59,-2.3242,-2.4501,-3.1193,-3.1413,-1.956
800,60,-2.3429,-2.4686,-3.1596,-3.1827,-1.9569
800,61,-2.1731,-2.2997,-3.4108,-3.4314,-1.9465
800,62,-2.2077,-2.3328,-3.3892,-3.4114,-1.9527
800,63,-2.3091,-2.436,-3.2687,-3.2969,-1.9489
800,64,-2.2309,-2.3585,-3.4132,-3.4417,-1.9425
800,65,-2.5162,-2.6429,-3.0734,-3.1153,-1.9496
800,66,-2.3599,-2.488,-3.297,-3.3371,-1.9398
800,67,-2.4315,-2.5596,-3.2109,-3.2509,-1.943
800,68,-2.4005,-2.5313,-3.2754,-3.3201,-1.9296
800,69,-2.5453,-2.6747,-3.1077,-3.1577,-1.9347
800,70,-2.4681,-2.597,-3.2187,-3.2697,-1.9322
800,71,-2.8739,-3.0012,-2.7931,-2.8566,-1.9364
800,72,-2.7609,-2.8886,-2.9345,-3.001,-1.9277
800,73,-2.7675,-2.8952,-2.9424,-3.0141,-1.9207
800,74,-2.5965,-2.7236,-3.1486,-3.2241,-1.9124
800,75,-2.6632,-2.7932,-3.0785,-3.1565,-1.9033
800,76,-2.8636,-2.9928,-2.8851,-2.9771,-1.8886
800,77,-2.8977,-3.0235,-2.8587,-2.947,-1.9028
800,78,-2.7766,-2.9071,-2.9941,-3.0914,-1.8762
800,79,-3.0962,-3.2186,-2.6891,-2.7952,-1.8812
800,80,-2.9464,-3.0726,-2.849,-2.9675,-1.8512
800,81,-3.057,-3.1853,-2.7461,-2.8678,-1.842
800,82,-3.0704,-3.1968,-2.7419,-2.8648,-1.8433
800,83,-3.1226,-3.2483,-2.6983,-2.8203,-1.846
800,84,-3.079,-3.2039,-2.7481,-2.8744,-1.8398
800,85,-3.2118,-3.3337,-2.63,-2.7649,-1.8283
800,86,-3.1293,-3.2561,-2.7106,-2.8518,-1.8098
800,87,-3.2294,-3.3534,-2.6247,-2.7759,-1.7952
800,88,-3.1219,-3.2591,-2.7287,-2.8855,-1.7692
800,89,-3.2605,-3.3844,-2.6104,-2.7754,-1.7703
800,90,-3.3742,-3.4979,-2.5171,-2.6755,-1.7811
800,91,-3.5087,-3.6226,-2.4153,-2.5771,-1.7841
800,92,-3.258,-3.3831,-2.6285,-2.8153,-1.7319
800,93,-3.3489,-3.4728,-2.5524,-2.7291,-1.7487
800,94,-3.4802,-3.5975,-2.4471,-2.6302,-1.7418
800,95,-3.4114,-3.5338,-2.5052,-2.7049,-1.7102
800,96,-3.428,-3.553,-2.4943,-2.6971,-1.7025
800,97,-4.9092,-4.9961,-1.5922,-1.7469,-1.8029
800,98,-4.5512,-4.637,-1.7893,-2.006,-1.6794
800,99,-3.9747,-4.0789,-2.1443,-2.473,-1.5213
800,100,-3.9477,-4.0477,-2.1633,-2.522,-1.488
800,101,-3.9868,-4.0852,-2.1378,-2.474,-1.5136
800,102,-4.0755,-4.1916,-2.0818,-2.4393,-1.4818
800,103,-4.034,-4.1601,-2.1103,-2.4751,-1.4722
800,104,-4.0391,-4.1301,-2.1077,-2.4529,-1.5032
800,105,-4.1442,-4.2415,-2.0422,-2.3891,-1.4969
800,106,-4.0517,-4.1381,-2.1013,-2.466,-1.4814
800,107,-4.1143,-4.1811,-2.0627,-2.434,-1.4757
800,108,-4.2002,-4.2964,-2.0107,-2.3835,-1.4663
800,109,-4.1615,-4.2187,-2.0361,-2.421,-1.4606
800,110,-4.1591,-4.2551,-2.0381,-2.4266,-1.4507
800,111,-4.1518,-4.2627,-2.0429,-2.4202,-1.4596
800,112,-4.2389,-4.3271,-1.9908,-2.3746,-1.4549
800,113,-4.2151,-4.3397,-2.0061,-2.4172,-1.4206
800,114,-4.3461,-4.421,-1.9301,-2.3301,-1.4371
800,115,-4.3243,-4.4164,-1.9442,-2.3517,-1.4274
800,116,-4.88,-4.9596,-1.6553,-2.0529,-1.426
800,117,-4.8941,-4.9217,-1.6508,-2.0438,-1.4355
800,118,-4.5894,-4.5731,-1.8066,-2.3099,-1.3399
800,119,-4.5007,-4.5601,-1.8551,-2.3508,-1.3454
800,120,-4.5726,-4.612,-1.817,-2.3093,-1.3478
800,121,-9.5802,-9.4576,-0.48491,-0.66777,-1.6953
800,122,-5.9188,-5.8108,-1.2637,-1.9604,-1.176
800,123,-5.8821,-5.6067,-1.2777,-1.7985,-1.2815
800,124,-5.6288,-5.4538,-1.3696,-2.253,-1.0823
800,125,-5.5989,-5.0832,-1.381,-1.965,-1.1987
800,126,-5.5895,-5.1393,-1.3846,-2.2248,-1.0856
800,127,-5.6085,-5.2395,-1.3774,-2.1991,-1.1013
800,128,-5.6167,-5.5316,-1.3743,-2.073,-1.1806
800,129,-5.6013,-5.2602,-1.3802,-1.9321,-1.2523
800,130,-5.6196,-5.4623,-1.3734,-2.1679,-1.1262
800,131,-5.6568,-5.4681,-1.3595,-2.0731,-1.1682
800,132,-5.6292,-5.5902,-1.3699,-2.3305,-1.0478
800,133,-5.6401,-5.5208,-1.3659,-2.0387,-1.1952
800,134,-5.6826,-5.394,-1.3501,-1.9799,-1.2097
800,135,-5.6715,-5.498,-1.3543,-2.1875,-1.1055
800,136,-5.6448,-5.3341,-1.3643,-1.9985,-1.2049
800,137,-5.6855,-5.4581,-1.3493,-1.9784,-1.216
800,138,-5.8158,-5.579,-1.3025,-2.2479,-1.0503
800,139,-5.9226,-5.6798,-1.2656,-2.1198,-1.0892
800,140,-5.8463,-5.7073,-1.2922,-2.2072,-1.0646
800,141,-5.8833,-5.4778,-1.2797,-2.4878,-0.94738
800,142,-6.6721,-6.199,-1.0379,-1.5853,-1.2276
800,143,-12.588,-11.943,-0.23962,-0.79503,-1.2125
800,144,-7.4528,-5.8438,-0.85455,-2.6072,-0.75042
800,145,-7.0731,-5.6605,-0.9424,-3.4716,-0.64074
800,146,-7.1054,-6.6211,-0.93459,-2.0421,-0.96508
800,147,-7.1253,-5.5391,-0.92982,-2.5545,-0.77204
800,148,-7.1057,-6.0245,-0.93454,-1.6808,-1.035
800,149,-7.0872,-6.0862,-0.93905,-3.0183,-0.7169
800,150,-7.0965,-6.5258,-0.93681,-0.79984,-1.484
800,151,-7.0978,-6.4544,-0.93649,-0.56262,-1.2959
800,152,-7.0991,-7.3682,-0.93619,-0.90951,-1.8617
800,153,-7.1299,-6.3531,-0.92878,-2.4639,-0.83267
800,154,-7.1368,-6.3067,-0.92715,-2.2805,-0.87685
800,155,-7.1171,-6.3426,-0.93189,-1.7349,-1.0596
800,156,-7.1334,-6.7096,-0.928,-1.0425,-1.6029
800,157,-7.1548,-5.6854,-0.9229,-2.0398,-0.88245
800,158,-7.1454,-4.0165,-0.92515,2.8013,-0.31659
800,159,-7.1728,-7.2686,-0.91868,-0.93161,-2.3016
800,160,-7.2275,-7.0765,-0.90585,-0.99839,-1.914
800,161,-7.9423,-2.6067,-0.7552,-8.093,-0.26037
800,162,-8.1382,-6.6373,-0.71923,-2.3961,-0.77227
800,163,-8.1201,-5.9046,-0.72293,-3.5147,-0.58739
800,164,-17.001,-8.4173,-0.086191,2.7792,-0.39129
800,165,-9.4682,-4.1534,-0.5196,-4.802,-0.38311
900,1,-5.5102,-5.5236,3.4158,3.4908,-1.3657
900,2,-5.508,-5.5382,3.4146,3.4919,-1.3219
900,3,-5.5096,-5.4842,3.4134,3.5096,-1.3212
900,4,-5.5072,-5.496,3.4094,3.5015,-1.3222
900,5,-5.505,-5.4988,3.4076,3.4966,-1.3321
900,6,-5.5025,-5.4995,3.4034,3.4928,-1.3288
900,7,-5.4971,-5.4962,3.3967,3.4871,-1.3271
900,8,-5.4976,-5.4995,3.3926,3.4818,-1.3316
900,9,-5.4926,-5.4829,3.3839,3.4795,-1.3273
900,10,-5.4896,-5.5013,3.3784,3.4664,-1.3351
900,11,-5.4885,-5.4952,3.3568,3.4493,-1.3374
900,12,-5.4873,-5.491,3.3517,3.4456,-1.3395
900,13,-5.4344,-5.4434,3.2527,3.3549,-1.3648
900,14,-5.4272,-5.4399,3.2106,3.3142,-1.3767
900,15,-5.4263,-5.4441,3.1418,3.2485,-1.3885
900,16,-5.4337,-5.4552,3.0407,3.1512,-1.4089
900,17,-5.3822,-5.4068,3.0132,3.1257,-1.4116
900,18,-5.3839,-5.4125,3.0079,3.1182,-1.4166
900,19,-5.3681,-5.3896,2.9953,3.1095,-1.416
900,20,-5.3836,-5.4061,2.9702,3.0848,-1.4206
900,21,-5.2497,-5.2755,2.9351,3.0524,-1.4267
900,22,-5.2122,-5.2372,2.909,3.0282,-1.4308
900,23,-5.3986,-5.4318,2.8509,2.9645,-1.4471
900,24,-5.4012,-5.439,2.7565,2.8724,-1.4596
900,25,-5.4123,-5.4509,2.7292,2.8447,-1.4666
900,26,-5.4069,-5.449,2.7196,2.8341,-1.4689
900,27,-5.428,-5.4736,2.7103,2.8244,-1.4679
900,28,-5.4532,-5.4964,2.6855,2.8,-1.4745
900,29,-5.4685,-5.5129,2.66,2.7744,-1.4789
900,30,-5.3594,-5.4053,2.5787,2.6959,-1.4905
900,31,-5.4299,-5.4795,2.5272,2.6426,-1.5019
900,32,-5.4107,-5.4638,2.5178,2.6329,-1.5012
900,33,-5.4283,-5.4818,2.5033,2.6179,-1.5054
900,34,-5.4494,-5.5035,2.4857,2.5995,-1.5105
900,35,-5.4663,-5.5208,2.48,2.5941,-1.5099
900,36,-5.4325,-5.4893,2.4337,2.5473,-1.5194
900,37,-5.3005,-5.3668,2.2811,2.3961,-1.5363
900,38,-5.3404,-5.4046,2.2233,2.338,-1.549
900,39,-5.2729,-5.3439,2.1085,2.2231,-1.5621
900,40,-5.3297,-5.4059,2.0591,2.1702,-1.5756
900,41,-5.5094,-5.5865,1.9903,2.0994,-1.5906
900,42,-5.3292,-5.4116,1.8888,1.998,-1.601
900,43,-5.4416,-5.5246,1.8054,1.9128,-1.6181
900,44,-5.75,-5.8443,1.7438,1.8441,-1.6381
900,45,-5.6709,-5.7694,1.6495,1.7494,-1.6481
900,46,-5.6684,-5.7693,1.5735,1.6719,-1.6608
900,47,-5.8498,-5.9539,1.5406,1.6353,-1.6752
900,48,-5.9153,-6.0243,1.4751,1.5673,-1.687
900,49,-6.3381,-6.4894,0.18664,0.24899,-1.8817
900,50,-6.7833,-6.9405,0.21707,0.27361,-1.9036
900,51,-6.4766,-6.632,0.11211,0.16947,-1.9022
900,52,-6.4493,-6.6033,0.092139,0.15018,-1.9029
900,53,-6.8622,-7.0214,0.10159,0.15436,-1.9255
900,54,-6.6836,-6.8458,-0.032047,0.018527,-1.9312
900,55,-6.8082,-6.9786,-0.12751,-0.083076,-1.9472
900,56,-6.6814,-6.8409,-0.1794,-0.13393,-1.9624
900,57,-6.7131,-6.8744,-0.18466,-0.14017,-1.9636
900,58,-6.8947,-7.0574,-0.21823,-0.17686,-1.9805
900,59,-7.386,-7.5524,-0.17047,-0.13318,-2.0035
900,60,-7.3421,-7.5152,-0.24656,-0.20973,-1.995
900,61,-6.9602,-7.1214,-0.33972,-0.30271,-2.0065
900,62,-6.996,-7.1609,-0.36179,-0.32338,-1.9983
900,63,-7.1811,-7.3481,-0.34494,-0.30983,-2.0103
900,64,-6.9613,-7.1223,-0.42899,-0.39609,-2.0231
900,65,-7.4901,-7.6636,-0.35837,-0.32641,-2.0208
900,66,-7.1288,-7.294,-0.45676,-0.42699,-2.0315
900,67,-7.2617,-7.43,-0.43672,-0.40753,-2.0316
900,68,-7.1522,-7.3179,-0.4852,-0.46078,-2.0447
900,69,-7.4144,-7.5826,-0.44592,-0.42107,-2.0498
900,70,-7.2279,-7.3969,-0.50051,-0.47762,-2.0448
900,71,-7.9249,-8.0925,-0.40588,-0.38796,-2.0897
900,72,-7.6579,-7.8188,-0.47674,-0.45808,-2.0934
900,73,-7.6299,-7.7832,-0.4978,-0.48447,-2.1221
900,74,-7.2712,-7.4417,-0.58247,-0.56254,-2.0522
900,75,-7.3776,-7.539,-0.56837,-0.54681,-2.0757
900,76,-7.6745,-7.8473,-0.53656,-0.51907,-2.0703
900,77,-7.7078,-7.8675,-0.53954,-0.5261,-2.1105
900,78,-7.4596,-7.6178,-0.59607,-0.57993,-2.0991
900,79,-7.9735,-8.1447,-0.51749,-0.50435,-2.0956
900,80,-7.6508,-7.8108,-0.59228,-0.58053,-2.1109
900,81,-7.825,-7.9931,-0.56519,-0.55551,-2.1011
900,82,-7.8121,-7.9683,-0.57663,-0.56887,-2.1338
900,83,-7.8796,-8.0312,-0.56993,-0.56352,-2.1512
900,84,-7.7628,-7.908,-0.60105,-0.59203,-2.1611
900,85,-7.973,-8.117,-0.56681,-0.55567,-2.1715
900,86,-7.8045,-7.9537,-0.6033,-0.59619,-2.1539
900,87,-7.9511,-8.1266,-0.58174,-0.57795,-2.0946
900,88,-7.7346,-7.8865,-0.62846,-0.62767,-2.1473
900,89,-7.9342,-8.084,-0.59851,-0.59665,-2.1627
900,90,-8.1018,-8.2586,-0.57308,-0.57369,-2.1524
900,91,-8.2793,-8.4382,-0.55081,-0.55437,-2.1556
900,92,-7.8366,-7.9807,-0.63342,-0.64646,-2.1689
900,93,-7.9746,-8.1267,-0.61042,-0.61859,-2.1573
900,94,-8.1737,-8.3223,-0.57829,-0.58171,-2.1789
900,95,-8.0456,-8.1788,-0.60301,-0.62101,-2.2025
900,96,-8.0549,-8.22,-0.60421,-0.62164,-2.1176
900,97,-10.163,-10.307,-0.33855,-0.34752,-2.2876
900,98,-9.46,-9.6257,-0.43596,-0.45978,-2.1661
900,99,-8.4536,-8.5966,-0.59172,-0.62606,-2.146
900,100,-8.3993,-8.4822,-0.60172,-0.62198,-2.3784
900,101,-8.4539,-8.6015,-0.59322,-0.62653,-2.139
900,102,-8.5712,-8.6999,-0.57596,-0.59861,-2.2242
900,103,-8.485,-8.5845,-0.59161,-0.61066,-2.3256
900,104,-8.4834,-8.6335,-0.59262,-0.61617,-2.1613
900,105,-8.628,-8.7813,-0.57084,-0.61042,-2.1128
900,106,-8.4795,-8.5921,-0.59507,-0.60907,-2.2962
900,107,-8.5572,-8.715,-0.58396,-0.61573,-2.1247
900,108,-8.6713,-8.7857,-0.56728,-0.60361,-2.2094
900,109,-8.5906,-8.6661,-0.58149,-0.60891,-2.3627
900,110,-8.5791,-8.6481,-0.58386,-0.60856,-2.4048
900,111,-8.5642,-8.6951,-0.5865,-0.61567,-2.196
900,112,-8.6793,-8.8049,-0.56964,-0.61235,-2.1567
900,113,-8.629,-8.7243,-0.57845,-0.61853,-2.2309
900,114,-8.8016,-8.9167,-0.55364,-0.59367,-2.1933
900,115,-8.747,-8.8644,-0.56333,-0.59009,-2.2468
900,116,-9.4755,-9.6504,-0.46771,-0.50453,-2.1091
900,117,-9.4542,-9.5359,-0.47266,-0.53717,-2.1151
900,118,-8.9632,-9.0431,-0.54156,-0.59555,-2.1765
900,119,-8.8193,-8.9095,-0.56339,-0.61591,-2.1698
900,120,-8.91,-9.0754,-0.55075,-0.5685,-2.1538
900,121,-14.797,-14.806,-0.12444,-0.086142,-2.3599
900,122,-10.019,-10.175,-0.43536,-0.52966,-1.929
900,123,-9.9066,-10.029,-0.44921,-0.4627,-2.3269
900,124,-9.5503,-9.4118,-0.49186,-0.57344,-1.9868
900,125,-9.5045,-9.6642,-0.49768,-0.5075,-2.2085
900,126,-9.4914,-9.5377,-0.49935,-0.62559,-1.8611
900,127,-9.5128,-9.3514,-0.49674,-0.52573,-2.153
900,128,-9.5228,-9.6227,-0.4955,-0.61813,-1.8588
900,129,-9.5015,-9.4107,-0.4982,-0.45766,-2.2513
900,130,-9.5213,-9.4298,-0.4958,-0.69717,-1.6605
900,131,-9.5667,-9.4617,-0.49024,-0.51289,-2.324
900,132,-9.5275,-9.8613,-0.49515,-0.68657,-1.6109
900,133,-9.5375,-9.7008,-0.49399,-0.63576,-1.7791
900,134,-9.5892,-9.8073,-0.48769,-0.49597,-2.0826
900,135,-9.5707,-9.6904,-0.49004,-0.57166,-2.0008
900,136,-9.5322,-9.4783,-0.49487,-0.48905,-2.6636
900,137,-9.5798,-9.6191,-0.48909,-0.59541,-1.935
900,138,-9.7357,-9.7823,-0.47059,-0.61974,-1.7889
900,139,-9.8579,-10.062,-0.45669,-0.50676,-2.0329
900,140,-9.7491,-9.7269,-0.4695,-0.56878,-1.9669
900,141,-9.7708,-9.9898,-0.46741,-0.54784,-1.9217
900,142,-10.696,-10.737,-0.3723,-0.2821,-1.9945
900,143,-17.1,-17.242,-0.078965,-0.067804,-2.5839
900,144,-10.842,-10.665,-0.36721,-0.77438,-1.3567
900,145,-10.36,-10.345,-0.41326,-0.72546,-1.4725
900,146,-10.396,-10.503,-0.40964,-0.88405,-1.2894
900,147,-10.417,-9.9314,-0.40757,-0.97462,-1.2111
900,148,-10.391,-10.666,-0.41017,-0.59234,-1.6527
900,149,-10.367,-10.862,-0.41265,-0.75744,-1.3773
900,150,-10.377,-10.146,-0.41162,-0.23564,-1.6801
900,151,-10.378,-9.9026,-0.41153,-0.1888,-1.5317
900,152,-10.377,-9.8949,-0.4116,-0.71257,-1.4413
900,153,-10.412,-11.171,-0.40819,-0.649,-1.427
900,154,-10.418,-11.071,-0.40761,-0.63273,-1.4728
900,155,-10.392,-10.196,-0.41023,-0.59634,-1.6739
900,156,-10.408,-10.009,-0.40864,-0.27755,-1.6998
900,157,-10.431,-9.7519,-0.40638,-0.88964,-1.2538
900,158,-10.417,-8.2562,-0.40777,0.79174,-0.8194
900,159,-10.444,-9.795,-0.40509,-0.51129,-1.5851
900,160,-10.504,-10.471,-0.39928,-0.72799,-1.45
900,161,-11.285,-10.656,-0.33051,-1.57,-0.89159
900,162,-11.42,-11.259,-0.32043,-0.53778,-1.6168
900,163,-11.302,-12.266,-0.33014,-0.97237,-1.1
900,164,-20.447,-14.05,-0.038049,1.1152,-0.83122
900,165,-11.726,-4.7566,-0.30086,-3.7257,-0.39532
1000,1,-14.149,-14.117,-1.8855,-1.7745,-1.3527
1000,2,-14.143,-14.033,-1.8884,-1.7834,-1.3181
1000,3,-14.142,-14.02,-1.8891,-1.7877,-1.3169
1000,4,-14.127,-13.993,-1.8953,-1.8062,-1.319
1000,5,-14.119,-13.978,-1.8986,-1.8164,-1.3205
1000,6,-14.103,-13.977,-1.9044,-1.8276,-1.3211
1000,7,-14.077,-13.945,-1.9132,-1.8525,-1.3215
1000,8,-14.066,-13.933,-1.9164,-1.8629,-1.3211
1000,9,-14.035,-13.916,-1.9242,-1.8853,-1.3222
1000,10,-14.016,-13.889,-1.928,-1.9024,-1.323
1000,11,-13.956,-13.834,-1.9339,-1.945,-1.3258
1000,12,-13.94,-13.812,-1.9341,-1.9559,-1.325
1000,13,-13.623,-13.498,-1.8347,-2.0278,-1.3374
1000,14,-13.516,-13.383,-1.7496,-1.9974,-1.3394
1000,15,-13.365,-13.235,-1.5783,-1.8893,-1.3471
1000,16,-13.171,-13.042,-1.2772,-1.6447,-1.3585
1000,17,-13.062,-12.935,-1.1462,-1.5262,-1.3641
1000,18,-13.055,-12.92,-1.1296,-1.5129,-1.3631
1000,19,-13.015,-12.883,-1.0743,-1.4602,-1.3657
1000,20,-12.988,-12.845,-1.0005,-1.3919,-1.3668
1000,21,-12.785,-12.65,-0.77274,-1.1669,-1.3745
1000,22,-12.704,-12.568,-0.65303,-1.0446,-1.379
1000,23,-12.813,-12.659,-0.59595,-0.98486,-1.3818
1000,24,-12.685,-12.541,-0.27315,-0.63817,-1.3992
1000,25,-12.662,-12.501,-0.18971,-0.54837,-1.402
1000,26,-12.644,-12.5,-0.15402,-0.51002,-1.4032
1000,27,-12.654,-12.498,-0.13833,-0.49229,-1.4044
1000,28,-12.651,-12.503,-0.074607,-0.41847,-1.4124
1000,29,-12.637,-12.483,-0.0026202,-0.34092,-1.4135
1000,30,-12.444,-12.277,0.31818,0.017474,-1.4289
1000,31,-12.467,-12.294,0.42417,0.14115,-1.4394
1000,32,-12.44,-12.285,0.46199,0.18255,-1.4419
1000,33,-12.445,-12.277,0.49212,0.22027,-1.4468
1000,34,-12.452,-12.296,0.52831,0.26173,-1.4514
1000,35,-12.464,-12.302,0.53429,0.27128,-1.4549
1000,36,-12.396,-12.235,0.67467,0.43028,-1.4622
1000,37,-12.173,-12.014,1.0856,0.90406,-1.4931
1000,38,-12.188,-12.025,1.1814,1.021,-1.5107
1000,39,-12.079,-11.917,1.4016,1.2792,-1.5347
1000,40,-12.125,-11.977,1.4546,1.3451,-1.5553
1000,41,-12.3,-12.152,1.4887,1.3931,-1.5743
1000,42,-12.101,-11.954,1.6596,1.5941,-1.6009
1000,43,-12.221,-12.071,1.7042,1.6569,-1.6336
1000,44,-12.558,-12.411,1.6703,1.6304,-1.6623
1000,45,-12.486,-12.352,1.7516,1.7285,-1.6934
1000,46,-12.498,-12.367,1.7881,1.7767,-1.7202
1000,47,-12.707,-12.575,1.7577,1.75,-1.7414
1000,48,-12.798,-12.678,1.7626,1.7607,-1.7639
1000,49,-13.55,-13.57,1.0883,1.1112,-2.3309
1000,50,-14.092,-14.101,1.0212,1.0439,-2.3671
1000,51,-13.701,-13.726,0.9918,1.0114,-2.41
1000,52,-13.662,-13.683,0.97979,1.0022,-2.3728
1000,53,-14.155,-14.16,0.90221,0.92223,-2.4722
1000,54,-13.891,-13.901,0.81438,0.83298,-2.5214
1000,55,-13.979,-14.011,0.69676,0.70844,-2.6513
1000,56,-13.802,-13.813,0.67288,0.6898,-2.5922
1000,57,-13.833,-13.867,0.66092,0.67128,-2.6883
1000,58,-14.006,-14.014,0.58966,0.60186,-2.7509
1000,59,-14.575,-14.589,0.54307,0.55114,-2.8959
1000,60,-14.448,-14.482,0.47449,0.48128,-2.8522
1000,61,-13.951,-13.939,0.45357,0.46113,-3.0363
1000,62,-13.959,-13.94,0.42355,0.43064,-3.0582
1000,63,-14.164,-14.141,0.40417,0.41274,-2.9796
1000,64,-13.834,-13.837,0.36094,0.36788,-3.0456
1000,65,-14.439,-14.436,0.3326,0.33127,-3.6987
1000,66,-13.943,-13.944,0.29754,0.30018,-3.4754
1000,67,-14.097,-14.129,0.29265,0.28868,-3.1079
1000,68,-13.912,-13.902,0.26259,0.25704,-3.1119
1000,69,-14.212,-14.171,0.25394,0.25228,-2.9926
1000,70,-13.945,-13.941,0.23112,0.23116,-4.0072
1000,71,-14.723,-14.741,0.20796,0.20528,-3.3472
1000,72,-14.338,-14.294,0.17652,0.16758,-2.7965
1000,73,-14.261,-14.203,0.15844,0.15647,-2.8552
1000,74,-13.78,-13.757,0.13272,0.13017,-3.1644
1000,75,-13.89,-13.823,0.12744,0.12305,-2.7542
1000,76,-14.176,-14.111,0.10734,0.10301,-2.7824
1000,77,-14.187,-14.164,0.097989,0.089044,-2.9038
1000,78,-13.853,-13.772,0.080173,0.062282,-2.5158
1000,79,-14.418,-14.388,0.076741,0.06638,-2.8364
1000,80,-13.963,-13.816,0.048009,0.025037,-2.3353
1000,81,-14.153,-14.137,0.047603,0.029892,-2.6697
1000,82,-14.099,-13.972,0.036541,0.027417,-2.4914
1000,83,-14.156,-14.116,0.032298,0.0033032,-2.4464
1000,84,-13.97,-13.818,0.01671,0.0014439,-2.3845
1000,85,-14.205,-14.097,0.019445,0.013205,-2.5785
1000,86,-13.972,-13.906,0.0062341,-0.012022,-2.5642
1000,87,-14.123,-13.971,0.0054595,-0.0095271,-2.3922
1000,88,-13.826,-13.746,-0.0111,-0.036202,-2.4446
1000,89,-14.029,-13.912,-0.011913,-0.022189,-2.5158
1000,90,-14.207,-14.102,-0.010713,-0.046165,-2.3112
1000,91,-14.374,-14.311,-0.013737,-0.027864,-2.652
1000,92,-13.811,-13.764,-0.037059,-0.06652,-2.4403
1000,93,-13.963,-13.793,-0.034241,-0.049144,-2.3531
1000,94,-14.184,-14.024,-0.029828,-0.055133,-2.3154
1000,95,-14.014,-13.835,-0.038027,-0.049188,-2.3529
1000,96,-14.006,-13.85,-0.041283,-0.07856,-2.2381
1000,97,-16.33,-16.167,-0.0010483,-0.022872,-2.4013
1000,98,-15.328,-15.132,-0.043284,-0.072044,-2.2805
1000,99,-13.992,-13.681,-0.099457,-0.13015,-2.0862
1000,100,-13.914,-13.616,-0.10364,-0.1868,-1.9254
1000,101,-13.973,-13.821,-0.10178,-0.12608,-2.339
1000,102,-14.095,-14.025,-0.098771,-0.1291,-2.4149
1000,103,-13.968,-13.717,-0.10556,-0.15801,-2.0722
1000,104,-13.956,-13.788,-0.1068,-0.13367,-2.2973
1000,105,-14.114,-13.832,-0.10199,-0.14724,-2.076
1000,106,-13.928,-13.642,-0.1098,-0.14305,-2.1068
1000,107,-14.002,-13.654,-0.10827,-0.14308,-2.037
1000,108,-14.123,-13.972,-0.10489,-0.15431,-2.177
1000,109,-14.003,-13.702,-0.11115,-0.13031,-2.1276
1000,110,-13.982,-13.775,-0.11259,-0.158,-2.1466
1000,111,-13.96,-13.883,-0.11374,-0.21653,-1.9295
1000,112,-14.081,-13.791,-0.1102,-0.14611,-2.1001
1000,113,-14.006,-13.666,-0.11416,-0.1614,-2.0136
1000,114,-14.188,-13.705,-0.10876,-0.16336,-1.8889
1000,115,-14.1,-13.717,-0.11361,-0.15603,-1.9907
1000,116,-14.882,-14.619,-0.091222,-0.093117,-2.2556
1000,117,-14.815,-14.444,-0.09571,-0.13404,-2.039
1000,118,-14.181,-13.72,-0.12097,-0.18325,-1.8908
1000,119,-13.995,-13.686,-0.12903,-0.21431,-1.9181
1000,120,-14.089,-13.695,-0.12607,-0.15991,-1.9995
1000,121,-20.268,-19.41,-0.019109,0.016841,-1.9703
1000,122,-14.644,-14.435,-0.13159,-0.26671,-1.8027
1000,123,-14.45,-13.659,-0.13987,-0.18544,-1.7254
1000,124,-14.015,-13.833,-0.15714,-0.24499,-1.9705
1000,125,-13.955,-13.069,-0.15969,-0.22288,-1.6438
1000,126,-13.94,-13.158,-0.16036,-0.36674,-1.5327
1000,127,-13.961,-13.097,-0.15957,-0.29967,-1.5853
1000,128,-13.971,-13.229,-0.15915,-0.21099,-1.7252
1000,129,-13.946,-12.834,-0.16022,-0.16822,-1.5616
1000,130,-13.964,-13.423,-0.15955,-0.42334,-1.5022
1000,131,-14.013,-13.127,-0.15762,-0.29625,-1.5808
1000,132,-13.965,-13.32,-0.15965,-0.29997,-1.6608
1000,133,-13.972,-14.023,-0.15943,-0.2672,-1.914
1000,134,-14.028,-13.813,-0.15726,-0.35385,-1.6508
1000,135,-14.003,-13.934,-0.15836,-0.0926,-2.1199
1000,136,-13.955,-13.674,-0.1604,-0.30634,-1.7576
1000,137,-14.004,-13.144,-0.1585,-0.36683,-1.5134
1000,138,-14.169,-13.27,-0.15219,-0.30178,-1.5705
1000,139,-14.293,-13.425,-0.14773,-0.40537,-1.4639
1000,140,-14.158,-13.684,-0.15312,-0.21996,-1.8762
1000,141,-14.157,-14.056,-0.15366,-0.31509,-1.7408
1000,142,-15.134,-14.472,-0.12084,-0.087563,-1.845
1000,143,-21.717,-21.169,-0.0228,-0.14398,-1.8387
1000,144,-14.503,-13.577,-0.15068,-0.70397,-1.2077
1000,145,-13.936,-12.285,-0.17302,-0.59436,-1.2195
1000,146,-13.974,-12.1,-0.17146,-0.67489,-1.1545
1000,147,-13.994,-13.418,-0.17063,-0.81757,-1.1524
1000,148,-13.963,-14.192,-0.17195,-0.61959,-1.2958
1000,149,-13.933,-11.541,-0.1732,-1.0325,-0.98012
1000,150,-13.944,-15.481,-0.17276,-0.22513,-1.4776
1000,151,-13.944,-13.607,-0.17275,-0.27867,-1.8489
1000,152,-13.942,-14.032,-0.17287,-0.83479,-1.1327
1000,153,-13.977,-12.207,-0.17141,-0.71937,-1.1457
1000,154,-13.982,-13.569,-0.17124,-0.8646,-1.123
1000,155,-13.95,-13.072,-0.17258,-0.32865,-1.5651
1000,156,-13.965,-12.969,-0.17199,0.11485,-1.4055
1000,157,-13.987,-12.49,-0.17107,-0.65979,-1.2029
1000,158,-13.97,-13.7,-0.17182,0.4143,-1.1633
1000,159,-13.995,-12.985,-0.17082,-0.27294,-1.5683
1000,160,-14.055,-13.099,-0.16837,-0.27294,-1.5891
1000,161,-14.862,-10.861,-0.13898,-1.719,-0.75981
1000,162,-14.917,-12.928,-0.13765,-0.45564,-1.2474
1000,163,-14.692,-13.265,-0.14578,-1.1714,-0.96023
1000,164,-23.92,-16.179,-0.016341,0.86692,-0.93223
1000,165,-14.074,-6.2214,-0.17212,-2.8327,-0.45814


==> colorplots2.csv <==
freq,mode,Terr
1,1,-1.6498
1,2,-1.5355
1,3,-1.5621
1,4,-1.5592
1,5,-1.5633
1,6,-1.5795
1,7,-1.5841
1,8,-1.585
1,9,-1.598
1,10,-1.5995
1,11,-1.6287
1,12,-1.6325
1,13,-1.792
1,14,-1.8558
1,15,-1.9813
1,16,-2.2048
1,17,-2.3309
1,18,-2.3476
1,19,-2.4127
1,20,-2.5063
1,21,-2.9988
1,22,-3.9036
1,23,-3.2207
1,24,-2.4797
1,25,-2.4027
1,26,-2.3757
1,27,-2.3568
1,28,-2.3115
1,29,-2.2592
1,30,-2.1213
1,31,-2.075
1,32,-2.0633
1,33,-2.0502
1,34,-2.0374
1,35,-2.0331
1,36,-1.9964
1,37,-1.9126
1,38,-1.8881
1,39,-1.8552
1,40,-1.8389
1,41,-1.8098
1,42,-1.8048
1,43,-1.7805
1,44,-1.7445
1,45,-1.739
1,46,-1.7294
1,47,-1.71
1,48,-1.7111
1,49,-1.9387
1,50,-1.9066
1,51,-1.962
1,52,-2.0077
1,53,-1.9615
1,54,-2.0734
1,55,-2.0727
1,56,-2.0912
1,57,-2.1216
1,58,-2.1033
1,59,-2.061
1,60,-2.1681
1,61,-2.1759
1,62,-2.2104
1,63,-2.1882
1,64,-2.2682
1,65,-2.2531
1,66,-2.2368
1,67,-2.399
1,68,-2.247
1,69,-2.3081
1,70,-2.2762
1,71,-2.2299
1,72,-2.3553
1,73,-2.4855
1,74,-2.4078
1,75,-2.3102
1,76,-2.2197
1,77,-2.3196
1,78,-2.2997
1,79,-2.2431
1,80,-2.2595
1,81,-2.2474
1,82,-2.3255
1,83,-2.5439
1,84,-2.5618
1,85,-2.2968
1,86,-2.4172
1,87,-2.2802
1,88,-2.2252
1,89,-2.2577
1,90,-2.3948
1,91,-2.2487
1,92,-2.2123
1,93,-2.5057
1,94,-2.3419
1,95,-2.2058
1,96,-2.2148
1,97,-1.9428
1,98,-1.871
1,99,-1.8277
1,100,-1.792
1,101,-1.8787
1,102,-1.7468
1,103,-1.7219
1,104,-1.7742
1,105,-1.7537
1,106,-1.7254
1,107,-1.7302
1,108,-1.6352
1,109,-1.6061
1,110,-1.6812
1,111,-1.7099
1,112,-1.6851
1,113,-1.5909
1,114,-1.6966
1,115,-1.5261
1,116,-1.4466
1,117,-1.4436
1,118,-1.4618
1,119,-1.4397
1,120,-1.3922
1,121,-0.67567
1,122,-0.78223
1,123,-0.69213
1,124,-1.4093
1,125,-0.68379
1,126,-0.82619
1,127,-1.1184
1,128,-0.75023
1,129,-0.6716
1,130,-0.91907
1,131,-1.1026
1,132,-1.586
1,133,-0.79954
1,134,-0.9779
1,135,-1.1707
1,136,-0.79256
1,137,-0.79895
1,138,-1.0904
1,139,-1.1452
1,140,-1.2851
1,141,-1.2914
1,142,-0.5515
1,143,-0.67292
1,144,-1.0232
1,145,-0.68807
1,146,-0.66781
1,147,-1.0402
1,148,-0.50432
1,149,-0.7525
1,150,-0.261
1,151,-0.19794
1,152,-0.25978
1,153,-0.5995
1,154,-1.4328
1,155,-0.52095
1,156,-0.22715
1,157,-0.66634
1,158,0.3227
1,159,-0.19151
1,160,-0.24098
1,161,0.15149
1,162,-1.3456
1,163,-0.39833
1,164,0.34424
1,165,-0.44988
2,1,-1.6497
2,2,-1.5355
2,3,-1.5621
2,4,-1.5592
2,5,-1.5633
2,6,-1.5795
2,7,-1.5841
2,8,-1.585
2,9,-1.598
2,10,-1.5995
2,11,-1.6287
2,12,-1.6325
2,13,-1.792
2,14,-1.8558
2,15,-1.9813
2,16,-2.2048
2,17,-2.3309
2,18,-2.3476
2,19,-2.4127
2,20,-2.5062
2,21,-2.9987
2,22,-3.8991
2,23,-3.2205
2,24,-2.4797
2,25,-2.4027
2,26,-2.3757
2,27,-2.3568
2,28,-2.3115
2,29,-2.2592
2,30,-2.1213
2,31,-2.075
2,32,-2.0633
2,33,-2.0502
2,34,-2.0374
2,35,-2.0331
2,36,-1.9964
2,37,-1.9126
2,38,-1.8881
2,39,-1.8552
2,40,-1.8389
2,41,-1.8098
2,42,-1.8048
2,43,-1.7805
2,44,-1.7445
2,45,-1.739
2,46,-1.7294
2,47,-1.71
2,48,-1.7111
2,49,-1.9387
2,50,-1.9066
2,51,-1.962
2,52,-2.0077
2,53,-1.9615
2,54,-2.0734
2,55,-2.0727
2,56,-2.0912
2,57,-2.1216
2,58,-2.1033
2,59,-2.061
2,60,-2.1681
2,61,-2.1759
2,62,-2.2104
2,63,-2.1882
2,64,-2.2681
2,65,-2.2531
2,66,-2.2368
2,67,-2.3989
2,68,-2.247
2,69,-2.3081
2,70,-2.2762
2,71,-2.2298
2,72,-2.3553
2,73,-2.4855
2,74,-2.4077
2,75,-2.3101
2,76,-2.2196
2,77,-2.3196
2,78,-2.2997
2,79,-2.2431
2,80,-2.2595
2,81,-2.2474
2,82,-2.3255
2,83,-2.5438
2,84,-2.5617
2,85,-2.2968
2,86,-2.4172
2,87,-2.2802
2,88,-2.2252
2,89,-2.2577
2,90,-2.3948
2,91,-2.2487
2,92,-2.2123
2,93,-2.5057
2,94,-2.3419
2,95,-2.2058
2,96,-2.2148
2,97,-1.9428
2,98,-1.871
2,99,-1.8277
2,100,-1.792
2,101,-1.8787
2,102,-1.7468
2,103,-1.7219
2,104,-1.7742
2,105,-1.7537
2,106,-1.7254
2,107,-1.7302
2,108,-1.6352
2,109,-1.6061
2,110,-1.6812
2,111,-1.7099
2,112,-1.6851
2,113,-1.5909
2,114,-1.6966
2,115,-1.5261
2,116,-1.4466
2,117,-1.4436
2,118,-1.4618
2,119,-1.4397
2,120,-1.3922
2,121,-0.67568
2,122,-0.78224
2,123,-0.69213
2,124,-1.4093
2,125,-0.68379
2,126,-0.8262
2,127,-1.1184
2,128,-0.75024
2,129,-0.6716
2,130,-0.91907
2,131,-1.1026
2,132,-1.5859
2,133,-0.79955
2,134,-0.97791
2,135,-1.1707
2,136,-0.79256
2,137,-0.79896
2,138,-1.0904
2,139,-1.1452
2,140,-1.2851
2,141,-1.2913
2,142,-0.55151
2,143,-0.67292
2,144,-1.0229
2,145,-0.68799
2,146,-0.66783
2,147,-1.04
2,148,-0.50434
2,149,-0.75243
2,150,-0.26102
2,151,-0.19796
2,152,-0.2598
2,153,-0.5995
2,154,-1.432
2,155,-0.52098
2,156,-0.22717
2,157,-0.66637
2,158,0.32269
2,159,-0.19152
2,160,-0.241
2,161,0.15149
2,162,-1.345
2,163,-0.39828
2,164,0.34416
2,165,-0.44986
3,1,-1.6497
3,2,-1.5355
3,3,-1.5621
3,4,-1.5592
3,5,-1.5633
3,6,-1.5795
3,7,-1.5841
3,8,-1.585
3,9,-1.598
3,10,-1.5995
3,11,-1.6287
3,12,-1.6325
3,13,-1.792
3,14,-1.8558
3,15,-1.9813
3,16,-2.2048
3,17,-2.3309
3,18,-2.3476
3,19,-2.4127
3,20,-2.5062
3,21,-2.9987
3,22,-3.8945
3,23,-3.2203
3,24,-2.4797
3,25,-2.4027
3,26,-2.3757
3,27,-2.3568
3,28,-2.3114
3,29,-2.2592
3,30,-2.1213
3,31,-2.075
3,32,-2.0633
3,33,-2.0502
3,34,-2.0374
3,35,-2.0331
3,36,-1.9964
3,37,-1.9126
3,38,-1.8881
3,39,-1.8552
3,40,-1.8389
3,41,-1.8098
3,42,-1.8048
3,43,-1.7805
3,44,-1.7445
3,45,-1.739
3,46,-1.7294
3,47,-1.71
3,48,-1.7111
3,49,-1.9387
3,50,-1.9066
3,51,-1.962
3,52,-2.0077
3,53,-1.9615
3,54,-2.0733
3,55,-2.0727
3,56,-2.0912
3,57,-2.1216
3,58,-2.1033
3,59,-2.061
3,60,-2.1681
3,61,-2.1759
3,62,-2.2104
3,63,-2.1882
3,64,-2.2681
3,65,-2.253
3,66,-2.2368
3,67,-2.3989
3,68,-2.247
3,69,-2.3081
3,70,-2.2762
3,71,-2.2298
3,72,-2.3552
3,73,-2.4854
3,74,-2.4077
3,75,-2.3101
3,76,-2.2196
3,77,-2.3196
3,78,-2.2997
3,79,-2.2431
3,80,-2.2595
3,81,-2.2474
3,82,-2.3255
3,83,-2.5438
3,84,-2.5617
3,85,-2.2968
3,86,-2.4172
3,87,-2.2802
3,88,-2.2252
3,89,-2.2577
3,90,-2.3948
3,91,-2.2487
3,92,-2.2123
3,93,-2.5056
3,94,-2.3419
3,95,-2.2058
3,96,-2.2147
3,97,-1.9428
3,98,-1.871
3,99,-1.8277
3,100,-1.792
3,101,-1.8787
3,102,-1.7468
3,103,-1.7219
3,104,-1.7742
3,105,-1.7537
3,106,-1.7254
3,107,-1.7302
3,108,-1.6352
3,109,-1.6061
3,110,-1.6812
3,111,-1.7099
3,112,-1.6851
3,113,-1.5909
3,114,-1.6966
3,115,-1.5261
3,116,-1.4466
3,117,-1.4436
3,118,-1.4618
3,119,-1.4397
3,120,-1.3922
3,121,-0.67568
3,122,-0.78224
3,123,-0.69214
3,124,-1.4092
3,125,-0.6838
3,126,-0.8262
3,127,-1.1184
3,128,-0.75024
3,129,-0.67161
3,130,-0.91908
3,131,-1.1026
3,132,-1.5858
3,133,-0.79955
3,134,-0.97792
3,135,-1.1707
3,136,-0.79257
3,137,-0.79896
3,138,-1.0904
3,139,-1.1452
3,140,-1.2851
3,141,-1.2913
3,142,-0.55152
3,143,-0.67292
3,144,-1.0227
3,145,-0.68791
3,146,-0.66785
3,147,-1.0399
3,148,-0.50436
3,149,-0.75237
3,150,-0.26103
3,151,-0.19798
3,152,-0.25981
3,153,-0.59949
3,154,-1.4312
3,155,-0.521
3,156,-0.22719
3,157,-0.66639
3,158,0.32268
3,159,-0.19154
3,160,-0.24102
3,161,0.15149
3,162,-1.3444
3,163,-0.39823
3,164,0.34407
3,165,-0.44984
4,1,-1.6497
4,2,-1.5355
4,3,-1.5621
4,4,-1.5592
4,5,-1.5633
4,6,-1.5795
4,7,-1.5841
4,8,-1.585
4,9,-1.598
4,10,-1.5995
4,11,-1.6287
4,12,-1.6325
4,13,-1.792
4,14,-1.8558
4,15,-1.9813
4,16,-2.2048
4,17,-2.3309
4,18,-2.3476
4,19,-2.4127
4,20,-2.5062
4,21,-2.9986
4,22,-3.89
4,23,-3.2201
4,24,-2.4797
4,25,-2.4027
4,26,-2.3757
4,27,-2.3567
4,28,-2.3114
4,29,-2.2592
4,30,-2.1213
4,31,-2.075
4,32,-2.0633
4,33,-2.0502
4,34,-2.0374
4,35,-2.0331
4,36,-1.9964
4,37,-1.9126
4,38,-1.8881
4,39,-1.8552
4,40,-1.8389
4,41,-1.8098
4,42,-1.8048
4,43,-1.7805
4,44,-1.7445
4,45,-1.739
4,46,-1.7294
4,47,-1.71
4,48,-1.7111
4,49,-1.9387
4,50,-1.9066
4,51,-1.962
4,52,-2.0077
4,53,-1.9615
4,54,-2.0733
4,55,-2.0727
4,56,-2.0912
4,57,-2.1216
4,58,-2.1033
4,59,-2.061
4,60,-2.1681
4,61,-2.1759
4,62,-2.2103
4,63,-2.1882
4,64,-2.2681
4,65,-2.253
4,66,-2.2368
4,67,-2.3989
4,68,-2.247
4,69,-2.3081
4,70,-2.2762
4,71,-2.2298
4,72,-2.3552
4,73,-2.4854
4,74,-2.4077
4,75,-2.3101
4,76,-2.2196
4,77,-2.3195
4,78,-2.2997
4,79,-2.243
4,80,-2.2595
4,81,-2.2474
4,82,-2.3255
4,83,-2.5438
4,84,-2.5616
4,85,-2.2968
4,86,-2.4172
4,87,-2.2802
4,88,-2.2252
4,89,-2.2577
4,90,-2.3948
4,91,-2.2487
4,92,-2.2123
4,93,-2.5056
4,94,-2.3419
4,95,-2.2057
4,96,-2.2147
4,97,-1.9428
4,98,-1.871
4,99,-1.8277
4,100,-1.792
4,101,-1.8787
4,102,-1.7468
4,103,-1.7219
4,104,-1.7742
4,105,-1.7537
4,106,-1.7254
4,107,-1.7302
4,108,-1.6352
4,109,-1.6061
4,110,-1.6812
4,111,-1.7099
4,112,-1.6851
4,113,-1.5909
4,114,-1.6966
4,115,-1.5261
4,116,-1.4466
4,117,-1.4436
4,118,-1.4618
4,119,-1.4397
4,120,-1.3922
4,121,-0.67568
4,122,-0.78225
4,123,-0.69214
4,124,-1.4092
4,125,-0.6838
4,126,-0.82621
4,127,-1.1184
4,128,-0.75025
4,129,-0.67161
4,130,-0.91908
4,131,-1.1026
4,132,-1.5856
4,133,-0.79956
4,134,-0.97792
4,135,-1.1707
4,136,-0.79258
4,137,-0.79897
4,138,-1.0904
4,139,-1.1452
4,140,-1.2851
4,141,-1.2912
4,142,-0.55152
4,143,-0.67292
4,144,-1.0225
4,145,-0.68783
4,146,-0.66787
4,147,-1.0398
4,148,-0.50439
4,149,-0.7523
4,150,-0.26105
4,151,-0.19799
4,152,-0.25983
4,153,-0.59949
4,154,-1.4303
4,155,-0.52102
4,156,-0.22721
4,157,-0.66642
4,158,0.32267
4,159,-0.19156
4,160,-0.24104
4,161,0.15149
4,162,-1.3437
4,163,-0.39818
4,164,0.34398
4,165,-0.44982
5,1,-1.6497
5,2,-1.5355
5,3,-1.5621
5,4,-1.5592
5,5,-1.5633
5,6,-1.5795
5,7,-1.5841
5,8,-1.585
5,9,-1.598
5,10,-1.5995
5,11,-1.6287
5,12,-1.6325
5,13,-1.792
5,14,-1.8558
5,15,-1.9813
5,16,-2.2048
5,17,-2.3309
5,18,-2.3476
5,19,-2.4127
5,20,-2.5062
5,21,-2.9985
5,22,-3.8854
5,23,-3.2199
5,24,-2.4797
5,25,-2.4027
5,26,-2.3757
5,27,-2.3567
5,28,-2.3114
5,29,-2.2592
5,30,-2.1213
5,31,-2.075
5,32,-2.0633
5,33,-2.0502
5,34,-2.0374
5,35,-2.0331
5,36,-1.9964
5,37,-1.9126
5,38,-1.8881
5,39,-1.8552
5,40,-1.8389
5,41,-1.8098
5,42,-1.8048
5,43,-1.7805
5,44,-1.7445
5,45,-1.739
5,46,-1.7294
5,47,-1.71
5,48,-1.7111
5,49,-1.9387
5,50,-1.9066
5,51,-1.962
5,52,-2.0077
5,53,-1.9614
5,54,-2.0733
5,55,-2.0727
5,56,-2.0912
5,57,-2.1216
5,58,-2.1033
5,59,-2.061
5,60,-2.168
5,61,-2.1759
5,62,-2.2103
5,63,-2.1882
5,64,-2.2681
5,65,-2.253
5,66,-2.2367
5,67,-2.3989
5,68,-2.247
5,69,-2.308
5,70,-2.2762
5,71,-2.2298
5,72,-2.3552
5,73,-2.4853
5,74,-2.4077
5,75,-2.3101
5,76,-2.2196
5,77,-2.3195
5,78,-2.2997
5,79,-2.243
5,80,-2.2595
5,81,-2.2473
5,82,-2.3254
5,83,-2.5437
5,84,-2.5616
5,85,-2.2967
5,86,-2.4172
5,87,-2.2802
5,88,-2.2252
5,89,-2.2576
5,90,-2.3948
5,91,-2.2487
5,92,-2.2123
5,93,-2.5056
5,94,-2.3419
5,95,-2.2057
5,96,-2.2147
5,97,-1.9428
5,98,-1.871
5,99,-1.8277
5,100,-1.792
5,101,-1.8787
5,102,-1.7468
5,103,-1.7219
5,104,-1.7742
5,105,-1.7537
5,106,-1.7254
5,107,-1.7302
5,108,-1.6352
5,109,-1.6061
5,110,-1.6812
5,111,-1.7099
5,112,-1.6851
5,113,-1.5909
5,114,-1.6966
5,115,-1.5261
5,116,-1.4466
5,117,-1.4436
5,118,-1.4618
5,119,-1.4397
5,120,-1.3922
5,121,-0.67569
5,122,-0.78225
5,123,-0.69215
5,124,-1.4092
5,125,-0.68381
5,126,-0.82621
5,127,-1.1184
5,128,-0.75025
5,129,-0.67162
5,130,-0.91909
5,131,-1.1026
5,132,-1.5855
5,133,-0.79956
5,134,-0.97793
5,135,-1.1707
5,136,-0.79258
5,137,-0.79897
5,138,-1.0904
5,139,-1.1452
5,140,-1.2851
5,141,-1.2911
5,142,-0.55153
5,143,-0.67293
5,144,-1.0223
5,145,-0.68775
5,146,-0.66789
5,147,-1.0397
5,148,-0.50441
5,149,-0.75223
5,150,-0.26107
5,151,-0.19801
5,152,-0.25985
5,153,-0.59949
5,154,-1.4295
5,155,-0.52104
5,156,-0.22723
5,157,-0.66644
5,158,0.32266
5,159,-0.19158
5,160,-0.24106
5,161,0.1515
5,162,-1.3431
5,163,-0.39813
5,164,0.34389
5,165,-0.4498
6,1,-1.6497
6,2,-1.5355
6,3,-1.5621
6,4,-1.5592
6,5,-1.5633
6,6,-1.5795
6,7,-1.5841
6,8,-1.585
6,9,-1.598
6,10,-1.5995
6,11,-1.6287
6,12,-1.6325
6,13,-1.792
6,14,-1.8558
6,15,-1.9813
6,16,-2.2048
6,17,-2.3309
6,18,-2.3476
6,19,-2.4127
6,20,-2.5062
6,21,-2.9984
6,22,-3.8809
6,23,-3.2197
6,24,-2.4797
6,25,-2.4027
6,26,-2.3757
6,27,-2.3567
6,28,-2.3114
6,29,-2.2592
6,30,-2.1213
6,31,-2.075
6,32,-2.0633
6,33,-2.0502
6,34,-2.0374
6,35,-2.0331
6,36,-1.9964
6,37,-1.9126
6,38,-1.8881
6,39,-1.8552
6,40,-1.8389
6,41,-1.8098
6,42,-1.8048
6,43,-1.7805
6,44,-1.7445
6,45,-1.739
6,46,-1.7294
6,47,-1.71
6,48,-1.7111
6,49,-1.9387
6,50,-1.9066
6,51,-1.962
6,52,-2.0077
6,53,-1.9614
6,54,-2.0733
6,55,-2.0727
6,56,-2.0912
6,57,-2.1216
6,58,-2.1033
6,59,-2.061
6,60,-2.168
6,61,-2.1759
6,62,-2.2103
6,63,-2.1882
6,64,-2.2681
6,65,-2.253
6,66,-2.2367
6,67,-2.3988
6,68,-2.2469
6,69,-2.308
6,70,-2.2762
6,71,-2.2298
6,72,-2.3552
6,73,-2.4853
6,74,-2.4076
6,75,-2.3101
6,76,-2.2196
6,77,-2.3195
6,78,-2.2996
6,79,-2.243
6,80,-2.2595
6,81,-2.2473
6,82,-2.3254
6,83,-2.5437
6,84,-2.5616
6,85,-2.2967
6,86,-2.4171
6,87,-2.2802
6,88,-2.2252
6,89,-2.2576
6,90,-2.3947
6,91,-2.2486
6,92,-2.2123
6,93,-2.5056
6,94,-2.3419
6,95,-2.2057
6,96,-2.2147
6,97,-1.9428
6,98,-1.871
6,99,-1.8277
6,100,-1.792
6,101,-1.8787
6,102,-1.7468
6,103,-1.7219
6,104,-1.7742
6,105,-1.7537
6,106,-1.7254
6,107,-1.7302
6,108,-1.6352
6,109,-1.6061
6,110,-1.6812
6,111,-1.7099
6,112,-1.6851
6,113,-1.5909
6,114,-1.6966
6,115,-1.5261
6,116,-1.4466
6,117,-1.4436
6,118,-1.4618
6,119,-1.4397
6,120,-1.3922
6,121,-0.67569
6,122,-0.78225
6,123,-0.69215
6,124,-1.4092
6,125,-0.68381
6,126,-0.82622
6,127,-1.1184
6,128,-0.75026
6,129,-0.67162
6,130,-0.91909
6,131,-1.1026
6,132,-1.5854
6,133,-0.79957
6,134,-0.97793
6,135,-1.1707
6,136,-0.79259
6,137,-0.79898
6,138,-1.0904
6,139,-1.1452
6,140,-1.2851
6,141,-1.2911
6,142,-0.55153
6,143,-0.67293
6,144,-1.0221
6,145,-0.68767
6,146,-0.66791
6,147,-1.0395
6,148,-0.50443
6,149,-0.75217
6,150,-0.26109
6,151,-0.19803
6,152,-0.25986
6,153,-0.59948
6,154,-1.4287
6,155,-0.52106
6,156,-0.22725
6,157,-0.66647
6,158,0.32265
6,159,-0.19159
6,160,-0.24108
6,161,0.1515
6,162,-1.3425
6,163,-0.39808
6,164,0.3438
6,165,-0.44978
7,1,-1.6497
7,2,-1.5355
7,3,-1.5621
7,4,-1.5592
7,5,-1.5633
7,6,-1.5795
7,7,-1.5841
7,8,-1.585
7,9,-1.598
7,10,-1.5995
7,11,-1.6287
7,12,-1.6325
7,13,-1.792
7,14,-1.8558
7,15,-1.9813
7,16,-2.2048
7,17,-2.3309
7,18,-2.3476
7,19,-2.4127
7,20,-2.5062
7,21,-2.9984
7,22,-3.8763
7,23,-3.2194
7,24,-2.4797
7,25,-2.4027
7,26,-2.3757
7,27,-2.3567
7,28,-2.3114
7,29,-2.2592
7,30,-2.1213
7,31,-2.075
7,32,-2.0633
7,33,-2.0502
7,34,-2.0374
7,35,-2.0331
7,36,-1.9964
7,37,-1.9126
7,38,-1.8881
7,39,-1.8552
7,40,-1.8389
7,41,-1.8098
7,42,-1.8048
7,43,-1.7805
7,44,-1.7445
7,45,-1.739
7,46,-1.7294
7,47,-1.71
7,48,-1.7111
7,49,-1.9387
7,50,-1.9066
7,51,-1.962
7,52,-2.0077
7,53,-1.9614
7,54,-2.0733
7,55,-2.0727
7,56,-2.0912
7,57,-2.1216
7,58,-2.1033
7,59,-2.061
7,60,-2.168
7,61,-2.1759
7,62,-2.2103
7,63,-2.1882
7,64,-2.2681
7,65,-2.253
7,66,-2.2367
7,67,-2.3988
7,68,-2.2469
7,69,-2.308
7,70,-2.2762
7,71,-2.2298
7,72,-2.3551
7,73,-2.4853
7,74,-2.4076
7,75,-2.3101
7,76,-2.2196
7,77,-2.3195
7,78,-2.2996
7,79,-2.243
7,80,-2.2594
7,81,-2.2473
7,82,-2.3254
7,83,-2.5436
7,84,-2.5615
7,85,-2.2967
7,86,-2.4171
7,87,-2.2802
7,88,-2.2252
7,89,-2.2576
7,90,-2.3947
7,91,-2.2486
7,92,-2.2123
7,93,-2.5055
7,94,-2.3419
7,95,-2.2057
7,96,-2.2147
7,97,-1.9428
7,98,-1.871
7,99,-1.8277
7,100,-1.792
7,101,-1.8787
7,102,-1.7468
7,103,-1.7219
7,104,-1.7742
7,105,-1.7537
7,106,-1.7254
7,107,-1.7302
7,108,-1.6352
7,109,-1.6061
7,110,-1.6812
7,111,-1.7099
7,112,-1.6851
7,113,-1.5909
7,114,-1.6966
7,115,-1.5261
7,116,-1.4466
7,117,-1.4436
7,118,-1.4618
7,119,-1.4397
7,120,-1.3922
7,121,-0.67569
7,122,-0.78226
7,123,-0.69216
7,124,-1.4091
7,125,-0.68382
7,126,-0.82622
7,127,-1.1184
7,128,-0.75026
7,129,-0.67163
7,130,-0.9191
7,131,-1.1026
7,132,-1.5853
7,133,-0.79957
7,134,-0.97794
7,135,-1.1707
7,136,-0.79259
7,137,-0.79899
7,138,-1.0904
7,139,-1.1452
7,140,-1.2851
7,141,-1.291
7,142,-0.55154
7,143,-0.67293
7,144,-1.0219
7,145,-0.68759
7,146,-0.66793
7,147,-1.0394
7,148,-0.50445
7,149,-0.7521
7,150,-0.26111
7,151,-0.19805
7,152,-0.25988
7,153,-0.59948
7,154,-1.4278
7,155,-0.52108
7,156,-0.22727
7,157,-0.6665
7,158,0.32263
7,159,-0.19161
7,160,-0.2411
7,161,0.1515
7,162,-1.3419
7,163,-0.39803
7,164,0.34371
7,165,-0.44976
8,1,-1.6497
8,2,-1.5355
8,3,-1.5621
8,4,-1.5592
8,5,-1.5633
8,6,-1.5795
8,7,-1.5841
8,8,-1.585
8,9,-1.598
8,10,-1.5995
8,11,-1.6287
8,12,-1.6325
8,13,-1.792
8,14,-1.8558
8,15,-1.9813
8,16,-2.2048
8,17,-2.3309
8,18,-2.3476
8,19,-2.4127
8,20,-2.5062
8,21,-2.9983
8,22,-3.8717
8,23,-3.2192
8,24,-2.4797
8,25,-2.4027
8,26,-2.3757
8,27,-2.3567
8,28,-2.3114
8,29,-2.2592
8,30,-2.1213
8,31,-2.075
8,32,-2.0633
8,33,-2.0502
8,34,-2.0374
8,35,-2.0331
8,36,-1.9964
8,37,-1.9126
8,38,-1.8881
8,39,-1.8552
8,40,-1.8389
8,41,-1.8098
8,42,-1.8048
8,43,-1.7805
8,44,-1.7445
8,45,-1.739
8,46,-1.7294
8,47,-1.71
8,48,-1.7111
8,49,-1.9387
8,50,-1.9066
8,51,-1.962
8,52,-2.0077
8,53,-1.9614
8,54,-2.0733
8,55,-2.0727
8,56,-2.0912
8,57,-2.1216
8,58,-2.1032
8,59,-2.061
8,60,-2.168
8,61,-2.1759
8,62,-2.2103
8,63,-2.1881
8,64,-2.2681
8,65,-2.253
8,66,-2.2367
8,67,-2.3988
8,68,-2.2469
8,69,-2.308
8,70,-2.2761
8,71,-2.2298
8,72,-2.3551
8,73,-2.4852
8,74,-2.4076
8,75,-2.3101
8,76,-2.2196
8,77,-2.3195
8,78,-2.2996
8,79,-2.243
8,80,-2.2594
8,81,-2.2473
8,82,-2.3254
8,83,-2.5436
8,84,-2.5615
8,85,-2.2967
8,86,-2.4171
8,87,-2.2802
8,88,-2.2252
8,89,-2.2576
8,90,-2.3947
8,91,-2.2486
8,92,-2.2123
8,93,-2.5055
8,94,-2.3419
8,95,-2.2057
8,96,-2.2147
8,97,-1.9428
8,98,-1.871
8,99,-1.8277
8,100,-1.792
8,101,-1.8787
8,102,-1.7468
8,103,-1.7219
8,104,-1.7742
8,105,-1.7537
8,106,-1.7254
8,107,-1.7302
8,108,-1.6352
8,109,-1.6061
8,110,-1.6812
8,111,-1.7099
8,112,-1.6851
8,113,-1.5909
8,114,-1.6966
8,115,-1.5261
8,116,-1.4466
8,117,-1.4436
8,118,-1.4618
8,119,-1.4397
8,120,-1.3922
8,121,-0.6757
8,122,-0.78226
8,123,-0.69216
8,124,-1.4091
8,125,-0.68382
8,126,-0.82623
8,127,-1.1184
8,128,-0.75027
8,129,-0.67163
8,130,-0.9191
8,131,-1.1026
8,132,-1.5852
8,133,-0.79958
8,134,-0.97795
8,135,-1.1707
8,136,-0.7926
8,137,-0.79899
8,138,-1.0904
8,139,-1.1452
8,140,-1.285
8,141,-1.2909
8,142,-0.55155
8,143,-0.67294
8,144,-1.0217
8,145,-0.68751
8,146,-0.66795
8,147,-1.0393
8,148,-0.50448
8,149,-0.75203
8,150,-0.26113
8,151,-0.19807
8,152,-0.2599
8,153,-0.59947
8,154,-1.427
8,155,-0.52111
8,156,-0.22729
8,157,-0.66652
8,158,0.32262
8,159,-0.19163
8,160,-0.24112
8,161,0.15151
8,162,-1.3412
8,163,-0.39798
8,164,0.34362
8,165,-0.44973
9,1,-1.6497
9,2,-1.5355
9,3,-1.5621
9,4,-1.5592
9,5,-1.5633
9,6,-1.5795
9,7,-1.5841
9,8,-1.585
9,9,-1.598
9,10,-1.5995
9,11,-1.6287
9,12,-1.6325
9,13,-1.792
9,14,-1.8558
9,15,-1.9812
9,16,-2.2048
9,17,-2.3309
9,18,-2.3476
9,19,-2.4126
9,20,-2.5062
9,21,-2.9982
9,22,-3.8671
9,23,-3.219
9,24,-2.4797
9,25,-2.4027
9,26,-2.3757
9,27,-2.3567
9,28,-2.3114
9,29,-2.2592
9,30,-2.1213
9,31,-2.075
9,32,-2.0633
9,33,-2.0502
9,34,-2.0374
9,35,-2.0331
9,36,-1.9964
9,37,-1.9126
9,38,-1.8881
9,39,-1.8552
9,40,-1.8389
9,41,-1.8098
9,42,-1.8048
9,43,-1.7805
9,44,-1.7445
9,45,-1.739
9,46,-1.7294
9,47,-1.71
9,48,-1.7111
9,49,-1.9387
9,50,-1.9066
9,51,-1.962
9,52,-2.0077
9,53,-1.9614
9,54,-2.0733
9,55,-2.0727
9,56,-2.0912
9,57,-2.1216
9,58,-2.1032
9,59,-2.061
9,60,-2.168
9,61,-2.1759
9,62,-2.2103
9,63,-2.1881
9,64,-2.2681
9,65,-2.253
9,66,-2.2367
9,67,-2.3988
9,68,-2.2469
9,69,-2.308
9,70,-2.2761
9,71,-2.2298
9,72,-2.3551
9,73,-2.4852
9,74,-2.4076
9,75,-2.31
9,76,-2.2196
9,77,-2.3195
9,78,-2.2996
9,79,-2.243
9,80,-2.2594
9,81,-2.2473
9,82,-2.3254
9,83,-2.5435
9,84,-2.5614
9,85,-2.2967
9,86,-2.4171
9,87,-2.2801
9,88,-2.2252
9,89,-2.2576
9,90,-2.3947
9,91,-2.2486
9,92,-2.2123
9,93,-2.5055
9,94,-2.3419
9,95,-2.2057
9,96,-2.2147
9,97,-1.9428
9,98,-1.871
9,99,-1.8277
9,100,-1.792
9,101,-1.8787
9,102,-1.7468
9,103,-1.7219
9,104,-1.7742
9,105,-1.7537
9,106,-1.7254
9,107,-1.7302
9,108,-1.6352
9,109,-1.6061
9,110,-1.6812
9,111,-1.7099
9,112,-1.6851
9,113,-1.5909
9,114,-1.6966
9,115,-1.5261
9,116,-1.4466
9,117,-1.4436
9,118,-1.4618
9,119,-1.4397
9,120,-1.3922
9,121,-0.6757
9,122,-0.78227
9,123,-0.69217
9,124,-1.4091
9,125,-0.68383
9,126,-0.82623
9,127,-1.1184
9,128,-0.75027
9,129,-0.67164
9,130,-0.91911
9,131,-1.1027
9,132,-1.5851
9,133,-0.79958
9,134,-0.97795
9,135,-1.1707
9,136,-0.79261
9,137,-0.799
9,138,-1.0904
9,139,-1.1452
9,140,-1.285
9,141,-1.2909
9,142,-0.55155
9,143,-0.67294
9,144,-1.0215
9,145,-0.68743
9,146,-0.66797
9,147,-1.0391
9,148,-0.5045
9,149,-0.75196
9,150,-0.26115
9,151,-0.19808
9,152,-0.25992
9,153,-0.59947
9,154,-1.4261
9,155,-0.52113
9,156,-0.2273
9,157,-0.66655
9,158,0.32261
9,159,-0.19165
9,160,-0.24114
9,161,0.15151
9,162,-1.3406
9,163,-0.39792
9,164,0.34352
9,165,-0.44971
10,1,-1.6497
10,2,-1.5355
10,3,-1.5621
10,4,-1.5592
10,5,-1.5633
10,6,-1.5795
10,7,-1.5841
10,8,-1.585
10,9,-1.598
10,10,-1.5995
10,11,-1.6287
10,12,-1.6325
10,13,-1.792
10,14,-1.8558
10,15,-1.9812
10,16,-2.2048
10,17,-2.3309
10,18,-2.3476
10,19,-2.4126
10,20,-2.5062
10,21,-2.9981
10,22,-3.8625
10,23,-3.2187
10,24,-2.4797
10,25,-2.4027
10,26,-2.3757
10,27,-2.3567
10,28,-2.3114
10,29,-2.2592
10,30,-2.1213
10,31,-2.075
10,32,-2.0633
10,33,-2.0502
10,34,-2.0374
10,35,-2.0331
10,36,-1.9964
10,37,-1.9126
10,38,-1.8881
10,39,-1.8552
10,40,-1.8389
10,41,-1.8098
10,42,-1.8048
10,43,-1.7805
10,44,-1.7445
10,45,-1.739
10,46,-1.7294
10,47,-1.71
10,48,-1.7111
10,49,-1.9387
10,50,-1.9066
10,51,-1.962
10,52,-2.0077
10,53,-1.9614
10,54,-2.0733
10,55,-2.0727
10,56,-2.0912
10,57,-2.1216
10,58,-2.1032
10,59,-2.061
10,60,-2.168
10,61,-2.1759
10,62,-2.2103
10,63,-2.1881
10,64,-2.2681
10,65,-2.2529
10,66,-2.2367
10,67,-2.3987
10,68,-2.2469
10,69,-2.308
10,70,-2.2761
10,71,-2.2297
10,72,-2.3551
10,73,-2.4851
10,74,-2.4076
10,75,-2.31
10,76,-2.2196
10,77,-2.3194
10,78,-2.2996
10,79,-2.243
10,80,-2.2594
10,81,-2.2473
10,82,-2.3254
10,83,-2.5435
10,84,-2.5614
10,85,-2.2967
10,86,-2.4171
10,87,-2.2801
10,88,-2.2252
10,89,-2.2576
10,90,-2.3947
10,91,-2.2486
10,92,-2.2123
10,93,-2.5055
10,94,-2.3418
10,95,-2.2057
10,96,-2.2147
10,97,-1.9428
10,98,-1.871
10,99,-1.8277
10,100,-1.792
10,101,-1.8787
10,102,-1.7468
10,103,-1.7219
10,104,-1.7742
10,105,-1.7537
10,106,-1.7254
10,107,-1.7302
10,108,-1.6352
10,109,-1.6061
10,110,-1.6812
10,111,-1.7099
10,112,-1.6851
10,113,-1.5909
10,114,-1.6966
10,115,-1.5261
10,116,-1.4466
10,117,-1.4436
10,118,-1.4618
10,119,-1.4397
10,120,-1.3922
10,121,-0.67571
10,122,-0.78227
10,123,-0.69217
10,124,-1.4091
10,125,-0.68383
10,126,-0.82624
10,127,-1.1184
10,128,-0.75028
10,129,-0.67164
10,130,-0.91911
10,131,-1.1027
10,132,-1.5849
10,133,-0.79959
10,134,-0.97796
10,135,-1.1707
10,136,-0.79261
10,137,-0.799
10,138,-1.0904
10,139,-1.1452
10,140,-1.285
10,141,-1.2908
10,142,-0.55156
10,143,-0.67294
10,144,-1.0212
10,145,-0.68734
10,146,-0.66799
10,147,-1.039
10,148,-0.50452
10,149,-0.75189
10,150,-0.26117
10,151,-0.1981
10,152,-0.25993
10,153,-0.59946
10,154,-1.4253
10,155,-0.52115
10,156,-0.22732
10,157,-0.66657
10,158,0.3226
10,159,-0.19166
10,160,-0.24116
10,161,0.15151
10,162,-1.3399
10,163,-0.39787
10,164,0.34343
10,165,-0.44969
20,1,-1.6497
20,2,-1.5355
20,3,-1.5621
20,4,-1.5592
20,5,-1.5633
20,6,-1.5795
20,7,-1.5841
20,8,-1.585
20,9,-1.598
20,10,-1.5995
20,11,-1.6287
20,12,-1.6325
20,13,-1.792
20,14,-1.8558
20,15,-1.9812
20,16,-2.2048
20,17,-2.3308
20,18,-2.3475
20,19,-2.4126
20,20,-2.5061
20,21,-2.9971
20,22,-3.8164
20,23,-3.216
20,24,-2.4796
20,25,-2.4026
20,26,-2.3756
20,27,-2.3567
20,28,-2.3114
20,29,-2.2592
20,30,-2.1213
20,31,-2.075
20,32,-2.0633
20,33,-2.0502
20,34,-2.0373
20,35,-2.0331
20,36,-1.9964
20,37,-1.9126
20,38,-1.888
20,39,-1.8552
20,40,-1.8389
20,41,-1.8098
20,42,-1.8048
20,43,-1.7805
20,44,-1.7445
20,45,-1.739
20,46,-1.7294
20,47,-1.71
20,48,-1.7111
20,49,-1.9387
20,50,-1.9065
20,51,-1.962
20,52,-2.0077
20,53,-1.9614
20,54,-2.0733
20,55,-2.0726
20,56,-2.0911
20,57,-2.1215
20,58,-2.1032
20,59,-2.0609
20,60,-2.1679
20,61,-2.1758
20,62,-2.2102
20,63,-2.188
20,64,-2.2679
20,65,-2.2528
20,66,-2.2366
20,67,-2.3985
20,68,-2.2468
20,69,-2.3078
20,70,-2.276
20,71,-2.2296
20,72,-2.3548
20,73,-2.4847
20,74,-2.4073
20,75,-2.3099
20,76,-2.2194
20,77,-2.3193
20,78,-2.2994
20,79,-2.2428
20,80,-2.2593
20,81,-2.2472
20,82,-2.3252
20,83,-2.543
20,84,-2.5609
20,85,-2.2965
20,86,-2.4168
20,87,-2.28
20,88,-2.2251
20,89,-2.2575
20,90,-2.3945
20,91,-2.2485
20,92,-2.2122
20,93,-2.5052
20,94,-2.3417
20,95,-2.2057
20,96,-2.2147
20,97,-1.9428
20,98,-1.871
20,99,-1.8277
20,100,-1.792
20,101,-1.8786
20,102,-1.7468
20,103,-1.7219
20,104,-1.7742
20,105,-1.7537
20,106,-1.7254
20,107,-1.7302
20,108,-1.6352
20,109,-1.6061
20,110,-1.6812
20,111,-1.7099
20,112,-1.6851
20,113,-1.5909
20,114,-1.6966
20,115,-1.5261
20,116,-1.4466
20,117,-1.4436
20,118,-1.4618
20,119,-1.4398
20,120,-1.3922
20,121,-0.67575
20,122,-0.78232
20,123,-0.69222
20,124,-1.4088
20,125,-0.68389
20,126,-0.82629
20,127,-1.1185
20,128,-0.75033
20,129,-0.6717
20,130,-0.91917
20,131,-1.1027
20,132,-1.5837
20,133,-0.79965
20,134,-0.97803
20,135,-1.1707
20,136,-0.79268
20,137,-0.79907
20,138,-1.0904
20,139,-1.1451
20,140,-1.2849
20,141,-1.2901
20,142,-0.55163
20,143,-0.67297
20,144,-1.0189
20,145,-0.68647
20,146,-0.66821
20,147,-1.0376
20,148,-0.50477
20,149,-0.75117
20,150,-0.26137
20,151,-0.1983
20,152,-0.26012
20,153,-0.59941
20,154,-1.4166
20,155,-0.52139
20,156,-0.22753
20,157,-0.66685
20,158,0.32249
20,159,-0.19185
20,160,-0.24136
20,161,0.15154
20,162,-1.3334
20,163,-0.39733
20,164,0.34247
20,165,-0.44947
30,1,-1.6497
30,2,-1.5355
30,3,-1.5621
30,4,-1.5592
30,5,-1.5633
30,6,-1.5795
30,7,-1.5841
30,8,-1.585
30,9,-1.598
30,10,-1.5995
30,11,-1.6287
30,12,-1.6325
30,13,-1.792
30,14,-1.8558
30,15,-1.9812
30,16,-2.2047
30,17,-2.3308
30,18,-2.3474
30,19,-2.4125
30,20,-2.5059
30,21,-2.9959
30,22,-3.7699
30,23,-3.2127
30,24,-2.4795
30,25,-2.4026
30,26,-2.3756
30,27,-2.3566
30,28,-2.3113
30,29,-2.2591
30,30,-2.1213
30,31,-2.075
30,32,-2.0633
30,33,-2.0501
30,34,-2.0373
30,35,-2.033
30,36,-1.9964
30,37,-1.9126
30,38,-1.888
30,39,-1.8552
30,40,-1.8389
30,41,-1.8098
30,42,-1.8048
30,43,-1.7805
30,44,-1.7445
30,45,-1.739
30,46,-1.7294
30,47,-1.71
30,48,-1.7111
30,49,-1.9387
30,50,-1.9065
30,51,-1.962
30,52,-2.0076
30,53,-1.9614
30,54,-2.0732
30,55,-2.0726
30,56,-2.091
30,57,-2.1214
30,58,-2.1031
30,59,-2.0608
30,60,-2.1678
30,61,-2.1757
30,62,-2.2101
30,63,-2.1879
30,64,-2.2678
30,65,-2.2526
30,66,-2.2364
30,67,-2.3981
30,68,-2.2466
30,69,-2.3075
30,70,-2.2758
30,71,-2.2294
30,72,-2.3545
30,73,-2.4841
30,74,-2.407
30,75,-2.3097
30,76,-2.2193
30,77,-2.319
30,78,-2.2992
30,79,-2.2427
30,80,-2.2591
30,81,-2.247
30,82,-2.325
30,83,-2.5424
30,84,-2.5603
30,85,-2.2964
30,86,-2.4166
30,87,-2.2799
30,88,-2.225
30,89,-2.2574
30,90,-2.3943
30,91,-2.2484
30,92,-2.2121
30,93,-2.5049
30,94,-2.3416
30,95,-2.2056
30,96,-2.2146
30,97,-1.9427
30,98,-1.871
30,99,-1.8277
30,100,-1.792
30,101,-1.8786
30,102,-1.7468
30,103,-1.7219
30,104,-1.7742
30,105,-1.7537
30,106,-1.7254
30,107,-1.7302
30,108,-1.6352
30,109,-1.6061
30,110,-1.6812
30,111,-1.7099
30,112,-1.6851
30,113,-1.5909
30,114,-1.6966
30,115,-1.5261
30,116,-1.4466
30,117,-1.4436
30,118,-1.4618
30,119,-1.4398
30,120,-1.3922
30,121,-0.67579
30,122,-0.78237
30,123,-0.69228
30,124,-1.4085
30,125,-0.68395
30,126,-0.82635
30,127,-1.1185
30,128,-0.75039
30,129,-0.67176
30,130,-0.91924
30,131,-1.1027
30,132,-1.5823
30,133,-0.79972
30,134,-0.9781
30,135,-1.1707
30,136,-0.79276
30,137,-0.79914
30,138,-1.0904
30,139,-1.1451
30,140,-1.2848
30,141,-1.2893
30,142,-0.5517
30,143,-0.67301
30,144,-1.0164
30,145,-0.68551
30,146,-0.66845
30,147,-1.0361
30,148,-0.50504
30,149,-0.75038
30,150,-0.2616
30,151,-0.19852
30,152,-0.26033
30,153,-0.59936
30,154,-1.4075
30,155,-0.52165
30,156,-0.22775
30,157,-0.66715
30,158,0.32236
30,159,-0.19206
30,160,-0.24159
30,161,0.15157
30,162,-1.3264
30,163,-0.39674
30,164,0.34143
30,165,-0.44924
40,1,-1.6497
40,2,-1.5355
40,3,-1.5621
40,4,-1.5592
40,5,-1.5633
40,6,-1.5795
40,7,-1.5841
40,8,-1.585
40,9,-1.5979
40,10,-1.5994
40,11,-1.6286
40,12,-1.6325
40,13,-1.792
40,14,-1.8557
40,15,-1.9812
40,16,-2.2047
40,17,-2.3307
40,18,-2.3474
40,19,-2.4124
40,20,-2.5058
40,21,-2.9944
40,22,-3.723
40,23,-3.2086
40,24,-2.4794
40,25,-2.4025
40,26,-2.3755
40,27,-2.3565
40,28,-2.3113
40,29,-2.2591
40,30,-2.1212
40,31,-2.0749
40,32,-2.0633
40,33,-2.0501
40,34,-2.0373
40,35,-2.033
40,36,-1.9964
40,37,-1.9126
40,38,-1.888
40,39,-1.8552
40,40,-1.8389
40,41,-1.8098
40,42,-1.8048
40,43,-1.7805
40,44,-1.7445
40,45,-1.739
40,46,-1.7294
40,47,-1.71
40,48,-1.7111
40,49,-1.9386
40,50,-1.9065
40,51,-1.9619
40,52,-2.0076
40,53,-1.9613
40,54,-2.0732
40,55,-2.0725
40,56,-2.091
40,57,-2.1214
40,58,-2.103
40,59,-2.0608
40,60,-2.1677
40,61,-2.1756
40,62,-2.2099
40,63,-2.1878
40,64,-2.2676
40,65,-2.2524
40,66,-2.2363
40,67,-2.3977
40,68,-2.2464
40,69,-2.3073
40,70,-2.2756
40,71,-2.2292
40,72,-2.3542
40,73,-2.4835
40,74,-2.4066
40,75,-2.3094
40,76,-2.2192
40,77,-2.3188
40,78,-2.299
40,79,-2.2425
40,80,-2.259
40,81,-2.2469
40,82,-2.3248
40,83,-2.5417
40,84,-2.5596
40,85,-2.2962
40,86,-2.4163
40,87,-2.2797
40,88,-2.2249
40,89,-2.2573
40,90,-2.394
40,91,-2.2483
40,92,-2.212
40,93,-2.5046
40,94,-2.3414
40,95,-2.2055
40,96,-2.2145
40,97,-1.9427
40,98,-1.871
40,99,-1.8277
40,100,-1.792
40,101,-1.8786
40,102,-1.7468
40,103,-1.7219
40,104,-1.7742
40,105,-1.7537
40,106,-1.7254
40,107,-1.7302
40,108,-1.6352
40,109,-1.6061
40,110,-1.6812
40,111,-1.7099
40,112,-1.6851
40,113,-1.5909
40,114,-1.6966
40,115,-1.5261
40,116,-1.4466
40,117,-1.4436
40,118,-1.4618
40,119,-1.4398
40,120,-1.3922
40,121,-0.67584
40,122,-0.78243
40,123,-0.69235
40,124,-1.4082
40,125,-0.68402
40,126,-0.82642
40,127,-1.1186
40,128,-0.75046
40,129,-0.67183
40,130,-0.91931
40,131,-1.1028
40,132,-1.5807
40,133,-0.79979
40,134,-0.97818
40,135,-1.1707
40,136,-0.79284
40,137,-0.79922
40,138,-1.0904
40,139,-1.1451
40,140,-1.2847
40,141,-1.2884
40,142,-0.55179
40,143,-0.67305
40,144,-1.0138
40,145,-0.68448
40,146,-0.66871
40,147,-1.0345
40,148,-0.50533
40,149,-0.74952
40,150,-0.26184
40,151,-0.19875
40,152,-0.26055
40,153,-0.5993
40,154,-1.398
40,155,-0.52194
40,156,-0.22799
40,157,-0.66748
40,158,0.32222
40,159,-0.19228
40,160,-0.24184
40,161,0.15161
40,162,-1.3191
40,163,-0.39611
40,164,0.34032
40,165,-0.44899
50,1,-1.6497
50,2,-1.5354
50,3,-1.5621
50,4,-1.5591
50,5,-1.5633
50,6,-1.5795
50,7,-1.5841
50,8,-1.585
50,9,-1.5979
50,10,-1.5994
50,11,-1.6286
50,12,-1.6325
50,13,-1.792
50,14,-1.8557
50,15,-1.9812
50,16,-2.2046
50,17,-2.3306
50,18,-2.3473
50,19,-2.4122
50,20,-2.5055
50,21,-2.9925
50,22,-3.6758
50,23,-3.2037
50,24,-2.4792
50,25,-2.4024
50,26,-2.3754
50,27,-2.3564
50,28,-2.3112
50,29,-2.259
50,30,-2.1212
50,31,-2.0749
50,32,-2.0633
50,33,-2.0501
50,34,-2.0373
50,35,-2.033
50,36,-1.9964
50,37,-1.9126
50,38,-1.888
50,39,-1.8552
50,40,-1.8389
50,41,-1.8098
50,42,-1.8048
50,43,-1.7805
50,44,-1.7445
50,45,-1.7389
50,46,-1.7294
50,47,-1.71
50,48,-1.7111
50,49,-1.9386
50,50,-1.9064
50,51,-1.9619
50,52,-2.0075
50,53,-1.9613
50,54,-2.0731
50,55,-2.0724
50,56,-2.0909
50,57,-2.1213
50,58,-2.1029
50,59,-2.0607
50,60,-2.1675
50,61,-2.1754
50,62,-2.2097
50,63,-2.1876
50,64,-2.2673
50,65,-2.2521
50,66,-2.2361
50,67,-2.3972
50,68,-2.2462
50,69,-2.307
50,70,-2.2753
50,71,-2.2289
50,72,-2.3538
50,73,-2.4828
50,74,-2.4062
50,75,-2.3091
50,76,-2.219
50,77,-2.3185
50,78,-2.2988
50,79,-2.2423
50,80,-2.2588
50,81,-2.2467
50,82,-2.3245
50,83,-2.5409
50,84,-2.5588
50,85,-2.296
50,86,-2.4159
50,87,-2.2795
50,88,-2.2248
50,89,-2.2572
50,90,-2.3937
50,91,-2.2482
50,92,-2.2119
50,93,-2.5042
50,94,-2.3412
50,95,-2.2055
50,96,-2.2144
50,97,-1.9427
50,98,-1.871
50,99,-1.8277
50,100,-1.792
50,101,-1.8786
50,102,-1.7468
50,103,-1.7219
50,104,-1.7742
50,105,-1.7537
50,106,-1.7254
50,107,-1.7302
50,108,-1.6352
50,109,-1.6061
50,110,-1.6812
50,111,-1.7099
50,112,-1.6851
50,113,-1.5909
50,114,-1.6966
50,115,-1.5261
50,116,-1.4466
50,117,-1.4436
50,118,-1.4618
50,119,-1.4398
50,120,-1.3922
50,121,-0.6759
50,122,-0.78249
50,123,-0.69242
50,124,-1.4078
50,125,-0.6841
50,126,-0.82649
50,127,-1.1186
50,128,-0.75053
50,129,-0.6719
50,130,-0.91939
50,131,-1.1028
50,132,-1.579
50,133,-0.79988
50,134,-0.97828
50,135,-1.1707
50,136,-0.79293
50,137,-0.79932
50,138,-1.0905
50,139,-1.145
50,140,-1.2845
50,141,-1.2875
50,142,-0.55188
50,143,-0.6731
50,144,-1.0109
50,145,-0.68336
50,146,-0.66899
50,147,-1.0328
50,148,-0.50565
50,149,-0.74859
50,150,-0.26211
50,151,-0.19901
50,152,-0.2608
50,153,-0.59923
50,154,-1.3881
50,155,-0.52225
50,156,-0.22826
50,157,-0.66784
50,158,0.32207
50,159,-0.19253
50,160,-0.24211
50,161,0.15165
50,162,-1.3114
50,163,-0.39542
50,164,0.33912
50,165,-0.44873
60,1,-1.6497
60,2,-1.5354
60,3,-1.5621
60,4,-1.5591
60,5,-1.5633
60,6,-1.5795
60,7,-1.5841
60,8,-1.585
60,9,-1.5979
60,10,-1.5994
60,11,-1.6286
60,12,-1.6325
60,13,-1.792
60,14,-1.8557
60,15,-1.9811
60,16,-2.2045
60,17,-2.3305
60,18,-2.3471
60,19,-2.412
60,20,-2.5053
60,21,-2.9901
60,22,-3.6284
60,23,-3.1976
60,24,-2.479
60,25,-2.4022
60,26,-2.3753
60,27,-2.3563
60,28,-2.3111
60,29,-2.2589
60,30,-2.1212
60,31,-2.0749
60,32,-2.0632
60,33,-2.0501
60,34,-2.0373
60,35,-2.033
60,36,-1.9964
60,37,-1.9126
60,38,-1.888
60,39,-1.8552
60,40,-1.8389
60,41,-1.8098
60,42,-1.8048
60,43,-1.7805
60,44,-1.7445
60,45,-1.7389
60,46,-1.7294
60,47,-1.71
60,48,-1.7111
60,49,-1.9385
60,50,-1.9064
60,51,-1.9619
60,52,-2.0075
60,53,-1.9612
60,54,-2.073
60,55,-2.0723
60,56,-2.0908
60,57,-2.1211
60,58,-2.1028
60,59,-2.0605
60,60,-2.1673
60,61,-2.1752
60,62,-2.2095
60,63,-2.1874
60,64,-2.2671
60,65,-2.2518
60,66,-2.2358
60,67,-2.3966
60,68,-2.246
60,69,-2.3066
60,70,-2.2751
60,71,-2.2287
60,72,-2.3533
60,73,-2.4819
60,74,-2.4057
60,75,-2.3088
60,76,-2.2187
60,77,-2.3181
60,78,-2.2985
60,79,-2.242
60,80,-2.2585
60,81,-2.2465
60,82,-2.3242
60,83,-2.5399
60,84,-2.5578
60,85,-2.2957
60,86,-2.4155
60,87,-2.2793
60,88,-2.2246
60,89,-2.257
60,90,-2.3934
60,91,-2.248
60,92,-2.2118
60,93,-2.5037
60,94,-2.341
60,95,-2.2054
60,96,-2.2143
60,97,-1.9427
60,98,-1.871
60,99,-1.8277
60,100,-1.792
60,101,-1.8786
60,102,-1.7468
60,103,-1.7219
60,104,-1.7742
60,105,-1.7537
60,106,-1.7254
60,107,-1.7302
60,108,-1.6352
60,109,-1.6061
60,110,-1.6812
60,111,-1.7099
60,112,-1.6851
60,113,-1.5909
60,114,-1.6965
60,115,-1.5261
60,116,-1.4466
60,117,-1.4436
60,118,-1.4618
60,119,-1.4398
60,120,-1.3922
60,121,-0.67597
60,122,-0.78257
60,123,-0.69251
60,124,-1.4073
60,125,-0.68419
60,126,-0.82658
60,127,-1.1187
60,128,-0.75061
60,129,-0.67198
60,130,-0.91948
60,131,-1.1028
60,132,-1.5771
60,133,-0.79997
60,134,-0.97838
60,135,-1.1707
60,136,-0.79304
60,137,-0.79942
60,138,-1.0905
60,139,-1.145
60,140,-1.2844
60,141,-1.2864
60,142,-0.55199
60,143,-0.67315
60,144,-1.0078
60,145,-0.68215
60,146,-0.6693
60,147,-1.0309
60,148,-0.506
60,149,-0.74758
60,150,-0.2624
60,151,-0.19929
60,152,-0.26106
60,153,-0.59916
60,154,-1.3778
60,155,-0.52259
60,156,-0.22855
60,157,-0.66823
60,158,0.32191
60,159,-0.1928
60,160,-0.2424
60,161,0.15169
60,162,-1.3034
60,163,-0.39468
60,164,0.33784
60,165,-0.44846
70,1,-1.6497
70,2,-1.5354
70,3,-1.5621
70,4,-1.5591
70,5,-1.5633
70,6,-1.5795
70,7,-1.584
70,8,-1.585
70,9,-1.5979
70,10,-1.5994
70,11,-1.6286
70,12,-1.6325
70,13,-1.7919
70,14,-1.8557
70,15,-1.9811
70,16,-2.2044
70,17,-2.3303
70,18,-2.3469
70,19,-2.4118
70,20,-2.5049
70,21,-2.9873
70,22,-3.5807
70,23,-3.1902
70,24,-2.4787
70,25,-2.402
70,26,-2.3751
70,27,-2.3562
70,28,-2.311
70,29,-2.2589
70,30,-2.1211
70,31,-2.0749
70,32,-2.0632
70,33,-2.05
70,34,-2.0372
70,35,-2.0329
70,36,-1.9963
70,37,-1.9125
70,38,-1.888
70,39,-1.8552
70,40,-1.8389
70,41,-1.8097
70,42,-1.8048
70,43,-1.7805
70,44,-1.7445
70,45,-1.7389
70,46,-1.7294
70,47,-1.71
70,48,-1.711
70,49,-1.9385
70,50,-1.9064
70,51,-1.9618
70,52,-2.0074
70,53,-1.9612
70,54,-2.0729
70,55,-2.0722
70,56,-2.0907
70,57,-2.121
70,58,-2.1027
70,59,-2.0604
70,60,-2.167
70,61,-2.175
70,62,-2.2093
70,63,-2.1872
70,64,-2.2668
70,65,-2.2515
70,66,-2.2355
70,67,-2.396
70,68,-2.2457
70,69,-2.3061
70,70,-2.2747
70,71,-2.2283
70,72,-2.3527
70,73,-2.4808
70,74,-2.405
70,75,-2.3084
70,76,-2.2185
70,77,-2.3177
70,78,-2.2981
70,79,-2.2417
70,80,-2.2583
70,81,-2.2462
70,82,-2.3238
70,83,-2.5388
70,84,-2.5568
70,85,-2.2954
70,86,-2.415
70,87,-2.2791
70,88,-2.2245
70,89,-2.2568
70,90,-2.393
70,91,-2.2478
70,92,-2.2117
70,93,-2.5031
70,94,-2.3408
70,95,-2.2053
70,96,-2.2142
70,97,-1.9426
70,98,-1.871
70,99,-1.8277
70,100,-1.792
70,101,-1.8786
70,102,-1.7468
70,103,-1.7219
70,104,-1.7742
70,105,-1.7537
70,106,-1.7254
70,107,-1.7302
70,108,-1.6352
70,109,-1.6061
70,110,-1.6812
70,111,-1.7099
70,112,-1.6851
70,113,-1.5909
70,114,-1.6965
70,115,-1.5261
70,116,-1.4467
70,117,-1.4436
70,118,-1.4619
70,119,-1.4398
70,120,-1.3922
70,121,-0.67605
70,122,-0.78265
70,123,-0.6926
70,124,-1.4069
70,125,-0.68429
70,126,-0.82667
70,127,-1.1187
70,128,-0.75071
70,129,-0.67208
70,130,-0.91958
70,131,-1.1029
70,132,-1.575
70,133,-0.80008
70,134,-0.9785
70,135,-1.1707
70,136,-0.79316
70,137,-0.79953
70,138,-1.0905
70,139,-1.145
70,140,-1.2842
70,141,-1.2852
70,142,-0.55211
70,143,-0.6732
70,144,-1.0044
70,145,-0.68083
70,146,-0.66964
70,147,-1.0288
70,148,-0.50639
70,149,-0.74649
70,150,-0.26272
70,151,-0.19959
70,152,-0.26135
70,153,-0.59909
70,154,-1.367
70,155,-0.52296
70,156,-0.22886
70,157,-0.66866
70,158,0.32173
70,159,-0.19309
70,160,-0.24272
70,161,0.15174
70,162,-1.295
70,163,-0.39388
70,164,0.33647
70,165,-0.44818
80,1,-1.6496
80,2,-1.5354
80,3,-1.5621
80,4,-1.5591
80,5,-1.5633
80,6,-1.5795
80,7,-1.584
80,8,-1.585
80,9,-1.5979
80,10,-1.5994
80,11,-1.6286
80,12,-1.6325
80,13,-1.7919
80,14,-1.8557
80,15,-1.9811
80,16,-2.2043
80,17,-2.3301
80,18,-2.3467
80,19,-2.4115
80,20,-2.5045
80,21,-2.9837
80,22,-3.533
80,23,-3.1814
80,24,-2.4784
80,25,-2.4018
80,26,-2.3749
80,27,-2.356
80,28,-2.3108
80,29,-2.2587
80,30,-2.1211
80,31,-2.0748
80,32,-2.0631
80,33,-2.05
80,34,-2.0372
80,35,-2.0329
80,36,-1.9963
80,37,-1.9125
80,38,-1.888
80,39,-1.8551
80,40,-1.8388
80,41,-1.8097
80,42,-1.8048
80,43,-1.7805
80,44,-1.7445
80,45,-1.7389
80,46,-1.7294
80,47,-1.71
80,48,-1.711
80,49,-1.9384
80,50,-1.9063
80,51,-1.9617
80,52,-2.0073
80,53,-1.9611
80,54,-2.0727
80,55,-2.072
80,56,-2.0905
80,57,-2.1208
80,58,-2.1025
80,59,-2.0602
80,60,-2.1668
80,61,-2.1748
80,62,-2.209
80,63,-2.1869
80,64,-2.2664
80,65,-2.251
80,66,-2.2352
80,67,-2.3952
80,68,-2.2453
80,69,-2.3056
80,70,-2.2743
80,71,-2.2279
80,72,-2.352
80,73,-2.4796
80,74,-2.4043
80,75,-2.308
80,76,-2.2182
80,77,-2.3172
80,78,-2.2977
80,79,-2.2414
80,80,-2.258
80,81,-2.2459
80,82,-2.3234
80,83,-2.5375
80,84,-2.5555
80,85,-2.295
80,86,-2.4145
80,87,-2.2788
80,88,-2.2243
80,89,-2.2566
80,90,-2.3925
80,91,-2.2476
80,92,-2.2116
80,93,-2.5025
80,94,-2.3405
80,95,-2.2051
80,96,-2.2141
80,97,-1.9426
80,98,-1.871
80,99,-1.8276
80,100,-1.792
80,101,-1.8786
80,102,-1.7467
80,103,-1.7219
80,104,-1.7742
80,105,-1.7537
80,106,-1.7254
80,107,-1.7302
80,108,-1.6352
80,109,-1.6061
80,110,-1.6812
80,111,-1.7099
80,112,-1.6851
80,113,-1.5909
80,114,-1.6965
80,115,-1.5261
80,116,-1.4467
80,117,-1.4436
80,118,-1.4619
80,119,-1.4398
80,120,-1.3923
80,121,-0.67613
80,122,-0.78274
80,123,-0.6927
80,124,-1.4064
80,125,-0.6844
80,126,-0.82678
80,127,-1.1188
80,128,-0.75081
80,129,-0.67218
80,130,-0.91969
80,131,-1.1029
80,132,-1.5726
80,133,-0.8002
80,134,-0.97863
80,135,-1.1707
80,136,-0.79329
80,137,-0.79966
80,138,-1.0905
80,139,-1.1449
80,140,-1.284
80,141,-1.2839
80,142,-0.55224
80,143,-0.67326
80,144,-1.0008
80,145,-0.6794
80,146,-0.67001
80,147,-1.0266
80,148,-0.5068
80,149,-0.7453
80,150,-0.26307
80,151,-0.19992
80,152,-0.26167
80,153,-0.599
80,154,-1.3559
80,155,-0.52336
80,156,-0.22921
80,157,-0.66913
80,158,0.32153
80,159,-0.19341
80,160,-0.24307
80,161,0.15178
80,162,-1.2862
80,163,-0.39303
80,164,0.335
80,165,-0.44788
90,1,-1.6496
90,2,-1.5354
90,3,-1.5621
90,4,-1.5591
90,5,-1.5633
90,6,-1.5795
90,7,-1.584
90,8,-1.5849
90,9,-1.5979
90,10,-1.5994
90,11,-1.6286
90,12,-1.6324
90,13,-1.7919
90,14,-1.8556
90,15,-1.981
90,16,-2.2042
90,17,-2.3299
90,18,-2.3465
90,19,-2.4112
90,20,-2.504
90,21,-2.9794
90,22,-3.4851
90,23,-3.1708
90,24,-2.478
90,25,-2.4015
90,26,-2.3747
90,27,-2.3558
90,28,-2.3107
90,29,-2.2586
90,30,-2.121
90,31,-2.0748
90,32,-2.0631
90,33,-2.05
90,34,-2.0372
90,35,-2.0329
90,36,-1.9963
90,37,-1.9125
90,38,-1.888
90,39,-1.8551
90,40,-1.8388
90,41,-1.8097
90,42,-1.8048
90,43,-1.7805
90,44,-1.7445
90,45,-1.7389
90,46,-1.7294
90,47,-1.71
90,48,-1.711
90,49,-1.9384
90,50,-1.9062
90,51,-1.9616
90,52,-2.0072
90,53,-1.961
90,54,-2.0725
90,55,-2.0719
90,56,-2.0903
90,57,-2.1206
90,58,-2.1023
90,59,-2.06
90,60,-2.1664
90,61,-2.1745
90,62,-2.2086
90,63,-2.1865
90,64,-2.2659
90,65,-2.2505
90,66,-2.2348
90,67,-2.3942
90,68,-2.2449
90,69,-2.305
90,70,-2.2738
90,71,-2.2274
90,72,-2.3512
90,73,-2.4782
90,74,-2.4035
90,75,-2.3075
90,76,-2.2178
90,77,-2.3166
90,78,-2.2973
90,79,-2.241
90,80,-2.2576
90,81,-2.2455
90,82,-2.3228
90,83,-2.536
90,84,-2.554
90,85,-2.2946
90,86,-2.4138
90,87,-2.2785
90,88,-2.224
90,89,-2.2563
90,90,-2.392
90,91,-2.2473
90,92,-2.2114
90,93,-2.5018
90,94,-2.3402
90,95,-2.205
90,96,-2.2139
90,97,-1.9426
90,98,-1.871
90,99,-1.8276
90,100,-1.7919
90,101,-1.8786
90,102,-1.7467
90,103,-1.7219
90,104,-1.7742
90,105,-1.7537
90,106,-1.7254
90,107,-1.7302
90,108,-1.6352
90,109,-1.6061
90,110,-1.6812
90,111,-1.7099
90,112,-1.6851
90,113,-1.5909
90,114,-1.6965
90,115,-1.5261
90,116,-1.4467
90,117,-1.4436
90,118,-1.4619
90,119,-1.4398
90,120,-1.3923
90,121,-0.67623
90,122,-0.78284
90,123,-0.69282
90,124,-1.4058
90,125,-0.68452
90,126,-0.82689
90,127,-1.1189
90,128,-0.75093
90,129,-0.6723
90,130,-0.91982
90,131,-1.103
90,132,-1.5701
90,133,-0.80033
90,134,-0.97877
90,135,-1.1707
90,136,-0.79343
90,137,-0.7998
90,138,-1.0905
90,139,-1.1448
90,140,-1.2837
90,141,-1.2824
90,142,-0.55239
90,143,-0.67333
90,144,-0.99697
90,145,-0.67786
90,146,-0.67041
90,147,-1.0242
90,148,-0.50726
90,149,-0.74402
90,150,-0.26345
90,151,-0.20029
90,152,-0.26201
90,153,-0.59891
90,154,-1.3445
90,155,-0.5238
90,156,-0.22958
90,157,-0.66964
90,158,0.32132
90,159,-0.19376
90,160,-0.24345
90,161,0.15184
90,162,-1.277
90,163,-0.3921
90,164,0.33343
90,165,-0.44757
100,1,-1.6496
100,2,-1.5354
100,3,-1.562
100,4,-1.5591
100,5,-1.5632
100,6,-1.5794
100,7,-1.584
100,8,-1.5849
100,9,-1.5979
100,10,-1.5994
100,11,-1.6286
100,12,-1.6324
100,13,-1.7918
100,14,-1.8556
100,15,-1.9809
100,16,-2.204
100,17,-2.3296
100,18,-2.3461
100,19,-2.4108
100,20,-2.5033
100,21,-2.974
100,22,-3.4371
100,23,-3.1582
100,24,-2.4775
100,25,-2.4012
100,26,-2.3744
100,27,-2.3555
100,28,-2.3104
100,29,-2.2584
100,30,-2.1209
100,31,-2.0747
100,32,-2.063
100,33,-2.0499
100,34,-2.0371
100,35,-2.0328
100,36,-1.9962
100,37,-1.9125
100,38,-1.8879
100,39,-1.8551
100,40,-1.8388
100,41,-1.8097
100,42,-1.8047
100,43,-1.7804
100,44,-1.7445
100,45,-1.7389
100,46,-1.7294
100,47,-1.71
100,48,-1.711
100,49,-1.9383
100,50,-1.9061
100,51,-1.9615
100,52,-2.007
100,53,-1.9608
100,54,-2.0723
100,55,-2.0717
100,56,-2.0901
100,57,-2.1203
100,58,-2.102
100,59,-2.0598
100,60,-2.166
100,61,-2.1741
100,62,-2.2082
100,63,-2.1861
100,64,-2.2654
100,65,-2.2499
100,66,-2.2343
100,67,-2.3931
100,68,-2.2444
100,69,-2.3042
100,70,-2.2732
100,71,-2.2268
100,72,-2.3502
100,73,-2.4765
100,74,-2.4025
100,75,-2.3068
100,76,-2.2174
100,77,-2.3159
100,78,-2.2967
100,79,-2.2405
100,80,-2.2572
100,81,-2.2451
100,82,-2.3222
100,83,-2.5342
100,84,-2.5523
100,85,-2.2941
100,86,-2.413
100,87,-2.2781
100,88,-2.2238
100,89,-2.256
100,90,-2.3914
100,91,-2.247
100,92,-2.2112
100,93,-2.5009
100,94,-2.3398
100,95,-2.2048
100,96,-2.2138
100,97,-1.9425
100,98,-1.871
100,99,-1.8276
100,100,-1.7919
100,101,-1.8786
100,102,-1.7467
100,103,-1.7219
100,104,-1.7742
100,105,-1.7537
100,106,-1.7254
100,107,-1.7302
100,108,-1.6352
100,109,-1.6061
100,110,-1.6812
100,111,-1.7099
100,112,-1.6851
100,113,-1.5909
100,114,-1.6965
100,115,-1.5261
100,116,-1.4467
100,117,-1.4437
100,118,-1.4619
100,119,-1.4398
100,120,-1.3923
100,121,-0.67634
100,122,-0.78296
100,123,-0.69294
100,124,-1.4051
100,125,-0.68466
100,126,-0.82702
100,127,-1.119
100,128,-0.75106
100,129,-0.67243
100,130,-0.91996
100,131,-1.1031
100,132,-1.5672
100,133,-0.80047
100,134,-0.97894
100,135,-1.1707
100,136,-0.79359
100,137,-0.79996
100,138,-1.0906
100,139,-1.1448
100,140,-1.2835
100,141,-1.2808
100,142,-0.55255
100,143,-0.6734
100,144,-0.99284
100,145,-0.67619
100,146,-0.67085
100,147,-1.0217
100,148,-0.50776
100,149,-0.74263
100,150,-0.26386
100,151,-0.20068
100,152,-0.26239
100,153,-0.59881
100,154,-1.3326
100,155,-0.52428
100,156,-0.22999
100,157,-0.67019
100,158,0.32109
100,159,-0.19413
100,160,-0.24387
100,161,0.1519
100,162,-1.2674
100,163,-0.39111
100,164,0.33175
100,165,-0.44725
200,1,-1.6479
200,2,-1.5346
200,3,-1.5612
200,4,-1.5582
200,5,-1.5624
200,6,-1.5785
200,7,-1.5831
200,8,-1.584
200,9,-1.597
200,10,-1.5985
200,11,-1.6276
200,12,-1.6314
200,13,-1.7903
200,14,-1.8537
200,15,-1.9779
200,16,-2.1966
200,17,-2.3172
200,18,-2.3329
200,19,-2.3934
200,20,-2.4777
200,21,-2.8228
200,22,-2.9548
200,23,-2.8974
200,24,-2.4578
200,25,-2.3873
200,26,-2.3621
200,27,-2.3442
200,28,-2.3013
200,29,-2.2513
200,30,-2.1173
200,31,-2.0718
200,32,-2.0603
200,33,-2.0473
200,34,-2.0347
200,35,-2.0304
200,36,-1.9942
200,37,-1.9112
200,38,-1.8868
200,39,-1.8541
200,40,-1.8379
200,41,-1.8089
200,42,-1.804
200,43,-1.7798
200,44,-1.7439
200,45,-1.7383
200,46,-1.7288
200,47,-1.7095
200,48,-1.7105
200,49,-1.9353
200,50,-1.903
200,51,-1.958
200,52,-2.0025
200,53,-1.9566
200,54,-2.0654
200,55,-2.0649
200,56,-2.0832
200,57,-2.112
200,58,-2.0943
200,59,-2.0521
200,60,-2.1535
200,61,-2.1633
200,62,-2.1955
200,63,-2.174
200,64,-2.2496
200,65,-2.2318
200,66,-2.2205
200,67,-2.3618
200,68,-2.2301
200,69,-2.2834
200,70,-2.2571
200,71,-2.2105
200,72,-2.3246
200,73,-2.4334
200,74,-2.3765
200,75,-2.2901
200,76,-2.2059
200,77,-2.2975
200,78,-2.2819
200,79,-2.2278
200,80,-2.2458
200,81,-2.2341
200,82,-2.3069
200,83,-2.4922
200,84,-2.5116
200,85,-2.2818
200,86,-2.3941
200,87,-2.2681
200,88,-2.217
200,89,-2.2484
200,90,-2.376
200,91,-2.2396
200,92,-2.2061
200,93,-2.4804
200,94,-2.3301
200,95,-2.2005
200,96,-2.2093
200,97,-1.9412
200,98,-1.8707
200,99,-1.8274
200,100,-1.7916
200,101,-1.8782
200,102,-1.7466
200,103,-1.7218
200,104,-1.774
200,105,-1.7535
200,106,-1.7253
200,107,-1.73
200,108,-1.6353
200,109,-1.6062
200,110,-1.6812
200,111,-1.7097
200,112,-1.6851
200,113,-1.591
200,114,-1.6963
200,115,-1.5264
200,116,-1.4471
200,117,-1.4439
200,118,-1.4623
200,119,-1.4402
200,120,-1.3929
200,121,-0.67878
200,122,-0.78522
200,123,-0.69545
200,124,-1.3929
200,125,-0.68732
200,126,-0.82953
200,127,-1.1206
200,128,-0.75354
200,129,-0.67495
200,130,-0.92264
200,131,-1.1044
200,132,-1.519
200,133,-0.80329
200,134,-0.98203
200,135,-1.1707
200,136,-0.79671
200,137,-0.80298
200,138,-1.091
200,139,-1.1435
200,140,-1.2787
200,141,-1.2521
200,142,-0.55564
200,143,-0.67473
200,144,-0.93391
200,145,-0.65056
200,146,-0.67813
200,147,-0.98335
200,148,-0.51604
200,149,-0.72106
200,150,-0.27075
200,151,-0.20728
200,152,-0.26866
200,153,-0.59718
200,154,-1.1965
200,155,-0.53227
200,156,-0.23681
200,157,-0.67938
200,158,0.31723
200,159,-0.20042
200,160,-0.25077
200,161,0.15277
200,162,-1.1525
200,163,-0.3762
200,164,0.30781
200,165,-0.44305
300,1,-1.6323
300,2,-1.5274
300,3,-1.553
300,4,-1.5501
300,5,-1.5543
300,6,-1.5698
300,7,-1.5744
300,8,-1.5755
300,9,-1.5882
300,10,-1.5899
300,11,-1.6183
300,12,-1.6222
300,13,-1.7759
300,14,-1.8361
300,15,-1.9507
300,16,-2.137
300,17,-2.2262
300,18,-2.2368
300,19,-2.2757
300,20,-2.3229
300,21,-2.4464
300,22,-2.4716
300,23,-2.4608
300,24,-2.3304
300,25,-2.2896
300,26,-2.274
300,27,-2.2617
300,28,-2.232
300,29,-2.195
300,30,-2.0872
300,31,-2.0471
300,32,-2.037
300,33,-2.0253
300,34,-2.0139
300,35,-2.0101
300,36,-1.9773
300,37,-1.9003
300,38,-1.8771
300,39,-1.8461
300,40,-1.8304
300,41,-1.8021
300,42,-1.7978
300,43,-1.7741
300,44,-1.7388
300,45,-1.7336
300,46,-1.7244
300,47,-1.7053
300,48,-1.706
300,49,-1.9151
300,50,-1.8824
300,51,-1.9346
300,52,-1.9731
300,53,-1.9297
300,54,-2.024
300,55,-2.0249
300,56,-2.0428
300,57,-2.065
300,58,-2.0504
300,59,-2.0091
300,60,-2.089
300,61,-2.1068
300,62,-2.1313
300,63,-2.1126
300,64,-2.1746
300,65,-2.1486
300,66,-2.1548
300,67,-2.2377
300,68,-2.1632
300,69,-2.1929
300,70,-2.1844
300,71,-2.1378
300,72,-2.2223
300,73,-2.2872
300,74,-2.2754
300,75,-2.2187
300,76,-2.1546
300,77,-2.2222
300,78,-2.2192
300,79,-2.1735
300,80,-2.1972
300,81,-2.187
300,82,-2.2448
300,83,-2.3587
300,84,-2.3824
300,85,-2.2311
300,86,-2.3221
300,87,-2.2266
300,88,-2.1881
300,89,-2.2164
300,90,-2.3171
300,91,-2.2089
300,92,-2.185
300,93,-2.4074
300,94,-2.2919
300,95,-2.1827
300,96,-2.1909
300,97,-1.9358
300,98,-1.8697
300,99,-1.8262
300,100,-1.7901
300,101,-1.8769
300,102,-1.7461
300,103,-1.7213
300,104,-1.7732
300,105,-1.7527
300,106,-1.7248
300,107,-1.7293
300,108,-1.6354
300,109,-1.6066
300,110,-1.6811
300,111,-1.7089
300,112,-1.6852
300,113,-1.5911
300,114,-1.6955
300,115,-1.5274
300,116,-1.4486
300,117,-1.4449
300,118,-1.4638
300,119,-1.4416
300,120,-1.3948
300,121,-0.68753
300,122,-0.79224
300,123,-0.70311
300,124,-1.3597
300,125,-0.69532
300,126,-0.83706
300,127,-1.1253
300,128,-0.76101
300,129,-0.68252
300,130,-0.93064
300,131,-1.1082
300,132,-1.418
300,133,-0.81172
300,134,-0.99125
300,135,-1.1703
300,136,-0.80603
300,137,-0.81202
300,138,-1.092
300,139,-1.1395
300,140,-1.2646
300,141,-1.1856
300,142,-0.56473
300,143,-0.67772
300,144,-0.83954
300,145,-0.60208
300,146,-0.69512
300,147,-0.91517
300,148,-0.53583
300,149,-0.67923
300,150,-0.28713
300,151,-0.22296
300,152,-0.28346
300,153,-0.59341
300,154,-1.0399
300,155,-0.55121
300,156,-0.253
300,157,-0.70087
300,158,0.30816
300,159,-0.21529
300,160,-0.26708
300,161,0.15433
300,162,-1.0109
300,163,-0.34896
300,164,0.26795
300,165,-0.43682
400,1,-1.5228
400,2,-1.4688
400,3,-1.4883
400,4,-1.4857
400,5,-1.4897
400,6,-1.5012
400,7,-1.5064
400,8,-1.5085
400,9,-1.5196
400,10,-1.5224
400,11,-1.5463
400,12,-1.5504
400,13,-1.6739
400,14,-1.718
400,15,-1.7905
400,16,-1.8835
400,17,-1.9173
400,18,-1.9207
400,19,-1.933
400,20,-1.9459
400,21,-1.9812
400,22,-1.9914
400,23,-1.9864
400,24,-1.9803
400,25,-1.9743
400,26,-1.9723
400,27,-1.9688
400,28,-1.9622
400,29,-1.9525
400,30,-1.9202
400,31,-1.9015
400,32,-1.8972
400,33,-1.891
400,34,-1.8853
400,35,-1.883
400,36,-1.8666
400,37,-1.8229
400,38,-1.8069
400,39,-1.7866
400,40,-1.7746
400,41,-1.7515
400,42,-1.7509
400,43,-1.7317
400,44,-1.7006
400,45,-1.6979
400,46,-1.691
400,47,-1.6738
400,48,-1.6721
400,49,-1.8102
400,50,-1.776
400,51,-1.8192
400,52,-1.8377
400,53,-1.803
400,54,-1.8579
400,55,-1.8657
400,56,-1.8835
400,57,-1.8898
400,58,-1.8848
400,59,-1.8462
400,60,-1.8853
400,61,-1.9194
400,62,-1.9312
400,63,-1.9181
400,64,-1.9602
400,65,-1.9234
400,66,-1.9588
400,67,-1.9697
400,68,-1.9674
400,69,-1.9639
400,70,-1.9814
400,71,-1.9367
400,72,-1.986
400,73,-2.0128
400,74,-2.0442
400,75,-2.0264
400,76,-1.9989
400,77,-2.0278
400,78,-2.0456
400,79,-2.0157
400,80,-2.0526
400,81,-2.0459
400,82,-2.0783
400,83,-2.1122
400,84,-2.1416
400,85,-2.0871
400,86,-2.1449
400,87,-2.1024
400,88,-2.0936
400,89,-2.1154
400,90,-2.1644
400,91,-2.1126
400,92,-2.1137
400,93,-2.2379
400,94,-2.1812
400,95,-2.1216
400,96,-2.1287
400,97,-1.9166
400,98,-1.8658
400,99,-1.8212
400,100,-1.7838
400,101,-1.8709
400,102,-1.7435
400,103,-1.7189
400,104,-1.7695
400,105,-1.7488
400,106,-1.7223
400,107,-1.7254
400,108,-1.6354
400,109,-1.6075
400,110,-1.68
400,111,-1.7048
400,112,-1.6843
400,113,-1.591
400,114,-1.6911
400,115,-1.5307
400,116,-1.4534
400,117,-1.4474
400,118,-1.4682
400,119,-1.4456
400,120,-1.4012
400,121,-0.71888
400,122,-0.81386
400,123,-0.72648
400,124,-1.2822
400,125,-0.71947
400,126,-0.85936
400,127,-1.1367
400,128,-0.7833
400,129,-0.70529
400,130,-0.9541
400,131,-1.1171
400,132,-1.2583
400,133,-0.83685
400,134,-1.0181
400,135,-1.1668
400,136,-0.83395
400,137,-0.83891
400,138,-1.0927
400,139,-1.1265
400,140,-1.2252
400,141,-1.0652
400,142,-0.59134
400,143,-0.68072
400,144,-0.71956
400,145,-0.52775
400,146,-0.73278
400,147,-0.81716
400,148,-0.58256
400,149,-0.61264
400,150,-0.32564
400,151,-0.25972
400,152,-0.3177
400,153,-0.58535
400,154,-0.88079
400,155,-0.59533
400,156,-0.29106
400,157,-0.74906
400,158,0.28723
400,159,-0.24997
400,160,-0.30509
400,161,0.1556
400,162,-0.85959
400,163,-0.30877
400,164,0.21178
400,165,-0.4282
500,1,-1.2316
500,2,-1.2564
500,3,-1.2636
500,4,-1.2613
500,5,-1.2647
500,6,-1.2684
500,7,-1.2742
500,8,-1.2779
500,9,-1.2855
500,10,-1.2901
500,11,-1.3048
500,12,-1.3088
500,13,-1.3834
500,14,-1.4075
500,15,-1.441
500,16,-1.4821
500,17,-1.4973
500,18,-1.4987
500,19,-1.5043
500,20,-1.5098
500,21,-1.5313
500,22,-1.5394
500,23,-1.535
500,24,-1.5477
500,25,-1.5499
500,26,-1.5515
500,27,-1.5505
500,28,-1.5513
500,29,-1.5519
500,30,-1.5599
500,31,-1.5575
500,32,-1.5582
500,33,-1.557
500,34,-1.5566
500,35,-1.5559
500,36,-1.5569
500,37,-1.5591
500,38,-1.5559
500,39,-1.5566
500,40,-1.5527
500,41,-1.5415
500,42,-1.5507
500,43,-1.5433
500,44,-1.5243
500,45,-1.5294
500,46,-1.5298
500,47,-1.5188
500,48,-1.5109
500,49,-1.543
500,50,-1.5085
500,51,-1.5436
500,52,-1.5446
500,53,-1.5196
500,54,-1.5484
500,55,-1.5654
500,56,-1.5843
500,57,-1.5812
500,58,-1.5854
500,59,-1.5514
500,60,-1.5723
500,61,-1.6156
500,62,-1.6229
500,63,-1.614
500,64,-1.6498
500,65,-1.6122
500,66,-1.6627
500,67,-1.6467
500,68,-1.6749
500,69,-1.6586
500,70,-1.689
500,71,-1.6504
500,72,-1.6887
500,73,-1.7056
500,74,-1.753
500,75,-1.7532
500,76,-1.7514
500,77,-1.7613
500,78,-1.7911
500,79,-1.7753
500,80,-1.8242
500,81,-1.8221
500,82,-1.8413
500,83,-1.8436
500,84,-1.8785
500,85,-1.8716
500,86,-1.9124
500,87,-1.9053
500,88,-1.9233
500,89,-1.9433
500,90,-1.9577
500,91,-1.9519
500,92,-1.9791
500,93,-2.032
500,94,-2.0147
500,95,-2.0046
500,96,-2.011
500,97,-1.8845
500,98,-1.8494
500,99,-1.7898
500,100,-1.7495
500,101,-1.8355
500,102,-1.7247
500,103,-1.7003
500,104,-1.7419
500,105,-1.7209
500,106,-1.7018
500,107,-1.6978
500,108,-1.6249
500,109,-1.6023
500,110,-1.664
500,111,-1.6766
500,112,-1.6671
500,113,-1.5804
500,114,-1.6586
500,115,-1.5332
500,116,-1.4588
500,117,-1.4434
500,118,-1.4707
500,119,-1.4488
500,120,-1.4136
500,121,-0.8273
500,122,-0.87862
500,123,-0.79744
500,124,-1.1439
500,125,-0.7926
500,126,-0.92259
500,127,-1.1489
500,128,-0.84826
500,129,-0.77367
500,130,-1.0181
500,131,-1.1248
500,132,-1.0652
500,133,-0.91047
500,134,-1.089
500,135,-1.1404
500,136,-0.91772
500,137,-0.91779
500,138,-1.0792
500,139,-1.0827
500,140,-1.1295
500,141,-0.90579
500,142,-0.6684
500,143,-0.66875
500,144,-0.60196
500,145,-0.44405
500,146,-0.80376
500,147,-0.70877
500,148,-0.6897
500,149,-0.5343
500,150,-0.41413
500,151,-0.34363
500,152,-0.39372
500,153,-0.57098
500,154,-0.74007
500,155,-0.6936
500,156,-0.37882
500,157,-0.84086
500,158,0.24096
500,159,-0.32872
500,160,-0.39133
500,161,0.14983
500,162,-0.71952
500,163,-0.26935
500,164,0.14066
500,165,-0.41712
600,1,-1.1745
600,2,-1.2409
600,3,-1.2414
600,4,-1.2365
600,5,-1.2381
600,6,-1.236
600,7,-1.2386
600,8,-1.2414
600,9,-1.2449
600,10,-1.2477
600,11,-1.2502
600,12,-1.2529
600,13,-1.2742
600,14,-1.2805
600,15,-1.287
600,16,-1.2963
600,17,-1.3002
600,18,-1.3001
600,19,-1.3015
600,20,-1.3022
600,21,-1.3091
600,22,-1.311
600,23,-1.3045
600,24,-1.3053
600,25,-1.305
600,26,-1.3057
600,27,-1.3043
600,28,-1.3036
600,29,-1.3027
600,30,-1.3049
600,31,-1.3017
600,32,-1.302
600,33,-1.3006
600,34,-1.3001
600,35,-1.2996
600,36,-1.2995
600,37,-1.3
600,38,-1.2973
600,39,-1.2976
600,40,-1.2946
600,41,-1.2858
600,42,-1.2927
600,43,-1.2876
600,44,-1.2739
600,45,-1.2785
600,46,-1.2799
600,47,-1.2722
600,48,-1.265
600,49,-1.2913
600,50,-1.2657
600,51,-1.2953
600,52,-1.2964
600,53,-1.2798
600,54,-1.3083
600,55,-1.33
600,56,-1.3472
600,57,-1.346
600,58,-1.3562
600,59,-1.3344
600,60,-1.3606
600,61,-1.3975
600,62,-1.4081
600,63,-1.4043
600,64,-1.4405
600,65,-1.4193
600,66,-1.4654
600,67,-1.4554
600,68,-1.4842
600,69,-1.4762
600,70,-1.5054
600,71,-1.4914
600,72,-1.5322
600,73,-1.5541
600,74,-1.5969
600,75,-1.6017
600,76,-1.6196
600,77,-1.6357
600,78,-1.6627
600,79,-1.6715
600,80,-1.7217
600,81,-1.7297
600,82,-1.7552
600,83,-1.7712
600,84,-1.8122
600,85,-1.8089
600,86,-1.8508
600,87,-1.8486
600,88,-1.8581
600,89,-1.8873
600,90,-1.9126
600,91,-1.9061
600,92,-1.9103
600,93,-1.982
600,94,-1.9487
600,95,-1.9259
600,96,-1.9196
600,97,-1.7363
600,98,-1.6309
600,99,-1.5778
600,100,-1.5463
600,101,-1.5986
600,102,-1.5504
600,103,-1.5342
600,104,-1.5398
600,105,-1.5209
600,106,-1.5294
600,107,-1.5063
600,108,-1.4821
600,109,-1.4834
600,110,-1.4967
600,111,-1.4871
600,112,-1.4877
600,113,-1.4455
600,114,-1.4565
600,115,-1.4336
600,116,-1.3566
600,117,-1.3246
600,118,-1.3644
600,119,-1.3577
600,120,-1.3437
600,121,-1.0727
600,122,-1.0393
600,123,-1.0035
600,124,-0.96981
600,125,-1.0137
600,126,-1.055
600,127,-1.0793
600,128,-1.0114
600,129,-0.97608
600,130,-1.1211
600,131,-1.062
600,132,-0.88191
600,133,-1.0936
600,134,-1.1688
600,135,-1.0347
600,136,-1.1519
600,137,-1.1139
600,138,-0.99608
600,139,-0.9746
600,140,-0.9682
600,141,-0.75566
600,142,-0.88142
600,143,-0.64425
600,144,-0.52648
600,145,-0.3904
600,146,-0.87518
600,147,-0.62638
600,148,-0.89985
600,149,-0.48099
600,150,-0.6125
600,151,-0.52798
600,152,-0.55205
600,153,-0.55762
600,154,-0.64776
600,155,-0.8757
600,156,-0.57757
600,157,-0.90829
600,158,0.14619
600,159,-0.5006
600,160,-0.58004
600,161,0.11497
600,162,-0.62012
600,163,-0.26424
600,164,0.044398
600,165,-0.40401
700,1,-2.1402
700,2,-2.2747
700,3,-2.2371
700,4,-2.2236
700,5,-2.2462
700,6,-2.2048
700,7,-2.2058
700,8,-2.2166
700,9,-2.2201
700,10,-2.2148
700,11,-2.2478
700,12,-2.2227
700,13,-2.2169
700,14,-2.1845
700,15,-2.1663
700,16,-2.1458
700,17,-2.1429
700,18,-2.1416
700,19,-2.1363
700,20,-2.134
700,21,-2.1253
700,22,-2.1181
700,23,-2.1047
700,24,-2.0803
700,25,-2.0779
700,26,-2.0734
700,27,-2.0714
700,28,-2.0632
700,29,-2.0571
700,30,-2.0336
700,31,-2.0184
700,32,-2.0159
700,33,-2.0096
700,34,-2.0086
700,35,-2.0035
700,36,-1.9912
700,37,-1.9416
700,38,-1.9239
700,39,-1.8867
700,40,-1.8722
700,41,-1.8465
700,42,-1.8124
700,43,-1.7829
700,44,-1.7616
700,45,-1.7289
700,46,-1.7009
700,47,-1.688
700,48,-1.7032
700,49,-1.7847
700,50,-1.8041
700,51,-1.7995
700,52,-1.8235
700,53,-1.8218
700,54,-1.8471
700,55,-1.832
700,56,-1.8306
700,57,-1.8393
700,58,-1.8289
700,59,-1.8057
700,60,-1.8041
700,61,-1.8135
700,62,-1.8086
700,63,-1.791
700,64,-1.7961
700,65,-1.7409
700,66,-1.7568
700,67,-1.742
700,68,-1.7362
700,69,-1.7083
700,70,-1.7127
700,71,-1.6271
700,72,-1.6266
700,73,-1.6203
700,74,-1.6386
700,75,-1.6227
700,76,-1.568
700,77,-1.5501
700,78,-1.5673
700,79,-1.5018
700,80,-1.508
700,81,-1.4812
700,82,-1.4752
700,83,-1.4584
700,84,-1.4543
700,85,-1.429
700,86,-1.4357
700,87,-1.4142
700,88,-1.4199
700,89,-1.393
700,90,-1.3715
700,91,-1.3503
700,92,-1.3705
700,93,-1.3563
700,94,-1.3323
700,95,-1.3408
700,96,-1.3326
700,97,-1.1637
700,98,-1.1641
700,99,-1.1839
700,100,-1.1693
700,101,-1.1843
700,102,-1.1664
700,103,-1.1689
700,104,-1.1626
700,105,-1.1526
700,106,-1.1686
700,107,-1.1519
700,108,-1.143
700,109,-1.1583
700,110,-1.1427
700,111,-1.1408
700,112,-1.1321
700,113,-1.1254
700,114,-1.1198
700,115,-1.1281
700,116,-1.0781
700,117,-1.0594
700,118,-1.0861
700,119,-1.092
700,120,-1.0818
700,121,-0.98836
700,122,-1.0704
700,123,-1.1777
700,124,-0.85686
700,125,-1.2199
700,126,-1.0207
700,127,-0.92821
700,128,-1.08
700,129,-1.2335
700,130,-1.0249
700,131,-0.93393
700,132,-0.78803
700,133,-1.101
700,134,-1.0218
700,135,-0.90619
700,136,-1.1509
700,137,-1.0999
700,138,-0.87842
700,139,-0.87314
700,140,-0.84461
700,141,-0.6959
700,142,-1.1437
700,143,-0.7299
700,144,-0.54325
700,145,-0.42267
700,146,-0.87501
700,147,-0.62012
700,148,-0.99733
700,149,-0.50819
700,150,-1.0877
700,151,-0.92666
700,152,-0.87252
700,153,-0.58893
700,154,-0.65474
700,155,-0.9936
700,156,-1.0635
700,157,-0.83547
700,158,-0.028328
700,159,-0.87298
700,160,-1.0033
700,161,0.0062647
700,162,-0.60432
700,163,-0.34285
700,164,-0.11098
700,165,-0.39074
800,1,-1.7323
800,2,-1.5856
800,3,-1.6005
800,4,-1.6301
800,5,-1.6247
800,6,-1.6358
800,7,-1.63
800,8,-1.6416
800,9,-1.629
800,10,-1.639
800,11,-1.636
800,12,-1.6376
800,13,-1.6521
800,14,-1.6574
800,15,-1.663
800,16,-1.6706
800,17,-1.6798
800,18,-1.6791
800,19,-1.679
800,20,-1.6835
800,21,-1.6885
800,22,-1.6927
800,23,-1.6965
800,24,-1.7017
800,25,-1.7075
800,26,-1.7094
800,27,-1.7149
800,28,-1.7173
800,29,-1.7167
800,30,-1.7315
800,31,-1.7325
800,32,-1.7322
800,33,-1.7346
800,34,-1.7383
800,35,-1.7399
800,36,-1.7399
800,37,-1.7546
800,38,-1.7589
800,39,-1.7681
800,40,-1.7672
800,41,-1.7747
800,42,-1.7874
800,43,-1.7972
800,44,-1.8008
800,45,-1.8201
800,46,-1.8313
800,47,-1.8404
800,48,-1.8394
800,49,-1.943
800,50,-1.9474
800,51,-1.9489
800,52,-1.9519
800,53,-1.9596
800,54,-1.957
800,55,-1.9564
800,56,-1.9576
800,57,-1.9546
800,58,-1.9502
800,59,-1.956
800,60,-1.9569
800,61,-1.9465
800,62,-1.9527
800,63,-1.9489
800,64,-1.9425
800,65,-1.9496
800,66,-1.9398
800,67,-1.943
800,68,-1.9296
800,69,-1.9347
800,70,-1.9322
800,71,-1.9364
800,72,-1.9277
800,73,-1.9207
800,74,-1.9124
800,75,-1.9033
800,76,-1.8886
800,77,-1.9028
800,78,-1.8762
800,79,-1.8812
800,80,-1.8512
800,81,-1.842
800,82,-1.8433
800,83,-1.846
800,84,-1.8398
800,85,-1.8283
800,86,-1.8098
800,87,-1.7952
800,88,-1.7692
800,89,-1.7703
800,90,-1.7811
800,91,-1.7841
800,92,-1.7319
800,93,-1.7487
800,94,-1.7418
800,95,-1.7102
800,96,-1.7025
800,97,-1.8029
800,98,-1.6794
800,99,-1.5213
800,100,-1.488
800,101,-1.5136
800,102,-1.4818
800,103,-1.4722
800,104,-1.5032
800,105,-1.4969
800,106,-1.4814
800,107,-1.4757
800,108,-1.4663
800,109,-1.4606
800,110,-1.4507
800,111,-1.4596
800,112,-1.4549
800,113,-1.4206
800,114,-1.4371
800,115,-1.4274
800,116,-1.426
800,117,-1.4355
800,118,-1.3399
800,119,-1.3454
800,120,-1.3478
800,121,-1.6953
800,122,-1.176
800,123,-1.2815
800,124,-1.0823
800,125,-1.1987
800,126,-1.0856
800,127,-1.1013
800,128,-1.1806
800,129,-1.2523
800,130,-1.1262
800,131,-1.1682
800,132,-1.0478
800,133,-1.1952
800,134,-1.2097
800,135,-1.1055
800,136,-1.2049
800,137,-1.216
800,138,-1.0503
800,139,-1.0892
800,140,-1.0646
800,141,-0.94738
800,142,-1.2276
800,143,-1.2125
800,144,-0.75042
800,145,-0.64074
800,146,-0.96508
800,147,-0.77204
800,148,-1.035
800,149,-0.7169
800,150,-1.484
800,151,-1.2959
800,152,-1.8617
800,153,-0.83267
800,154,-0.87685
800,155,-1.0596
800,156,-1.6029
800,157,-0.88245
800,158,-0.31659
800,159,-2.3016
800,160,-1.914
800,161,-0.26037
800,162,-0.77227
800,163,-0.58739
800,164,-0.39129
800,165,-0.38311
900,1,-1.3657
900,2,-1.3219
900,3,-1.3212
900,4,-1.3222
900,5,-1.3321
900,6,-1.3288
900,7,-1.3271
900,8,-1.3316
900,9,-1.3273
900,10,-1.3351
900,11,-1.3374
900,12,-1.3395
900,13,-1.3648
900,14,-1.3767
900,15,-1.3885
900,16,-1.4089
900,17,-1.4116
900,18,-1.4166
900,19,-1.416
900,20,-1.4206
900,21,-1.4267
900,22,-1.4308
900,23,-1.4471
900,24,-1.4596
900,25,-1.4666
900,26,-1.4689
900,27,-1.4679
900,28,-1.4745
900,29,-1.4789
900,30,-1.4905
900,31,-1.5019
900,32,-1.5012
900,33,-1.5054
900,34,-1.5105
900,35,-1.5099
900,36,-1.5194
900,37,-1.5363
900,38,-1.549
900,39,-1.5621
900,40,-1.5756
900,41,-1.5906
900,42,-1.601
900,43,-1.6181
900,44,-1.6381
900,45,-1.6481
900,46,-1.6608
900,47,-1.6752
900,48,-1.687
900,49,-1.8817
900,50,-1.9036
900,51,-1.9022
900,52,-1.9029
900,53,-1.9255
900,54,-1.9312
900,55,-1.9472
900,56,-1.9624
900,57,-1.9636
900,58,-1.9805
900,59,-2.0035
900,60,-1.995
900,61,-2.0065
900,62,-1.9983
900,63,-2.0103
900,64,-2.0231
900,65,-2.0208
900,66,-2.0315
900,67,-2.0316
900,68,-2.0447
900,69,-2.0498
900,70,-2.0448
900,71,-2.0897
900,72,-2.0934
900,73,-2.1221
900,74,-2.0522
900,75,-2.0757
900,76,-2.0703
900,77,-2.1105
900,78,-2.0991
900,79,-2.0956
900,80,-2.1109
900,81,-2.1011
900,82,-2.1338
900,83,-2.1512
900,84,-2.1611
900,85,-2.1715
900,86,-2.1539
900,87,-2.0946
900,88,-2.1473
900,89,-2.1627
900,90,-2.1524
900,91,-2.1556
900,92,-2.1689
900,93,-2.1573
900,94,-2.1789
900,95,-2.2025
900,96,-2.1176
900,97,-2.2876
900,98,-2.1661
900,99,-2.146
900,100,-2.3784
900,101,-2.139
900,102,-2.2242
900,103,-2.3256
900,104,-2.1613
900,105,-2.1128
900,106,-2.2962
900,107,-2.1247
900,108,-2.2094
900,109,-2.3627
900,110,-2.4048
900,111,-2.196
900,112,-2.1567
900,113,-2.2309
900,114,-2.1933
900,115,-2.2468
900,116,-2.1091
900,117,-2.1151
900,118,-2.1765
900,119,-2.1698
900,120,-2.1538
900,121,-2.3599
900,122,-1.929
900,123,-2.3269
900,124,-1.9868
900,125,-2.2085
900,126,-1.8611
900,127,-2.153
900,128,-1.8588
900,129,-2.2513
900,130,-1.6605
900,131,-2.324
900,132,-1.6109
900,133,-1.7791
900,134,-2.0826
900,135,-2.0008
900,136,-2.6636
900,137,-1.935
900,138,-1.7889
900,139,-2.0329
900,140,-1.9669
900,141,-1.9217
900,142,-1.9945
900,143,-2.5839
900,144,-1.3567
900,145,-1.4725
900,146,-1.2894
900,147,-1.2111
900,148,-1.6527
900,149,-1.3773
900,150,-1.6801
900,151,-1.5317
900,152,-1.4413
900,153,-1.427
900,154,-1.4728
900,155,-1.6739
900,156,-1.6998
900,157,-1.2538
900,158,-0.8194
900,159,-1.5851
900,160,-1.45
900,161,-0.89159
900,162,-1.6168
900,163,-1.1
900,164,-0.83122
900,165,-0.39532
1000,1,-1.3527
1000,2,-1.3181
1000,3,-1.3169
1000,4,-1.319
1000,5,-1.3205
1000,6,-1.3211
1000,7,-1.3215
1000,8,-1.3211
1000,9,-1.3222
1000,10,-1.323
1000,11,-1.3258
1000,12,-1.325
1000,13,-1.3374
1000,14,-1.3394
1000,15,-1.3471
1000,16,-1.3585
1000,17,-1.3641
1000,18,-1.3631
1000,19,-1.3657
1000,20,-1.3668
1000,21,-1.3745
1000,22,-1.379
1000,23,-1.3818
1000,24,-1.3992
1000,25,-1.402
1000,26,-1.4032
1000,27,-1.4044
1000,28,-1.4124
1000,29,-1.4135
1000,30,-1.4289
1000,31,-1.4394
1000,32,-1.4419
1000,33,-1.4468
1000,34,-1.4514
1000,35,-1.4549
1000,36,-1.4622
1000,37,-1.4931
1000,38,-1.5107
1000,39,-1.5347
1000,40,-1.5553
1000,41,-1.5743
1000,42,-1.6009
1000,43,-1.6336
1000,44,-1.6623
1000,45,-1.6934
1000,46,-1.7202
1000,47,-1.7414
1000,48,-1.7639
1000,49,-2.3309
1000,50,-2.3671
1000,51,-2.41
1000,52,-2.3728
1000,53,-2.4722
1000,54,-2.5214
1000,55,-2.6513
1000,56,-2.5922
1000,57,-2.6883
1000,58,-2.7509
1000,59,-2.8959
1000,60,-2.8522
1000,61,-3.0363
1000,62,-3.0582
1000,63,-2.9796
1000,64,-3.0456
1000,65,-3.6987
1000,66,-3.4754
1000,67,-3.1079
1000,68,-3.1119
1000,69,-2.9926
1000,70,-4.0072
1000,71,-3.3472
1000,72,-2.7965
1000,73,-2.8552
1000,74,-3.1644
1000,75,-2.7542
1000,76,-2.7824
1000,77,-2.9038
1000,78,-2.5158
1000,79,-2.8364
1000,80,-2.3353
1000,81,-2.6697
1000,82,-2.4914
1000,83,-2.4464
1000,84,-2.3845
1000,85,-2.5785
1000,86,-2.5642
1000,87,-2.3922
1000,88,-2.4446
1000,89,-2.5158
1000,90,-2.3112
1000,91,-2.652
1000,92,-2.4403
1000,93,-2.3531
1000,94,-2.3154
1000,95,-2.3529
1000,96,-2.2381
1000,97,-2.4013
1000,98,-2.2805
1000,99,-2.0862
1000,100,-1.9254
1000,101,-2.339
1000,102,-2.4149
1000,103,-2.0722
1000,104,-2.2973
1000,105,-2.076
1000,106,-2.1068
1000,107,-2.037
1000,108,-2.177
1000,109,-2.1276
1000,110,-2.1466
1000,111,-1.9295
1000,112,-2.1001
1000,113,-2.0136
1000,114,-1.8889
1000,115,-1.9907
1000,116,-2.2556
1000,117,-2.039
1000,118,-1.8908
1000,119,-1.9181
1000,120,-1.9995
1000,121,-1.9703
1000,122,-1.8027
1000,123,-1.7254
1000,124,-1.9705
1000,125,-1.6438
1000,126,-1.5327
1000,127,-1.5853
1000,128,-1.7252
1000,129,-1.5616
1000,130,-1.5022
1000,131,-1.5808
1000,132,-1.6608
1000,133,-1.914
1000,134,-1.6508
1000,135,-2.1199
1000,136,-1.7576
1000,137,-1.5134
1000,138,-1.5705
1000,139,-1.4639
1000,140,-1.8762
1000,141,-1.7408
1000,142,-1.845
1000,143,-1.8387
1000,144,-1.2077
1000,145,-1.2195
1000,146,-1.1545
1000,147,-1.1524
1000,148,-1.2958
1000,149,-0.98012
1000,150,-1.4776
1000,151,-1.8489
1000,152,-1.1327
1000,153,-1.1457
1000,154,-1.123
1000,155,-1.5651
1000,156,-1.4055
1000,157,-1.2029
1000,158,-1.1633
1000,159,-1.5683
1000,160,-1.5891
1000,161,-0.75981
1000,162,-1.2474
1000,163,-0.96023
1000,164,-0.93223
1000,165,-0.45814


==> disturbance_psd.csv <==
freq,mode,psd_on,psd_off
0,1,-5.2973,0.80852
0,2,-5.9084,1.7456
0,3,-5.4228,-0.7238
0,4,-5.9637,0.088089
0,5,-5.8234,1.7851
0,6,-5.8771,1.4911
0,7,-6.8742,1.1711
0,8,-5.8023,1.1972
0,9,-6.371,-0.79348
0,10,-9.0118,-0.11302
0,11,-7.3796,-0.76629
0,12,-5.6601,1.2936
0,13,-6.1034,0.60974
0,14,-10.764,0.1476
0,15,-5.5353,1.5366
0,16,-6.0947,1.0066
0,17,-5.9706,0.9494
0,18,-7.5126,-1.1223
0,19,-7.9199,-0.26089
0,20,-5.6403,1.1979
0,21,-6.1594,0.45662
0,22,-8.0825,0.029139
0,23,-6.2607,1.0303
0,24,-7.9112,-0.94835
0,25,-5.6986,1.2916
0,26,-8.1584,-1.042
0,27,-7.6859,-1.2656
0,28,-7.5457,-2.6685
0,29,-7.3546,-4.1187
0,30,-7.742,-1.3133
0,31,-8.4944,-0.56359
0,32,-6.8706,0.32776
0,33,-7.5183,-0.24101
0,34,-7.9551,-0.78605
0,35,-5.619,1.4836
0,36,-6.7298,0.38569
0,37,-6.4312,0.39864
0,38,-5.5376,1.4848
0,39,-5.8658,1.0787
0,40,-8.1719,-1.1989
0,41,-6.0441,0.6343
0,42,-5.753,1.1107
0,43,-6.1054,0.83512
0,44,-5.1704,1.6354
0,45,-5.4019,1.3026
0,46,-5.6421,1.1137
0,47,-6.1702,0.62497
0,48,-5.4729,1.2254
0,49,-6.5359,-0.2066
0,50,-5.1427,0.88774
0,51,-6.6707,-0.25294
0,52,-6.9727,-0.48853
0,53,-5.5158,0.49805
0,54,-6.8998,-0.4949
0,55,-7.455,-0.90606
0,56,-5.8763,0.082226
0,57,-4.5785,1.1563
0,58,-6.3981,-1.2329
0,59,-4.8263,0.80346
0,60,-6.186,-0.38696
0,61,-5.6157,-0.29201
0,62,-6.719,-1.3801
0,63,-4.2414,1.319
0,64,-5.1338,0.42588
0,65,-4.6625,0.86961
0,66,-5.8035,-0.49035
0,67,-4.5981,0.81361
0,68,-8.4888,-1.6815
0,69,-3.9263,1.4039
0,70,-4.4924,0.81926
0,71,-6.1738,-1.7041
0,72,-5.5912,-0.3592
0,73,-5.2232,-0.13555
0,74,-4.2866,0.73846
0,75,-5.0124,0.12451
0,76,-4.7391,0.29168
0,77,-5.7614,-1.2536
0,78,-4.4773,0.36791
0,79,-3.6261,1.184
0,80,-5.5199,-0.72665
0,81,-4.5039,0.1743
0,82,-4.5878,0.17329
0,83,-5.0433,-0.48147
0,84,-6.556,-2.0106
0,85,-3.8795,0.72724
0,86,-4.7641,0.03493
0,87,-3.7188,0.82687
0,88,-5.2751,-0.56821
0,89,-5.0291,-0.47324
0,90,-3.545,0.87702
0,91,-4.301,0.19123
0,92,-6.8787,-1.6307
0,93,-4.0492,0.36527
0,94,-3.8375,0.5826
0,95,-5.3759,-2.1026
0,96,-6.1121,-1.586
0,97,-5.1593,-1.5054
0,98,-4.4965,-0.42004
0,99,-2.4181,1.3427
0,100,-5.6808,-1.9254
0,101,-4.4897,-0.42748
0,102,-2.3213,1.5068
0,103,-3.3507,0.45821
0,104,-4.4891,-0.26432
0,105,-5.0369,-0.86184
0,106,-2.7149,1.0347
0,107,-5.4792,-1.7023
0,108,-2.3534,1.3807
0,109,-6.1696,-2.5526
0,110,-5.2018,-2.1215
0,111,-5.1756,-1.3797
0,112,-2.283,1.389
0,113,-6.4826,-0.98604
0,114,-4.0425,-0.21792
0,115,-5.1998,-1.5489
0,116,-6.4116,-1.6466
0,117,-4.5716,-0.6836
0,118,-4.5155,-0.61419
0,119,-5.3908,-2.3759
0,120,-5.343,-2.0432
0,121,-4.7609,-2.0405
0,122,-4.2174,-1.6588
0,123,-0.77002,1.8001
0,124,-4.2408,-1.1145
0,125,-4.1948,-1.7438
0,126,-0.23983,2.385
0,127,-3.3505,-0.14828
0,128,-3.6011,-0.67631
0,129,-3.7004,-1.1453
0,130,-0.008592,2.6101
0,131,-3.9981,-1.5213
0,132,-1.9236,0.6847
0,133,-3.4566,-0.55378
0,134,-4.0118,-0.83869
0,135,-3.0875,-0.36297
0,136,-2.2189,0.4521
0,137,-3.6318,-0.75751
0,138,-4.0697,-0.96968
0,139,-4.264,-3.0169
0,140,-4.6161,-2.7606
0,141,-3.2125,-0.50597
0,142,-4.1919,-1.4468
0,143,-3.5687,-1.4866
0,144,-2.7055,-1.0714
0,145,-2.9934,-2.1574
0,146,-1.015,1.0217
0,147,-2.0656,-0.12059
0,148,-3.8443,-1.4792
0,149,-2.6934,-0.69251
0,150,-3.2995,-0.87636
0,151,-2.4354,-0.61404
0,152,-4.992,-0.94207
0,153,-2.4437,-0.48342
0,154,-3.3931,-3.2354
0,155,0.71292,2.3289
0,156,-2.5183,-0.6143
0,157,-3.3541,-1.3328
0,158,-2.5193,-0.49138
0,159,-3.7205,-1.769
0,160,-2.399,-0.67087
0,161,-3.4359,-3.5785
0,162,-2.2707,-0.52765
0,163,-3.2694,-1.4514
0,164,-3.122,-2.4056
0,165,-2.9289,-1.8983
0.1,1,-4.9947,-0.047003
0.1,2,-5.5272,0.0083289
0.1,3,-4.7579,0.56597
0.1,4,-6.0347,0.47523
0.1,5,-5.5526,0.77145
0.1,6,-6.3848,0.3452
0.1,7,-5.6341,0.40141
0.1,8,-5.7109,0.67392
0.1,9,-6.6029,-1.6304
0.1,10,-7.3288,-1.7227
0.1,11,-7.428,-0.93665
0.1,12,-5.8842,0.66097
0.1,13,-6.5907,0.061575
0.1,14,-6.2383,-0.42064
0.1,15,-5.5037,0.87281
0.1,16,-5.9235,0.36206
0.1,17,-6.4969,0.15277
0.1,18,-6.8973,-0.75121
0.1,19,-7.1129,-1.0491
0.1,20,-6.487,0.33447
0.1,21,-6.8185,-0.046058
0.1,22,-7.2738,-1.2293
0.1,23,-5.6733,0.43306
0.1,24,-7.448,-1.4325
0.1,25,-5.9627,0.47876
0.1,26,-6.9357,-1.4165
0.1,27,-7.6077,-3.5474
0.1,28,-7.1775,-2.385
0.1,29,-6.985,-1.9165
0.1,30,-7.5196,-1.2862
0.1,31,-7.1684,-1.3087
0.1,32,-7.6747,-1.527
0.1,33,-7.2799,-1.1087
0.1,34,-7.0096,-1.0338
0.1,35,-5.6823,0.61691
0.1,36,-6.4039,-0.2888
0.1,37,-6.8537,-0.36598
0.1,38,-5.5354,0.70399
0.1,39,-5.9627,0.28473
0.1,40,-8.2769,-4.0804
0.1,41,-6.3014,0.01594
0.1,42,-6.3153,0.19911
0.1,43,-5.8204,0.20504
0.1,44,-5.2767,0.8964
0.1,45,-5.6132,0.60371
0.1,46,-5.8924,0.32537
0.1,47,-6.437,-0.22874
0.1,48,-5.4779,0.58289
0.1,49,-6.6606,-2.8854
0.1,50,-5.0626,0.38492
0.1,51,-7.302,-1.53
0.1,52,-5.6215,-0.59973
0.1,53,-5.0917,0.12011
0.1,54,-6.3138,-1.2257
0.1,55,-5.8931,-1.1516
0.1,56,-5.9445,-0.77372
0.1,57,-4.831,0.48999
0.1,58,-6.7712,-1.4877
0.1,59,-4.8959,0.19328
0.1,60,-6.1787,-2.9561
0.1,61,-5.2866,-0.45321
0.1,62,-6.5053,-3.038
0.1,63,-4.4322,0.53487
0.1,64,-6.6668,-0.79134
0.1,65,-5.0348,-0.11191
0.1,66,-6.1313,-1.2349
0.1,67,-4.7472,0.016503
0.1,68,-6.7409,-2.5493
0.1,69,-4.1345,0.5855
0.1,70,-4.6811,0.0074988
0.1,71,-6.1151,-1.7245
0.1,72,-6.9741,-1.7347
0.1,73,-5.7886,-1.046
0.1,74,-4.7447,-0.12133
0.1,75,-6.1213,-1.1917
0.1,76,-5.121,-0.66135
0.1,77,-5.5849,-1.3997
0.1,78,-4.6564,-0.35436
0.1,79,-3.8017,0.42785
0.1,80,-5.5151,-1.4414
0.1,81,-4.4107,-0.40725
0.1,82,-4.8997,-0.69961
0.1,83,-5.2035,-1.167
0.1,84,-5.3114,-1.7472
0.1,85,-3.9056,0.035465
0.1,86,-4.4972,-0.72331
0.1,87,-3.6236,0.21714
0.1,88,-5.2833,-1.4571
0.1,89,-5.1514,-1.3699
0.1,90,-3.8387,0.10739
0.1,91,-4.7279,-0.79191
0.1,92,-4.9738,-1.7249
0.1,93,-4.5776,-0.56878
0.1,94,-3.8949,-0.19237
0.1,95,-5.5515,-1.7487
0.1,96,-6.9985,-3.1356
0.1,97,-6.3665,-2.5444
0.1,98,-4.7982,-1.5045
0.1,99,-2.349,0.80062
0.1,100,-5.6265,-2.6743
0.1,101,-5.6051,-2.1143
0.1,102,-2.5538,0.6941
0.1,103,-3.5122,-0.33767
0.1,104,-4.8634,-2.4549
0.1,105,-5.3999,-3.2529
0.1,106,-2.8167,0.30827
0.1,107,-4.1193,-1.4674
0.1,108,-2.5026,0.61687
0.1,109,-5.2958,-3.1581
0.1,110,-3.9696,-1.3381
0.1,111,-4.4449,-2.433
0.1,112,-2.4565,0.62299
0.1,113,-4.9563,-2.6973
0.1,114,-4.624,-2.1949
0.1,115,-5.6421,-2.4345
0.1,116,-4.3325,-2.1131
0.1,117,-4.4188,-3.6
0.1,118,-4.4866,-3.0194
0.1,119,-4.8415,-2.9899
0.1,120,-4.8018,-2.3146
0.1,121,-4.6599,-3.1134
0.1,122,-5.4355,-2.8692
0.1,123,-0.73049,1.2162
0.1,124,-3.7287,-2.6178
0.1,125,-4.0655,-2.1667
0.1,126,-0.41859,1.6196
0.1,127,-3.1436,-2.5605
0.1,128,-3.4496,-3.5979
0.1,129,-3.6935,-2.9097
0.1,130,-0.20731,1.8278
0.1,131,-4.1379,-2.6438
0.1,132,-2.1343,-0.089443
0.1,133,-4.1517,-2.1093
0.1,134,-3.3442,-2.436
0.1,135,-4.0378,-1.9237
0.1,136,-2.521,-0.51338
0.1,137,-3.9821,-2.8802
0.1,138,-3.7965,-3.2156
0.1,139,-3.4806,-2.0706
0.1,140,-4.2209,-3.1558
0.1,141,-3.5151,-2.9026
0.1,142,-3.6188,-2.8959
0.1,143,-3.6038,-3.3888
0.1,144,-4.1166,-2.3244
0.1,145,-3.34,-2.4406
0.1,146,-0.98039,-1.8997
0.1,147,-2.3773,-2.7897
0.1,148,-2.9049,-2.5624
0.1,149,-2.5509,-3.1128
0.1,150,-2.7902,-2.3502
0.1,151,-3.0428,-2.6218
0.1,152,-1.4865,-0.93366
0.1,153,-2.9457,-2.4977
0.1,154,-3.5322,-2.4278
0.1,155,0.41391,1.5885
0.1,156,-2.8747,-3.003
0.1,157,-3.6354,-2.602
0.1,158,-2.4216,-2.7256
0.1,159,-3.776,-2.7349
0.1,160,-3.1509,-2.5099
0.1,161,-2.9869,-2.4606
0.1,162,-2.5316,-2.9731
0.1,163,-3.2641,-3.1486
0.1,164,-4.7753,-4.3829
0.1,165,-2.3851,-2.3776
0.2,1,-6.0414,-0.012211
0.2,2,-5.0902,-0.69732
0.2,3,-5.6708,-0.10992
0.2,4,-5.6144,-0.42662
0.2,5,-5.8676,-0.31063
0.2,6,-6.0085,-0.50747
0.2,7,-6.3786,-0.65468
0.2,8,-5.6973,-0.34563
0.2,9,-6.4011,-1.9719
0.2,10,-6.7764,-1.5613
0.2,11,-6.9122,-1.7632
0.2,12,-5.6621,-0.37626
0.2,13,-6.3649,-0.98006
0.2,14,-7.101,-1.4993
0.2,15,-5.7068,-0.19976
0.2,16,-5.9679,-0.71544
0.2,17,-6.0413,-0.75053
0.2,18,-7.4212,-1.7641
0.2,19,-7.4027,-2.1459
0.2,20,-5.7538,-0.72139
0.2,21,-6.035,-1.0321
0.2,22,-8.0198,-2.2582
0.2,23,-6.0432,-0.66195
0.2,24,-8.0147,-2.8069
0.2,25,-5.8331,-0.63793
0.2,26,-9.5142,-2.9027
0.2,27,-7.504,-3.2718
0.2,28,-6.8752,-2.3231
0.2,29,-7.4187,-2.8621
0.2,30,-7.5403,-2.2427
0.2,31,-7.3235,-2.135
0.2,32,-6.9739,-2.9708
0.2,33,-7.6558,-2.3297
0.2,34,-7.2347,-2.2036
0.2,35,-5.7489,-0.55874
0.2,36,-6.4901,-1.2581
0.2,37,-6.3674,-1.326
0.2,38,-5.6514,-0.41854
0.2,39,-5.9864,-0.72358
0.2,40,-7.7406,-3.3281
0.2,41,-6.136,-0.99738
0.2,42,-5.9441,-0.94336
0.2,43,-6.044,-0.86957
0.2,44,-5.2265,-0.18361
0.2,45,-5.4765,-0.44258
0.2,46,-5.7066,-0.71715
0.2,47,-6.1428,-1.2852
0.2,48,-5.4731,-0.49075
0.2,49,-7.2791,-2.5689
0.2,50,-5.0776,-0.67868
0.2,51,-6.7948,-2.3589
0.2,52,-6.2283,-1.6999
0.2,53,-5.2913,-0.91645
0.2,54,-6.7128,-2.0536
0.2,55,-6.4985,-2.1114
0.2,56,-5.796,-1.9763
0.2,57,-4.592,-0.52199
0.2,58,-6.1596,-2.6589
0.2,59,-4.7449,-0.8256
0.2,60,-6.2523,-4.2875
0.2,61,-5.5507,-1.5806
0.2,62,-6.0752,-2.7189
0.2,63,-4.34,-0.57285
0.2,64,-5.3719,-1.9838
0.2,65,-4.8352,-1.1801
0.2,66,-6.2174,-2.4071
0.2,67,-4.5975,-1.1368
0.2,68,-7.1004,-3.689
0.2,69,-4.0652,-0.4688
0.2,70,-4.5734,-0.95326
0.2,71,-6.3625,-2.4096
0.2,72,-6.6037,-2.5636
0.2,73,-5.3449,-2.2296
0.2,74,-4.4297,-1.2955
0.2,75,-5.2319,-1.9612
0.2,76,-4.9395,-1.9966
0.2,77,-5.5106,-2.4897
0.2,78,-4.4785,-1.4224
0.2,79,-3.7021,-0.70812
0.2,80,-5.9216,-2.4733
0.2,81,-4.3765,-1.3102
0.2,82,-4.6591,-1.8331
0.2,83,-5.0964,-2.256
0.2,84,-5.4106,-2.581
0.2,85,-3.9737,-1.0822
0.2,86,-4.5743,-1.7661
0.2,87,-3.7488,-0.91687
0.2,88,-5.4351,-3.003
0.2,89,-4.7368,-2.0232
0.2,90,-3.7184,-0.98685
0.2,91,-4.5841,-1.8278
0.2,92,-5.4722,-2.8231
0.2,93,-4.3036,-1.6687
0.2,94,-3.8716,-1.3886
0.2,95,-4.6895,-2.3112
0.2,96,-6.7111,-3.2307
0.2,97,-4.7106,-2.7758
0.2,98,-4.1996,-1.9938
0.2,99,-2.313,-0.25772
0.2,100,-5.6347,-4.3866
0.2,101,-4.6049,-2.7286
0.2,102,-2.5192,-0.38715
0.2,103,-3.385,-1.3828
0.2,104,-4.4191,-2.3586
0.2,105,-4.834,-3.4771
0.2,106,-2.8124,-0.71401
0.2,107,-4.7191,-2.6002
0.2,108,-2.3918,-0.52487
0.2,109,-6.0195,-3.8522
0.2,110,-4.1537,-2.2211
0.2,111,-5.2577,-3.3582
0.2,112,-2.4127,-0.45367
0.2,113,-4.3856,-2.6741
0.2,114,-4.2679,-2.6622
0.2,115,-6.1415,-3.1809
0.2,116,-4.9722,-3.5673
0.2,117,-4.0044,-2.807
0.2,118,-4.0373,-3.146
0.2,119,-4.3045,-2.4959
0.2,120,-5.5818,-3.2366
0.2,121,-3.8992,-2.6786
0.2,122,-4.1961,-3.7915
0.2,123,-0.78344,0.18283
0.2,124,-5.6197,-3.4
0.2,125,-5.4372,-3.4206
0.2,126,-0.35334,0.56146
0.2,127,-3.1315,-2.9752
0.2,128,-4.9687,-2.7812
0.2,129,-4.177,-3.7142
0.2,130,-0.14122,0.76521
0.2,131,-3.8186,-2.5135
0.2,132,-1.9972,-1.2011
0.2,133,-3.4416,-3.6293
0.2,134,-3.0629,-2.5819
0.2,135,-3.2347,-3.1059
0.2,136,-2.5978,-1.5655
0.2,137,-3.2424,-3.195
0.2,138,-5.4764,-3.5297
0.2,139,-4.9318,-3.2512
0.2,140,-3.5863,-2.6477
0.2,141,-3.2499,-3.609
0.2,142,-4.8714,-3.227
0.2,143,-3.1865,-3.486
0.2,144,-4.3721,-3.0882
0.2,145,-2.7056,-2.1736
0.2,146,-1.3957,-2.7792
0.2,147,-2.4603,-3.8337
0.2,148,-3.7612,-3.9189
0.2,149,-4.3041,-3.0912
0.2,150,-3.022,-3.116
0.2,151,-3.2803,-3.3992
0.2,152,-2.0305,-1.868
0.2,153,-2.8761,-3.3265
0.2,154,-2.6815,-2.2948
0.2,155,0.27463,0.523
0.2,156,-2.8288,-3.4987
0.2,157,-3.9536,-3.4402
0.2,158,-2.8583,-5.0503
0.2,159,-2.8935,-2.9433
0.2,160,-3.8507,-2.5414
0.2,161,-2.5348,-2.2924
0.2,162,-2.5653,-3.2849
0.2,163,-4.3746,-4.0054
0.2,164,-5.0163,-4.7995
0.2,165,-3.1105,-3.3074
0.3,1,-4.8644,0.10389
0.3,2,-4.894,-0.46926
0.3,3,-4.7666,-0.42014
0.3,4,-6.2775,-0.93334
0.3,5,-5.4678,-0.71892
0.3,6,-5.7509,-0.74403
0.3,7,-5.6494,-1.0671
0.3,8,-5.7968,-0.61662
0.3,9,-6.1127,-2.1974
0.3,10,-7.7606,-3.2282
0.3,11,-7.1617,-1.9142
0.3,12,-5.6502,-0.64071
0.3,13,-6.613,-1.2423
0.3,14,-6.5337,-2.0467
0.3,15,-5.5323,-0.41766
0.3,16,-5.9482,-1.0218
0.3,17,-6.1173,-1.1219
0.3,18,-7.4434,-2.6068
0.3,19,-6.9966,-2.0853
0.3,20,-5.9909,-1.0186
0.3,21,-6.4816,-1.1944
0.3,22,-7.0503,-2.7252
0.3,23,-5.717,-0.8586
0.3,24,-7.6876,-2.4918
0.3,25,-5.7929,-0.7888
0.3,26,-7.0517,-2.6757
0.3,27,-8.1543,-3.5424
0.3,28,-7.3453,-2.8378
0.3,29,-7.0773,-3.338
0.3,30,-7.3346,-2.4402
0.3,31,-7.1141,-2.5405
0.3,32,-6.8252,-3.266
0.3,33,-6.9612,-2.3938
0.3,34,-7.036,-2.4002
0.3,35,-5.5794,-0.69391
0.3,36,-6.5402,-1.8179
0.3,37,-6.7216,-1.7783
0.3,38,-5.372,-0.61507
0.3,39,-5.9371,-1.0673
0.3,40,-7.2008,-2.7861
0.3,41,-6.3522,-1.3137
0.3,42,-5.7984,-0.9716
0.3,43,-5.8785,-1.1665
0.3,44,-5.1819,-0.42791
0.3,45,-5.4688,-0.75685
0.3,46,-5.6285,-0.96552
0.3,47,-6.1571,-1.4598
0.3,48,-5.4738,-0.78261
0.3,49,-6.8729,-3.4127
0.3,50,-5.0462,-0.86937
0.3,51,-6.2941,-3.1879
0.3,52,-6.0676,-2.0908
0.3,53,-5.1439,-1.1818
0.3,54,-6.2961,-2.4186
0.3,55,-6.8,-2.6708
0.3,56,-6.174,-2.3242
0.3,57,-4.6632,-0.78926
0.3,58,-5.9767,-2.8228
0.3,59,-4.7182,-1.1218
0.3,60,-5.9331,-3.5413
0.3,61,-5.6296,-2.0887
0.3,62,-7.7099,-3.4182
0.3,63,-4.3453,-0.81056
0.3,64,-5.2656,-1.9191
0.3,65,-4.8143,-1.5846
0.3,66,-5.8206,-2.6929
0.3,67,-4.6131,-1.3041
0.3,68,-6.7938,-3.691
0.3,69,-4.0766,-0.76754
0.3,70,-4.4386,-1.4081
0.3,71,-6.1637,-2.6374
0.3,72,-6.4215,-2.5849
0.3,73,-5.515,-2.3899
0.3,74,-4.6366,-1.4027
0.3,75,-5.3571,-2.587
0.3,76,-4.9269,-2.2763
0.3,77,-5.2695,-2.3474
0.3,78,-4.6207,-1.9166
0.3,79,-3.5903,-0.87891
0.3,80,-5.2719,-2.4419
0.3,81,-4.3638,-1.6368
0.3,82,-4.3801,-1.8599
0.3,83,-5.3597,-2.6895
0.3,84,-5.8261,-3.3343
0.3,85,-3.9653,-1.2871
0.3,86,-4.8586,-2.3295
0.3,87,-3.7479,-1.1775
0.3,88,-6.919,-2.9879
0.3,89,-5.0732,-2.5761
0.3,90,-3.7765,-1.3079
0.3,91,-4.584,-2.3832
0.3,92,-5.0105,-2.7214
0.3,93,-4.0938,-1.8594
0.3,94,-3.8677,-1.5214
0.3,95,-5.7619,-2.9402
0.3,96,-6.1755,-3.5654
0.3,97,-4.9335,-2.9068
0.3,98,-4.3165,-2.9931
0.3,99,-2.4129,-0.51288
0.3,100,-4.6463,-2.8344
0.3,101,-4.3192,-2.6859
0.3,102,-2.4752,-0.65018
0.3,103,-3.5963,-1.6798
0.3,104,-4.2499,-2.6134
0.3,105,-5.0103,-3.8394
0.3,106,-2.7764,-1.0661
0.3,107,-3.9852,-2.3341
0.3,108,-2.3547,-0.6839
0.3,109,-4.618,-3.0655
0.3,110,-4.183,-2.5449
0.3,111,-5.1203,-3.5089
0.3,112,-2.4637,-0.77717
0.3,113,-4.0186,-2.6151
0.3,114,-4.5205,-3.3701
0.3,115,-4.6513,-3.2805
0.3,116,-4.4026,-3.0955
0.3,117,-5.3788,-3.1372
0.3,118,-4.1218,-2.9809
0.3,119,-4.3211,-2.9411
0.3,120,-5.3182,-3.3868
0.3,121,-4.5192,-4.4663
0.3,122,-4.7976,-3.8206
0.3,123,-0.85568,-0.094765
0.3,124,-3.2833,-3.1073
0.3,125,-3.7423,-3.4009
0.3,126,-0.41022,0.29391
0.3,127,-3.2424,-3.3146
0.3,128,-4.1091,-3.9255
0.3,129,-3.9052,-2.7294
0.3,130,-0.22078,0.49163
0.3,131,-3.9776,-2.9295
0.3,132,-2.1231,-1.5357
0.3,133,-2.8388,-2.6806
0.3,134,-3.88,-3.5535
0.3,135,-4.7505,-2.7105
0.3,136,-3.4536,-1.9478
0.3,137,-4.2939,-3.1132
0.3,138,-4.3217,-5.1104
0.3,139,-3.4188,-2.8456
0.3,140,-4.0632,-4.3786
0.3,141,-4.0388,-3.2461
0.3,142,-3.487,-2.9706
0.3,143,-3.5003,-3.2714
0.3,144,-4.2004,-3.4297
0.3,145,-2.6723,-2.3724
0.3,146,-1.526,-2.6626
0.3,147,-3.0714,-3.1891
0.3,148,-3.3423,-2.9432
0.3,149,-3.8194,-3.1234
0.3,150,-3.2485,-3.5518
0.3,151,-3.6409,-3.3638
0.3,152,-2.0645,-1.9091
0.3,153,-5.0995,-2.99
0.3,154,-2.5588,-2.3367
0.3,155,-0.016497,0.26714
0.3,156,-3.2227,-3.4581
0.3,157,-2.9646,-3.1027
0.3,158,-2.4737,-2.7397
0.3,159,-3.6479,-3.7979
0.3,160,-4.8327,-2.8573
0.3,161,-2.7506,-2.5039
0.3,162,-3.1672,-5.0411
0.3,163,-3.3491,-3.6498
0.3,164,-5.001,-4.4316
0.3,165,-3.2708,-3.34
0.4,1,-3.8884,0.58797
0.4,2,-5.036,-1.2515
0.4,3,-5.0822,-0.67907
0.4,4,-5.358,-0.53322
0.4,5,-5.685,-0.30949
0.4,6,-6.1296,-0.8967
0.4,7,-5.8374,-0.70855
0.4,8,-5.6207,-0.71763
0.4,9,-6.7808,-1.664
0.4,10,-6.9107,-2.3491
0.4,11,-7.22,-2.0693
0.4,12,-5.8249,-0.57317
0.4,13,-6.2141,-1.0541
0.4,14,-7.2679,-2.0853
0.4,15,-5.7509,-0.44374
0.4,16,-6.0621,-0.92686
0.4,17,-6.2394,-1.0918
0.4,18,-7.0547,-2.0211
0.4,19,-6.9005,-2.0026
0.4,20,-6.0431,-0.9026
0.4,21,-6.2335,-1.1643
0.4,22,-7.1081,-2.2429
0.4,23,-5.9805,-0.84418
0.4,24,-7.4658,-3.2154
0.4,25,-5.9127,-0.76911
0.4,26,-6.5827,-1.9024
0.4,27,-8.2656,-3.5446
0.4,28,-7.6078,-3.5861
0.4,29,-7.448,-2.4669
0.4,30,-7.0024,-2.3
0.4,31,-7.0281,-2.3488
0.4,32,-7.113,-3.2211
0.4,33,-7.1208,-2.2902
0.4,34,-8.2537,-2.9403
0.4,35,-5.9626,-0.67538
0.4,36,-6.7556,-1.6058
0.4,37,-6.1492,-1.2839
0.4,38,-5.5953,-0.51962
0.4,39,-6.1127,-0.98505
0.4,40,-6.9507,-2.8945
0.4,41,-6.3744,-1.3132
0.4,42,-6.0524,-1.1093
0.4,43,-6.1959,-1.1289
0.4,44,-5.4002,-0.38605
0.4,45,-5.615,-0.70868
0.4,46,-5.9782,-0.9537
0.4,47,-6.8287,-1.5789
0.4,48,-5.6125,-0.69095
0.4,49,-7.6527,-2.5926
0.4,50,-5.2832,-0.92218
0.4,51,-7.052,-2.8337
0.4,52,-5.8805,-1.9145
0.4,53,-5.0763,-1.0587
0.4,54,-5.8386,-1.951
0.4,55,-6.343,-2.4758
0.4,56,-5.5867,-1.7741
0.4,57,-4.6655,-0.68476
0.4,58,-6.3003,-2.881
0.4,59,-4.9839,-1.0838
0.4,60,-5.8803,-3.4399
0.4,61,-5.5424,-1.7955
0.4,62,-6.9516,-4.674
0.4,63,-4.5878,-0.76969
0.4,64,-5.8411,-2.173
0.4,65,-5.2373,-1.4078
0.4,66,-6.4829,-2.5806
0.4,67,-4.9243,-1.2497
0.4,68,-6.477,-3.663
0.4,69,-4.2839,-0.71167
0.4,70,-4.8908,-1.3154
0.4,71,-6.4526,-3.0108
0.4,72,-5.9467,-2.8059
0.4,73,-5.8996,-2.4558
0.4,74,-4.7614,-1.413
0.4,75,-5.6355,-2.2378
0.4,76,-5.1566,-1.8273
0.4,77,-6.4485,-3.0292
0.4,78,-4.6349,-1.6336
0.4,79,-3.8459,-0.82575
0.4,80,-5.0292,-2.2641
0.4,81,-4.514,-1.6335
0.4,82,-4.8197,-1.9564
0.4,83,-4.8296,-2.3284
0.4,84,-5.1751,-2.8172
0.4,85,-4.0405,-1.2708
0.4,86,-4.9482,-2.1454
0.4,87,-3.807,-1.0968
0.4,88,-5.4371,-2.6708
0.4,89,-4.9728,-2.3578
0.4,90,-3.8936,-1.1717
0.4,91,-5.1641,-2.3581
0.4,92,-5.037,-3.1261
0.4,93,-4.5156,-1.7985
0.4,94,-4.2009,-1.5228
0.4,95,-4.6467,-2.5406
0.4,96,-5.874,-5.1454
0.4,97,-6.1157,-3.3722
0.4,98,-4.011,-2.2817
0.4,99,-2.5112,-0.48953
0.4,100,-5.0179,-4.1515
0.4,101,-5.3932,-3.3641
0.4,102,-2.6521,-0.57788
0.4,103,-3.6103,-1.633
0.4,104,-4.2212,-3.8669
0.4,105,-4.5344,-3.1137
0.4,106,-2.7642,-0.87487
0.4,107,-4.4361,-2.8175
0.4,108,-2.5419,-0.62977
0.4,109,-5.154,-3.6426
0.4,110,-4.2213,-2.6849
0.4,111,-4.2408,-3.3879
0.4,112,-2.6249,-0.6696
0.4,113,-4.2634,-3.0875
0.4,114,-4.375,-2.6958
0.4,115,-4.2466,-2.9147
0.4,116,-4.2744,-3.308
0.4,117,-3.6455,-2.9577
0.4,118,-4.8027,-3.8253
0.4,119,-5.1548,-3.9875
0.4,120,-4.1027,-2.9311
0.4,121,-4.1041,-3.4462
0.4,122,-4.5654,-4.1316
0.4,123,-1.0256,-0.051483
0.4,124,-2.9941,-2.8122
0.4,125,-4.3925,-3.4371
0.4,126,-0.70736,0.34889
0.4,127,-3.8037,-2.953
0.4,128,-4.4421,-3.6735
0.4,129,-3.7448,-4.1759
0.4,130,-0.50221,0.56777
0.4,131,-3.6803,-3.834
0.4,132,-2.6033,-1.4051
0.4,133,-3.797,-3.572
0.4,134,-3.4267,-3.5173
0.4,135,-4.0643,-3.3224
0.4,136,-3.3286,-2.103
0.4,137,-3.8947,-2.9705
0.4,138,-3.9717,-4.1191
0.4,139,-3.9401,-3.4152
0.4,140,-4.2039,-3.3539
0.4,141,-4.178,-3.4723
0.4,142,-4.3159,-3.807
0.4,143,-4.085,-3.3824
0.4,144,-4.3923,-3.893
0.4,145,-3.0647,-3.1052
0.4,146,-1.9063,-3.6363
0.4,147,-3.0517,-2.8894
0.4,148,-3.6369,-3.3534
0.4,149,-2.4828,-2.6889
0.4,150,-3.3951,-3.5041
0.4,151,-3.9193,-3.6327
0.4,152,-2.084,-2.0577
0.4,153,-2.7844,-3.4017
0.4,154,-2.953,-2.7422
0.4,155,-0.36682,0.33909
0.4,156,-3.3328,-4.0397
0.4,157,-3.0276,-2.9948
0.4,158,-2.7464,-3.219
0.4,159,-3.5462,-3.5606
0.4,160,-3.9781,-3.5802
0.4,161,-4.117,-3.5514
0.4,162,-3.5202,-4.5557
0.4,163,-3.317,-3.4903
0.4,164,-4.8135,-4.8499
0.4,165,-4.8819,-4.7653
0.5,1,-4.0841,0.51676
0.5,2,-5.2989,-0.56051
0.5,3,-5.1111,-0.85524
0.5,4,-5.5764,-1.4899
0.5,5,-5.1564,-1.9565
0.5,6,-5.3275,-1.8404
0.5,7,-5.4092,-1.6025
0.5,8,-5.8048,-3.2728
0.5,9,-6.354,-3.5999
0.5,10,-6.7931,-1.8761
0.5,11,-6.3996,-2.2395
0.5,12,-5.6864,-3.379
0.5,13,-6.3342,-2.5437
0.5,14,-6.6582,-2.8152
0.5,15,-5.5647,-1.9041
0.5,16,-5.8797,-2.4437
0.5,17,-6.2998,-2.4828
0.5,18,-7.4164,-3.6388
0.5,19,-7.3532,-5.0121
0.5,20,-5.8152,-2.6796
0.5,21,-6.0144,-2.693
0.5,22,-7.1856,-3.0946
0.5,23,-5.9415,-2.7488
0.5,24,-8.297,-4.8986
0.5,25,-5.7438,-2.4262
0.5,26,-6.6614,-2.6224
0.5,27,-6.9598,-3.0222
0.5,28,-6.8194,-3.0047
0.5,29,-7.299,-3.1569
0.5,30,-7.0098,-3.165
0.5,31,-6.916,-3.0191
0.5,32,-6.5814,-3.1814
0.5,33,-7.0762,-2.866
0.5,34,-7.3966,-3.3288
0.5,35,-5.5202,-2.5355
0.5,36,-6.4455,-3.0408
0.5,37,-6.4114,-2.8208
0.5,38,-5.4797,-2.3004
0.5,39,-5.7782,-2.918
0.5,40,-7.8139,-2.8457
0.5,41,-6.1525,-3.0573
0.5,42,-5.7111,-2.5893
0.5,43,-6.1115,-2.8311
0.5,44,-5.2309,-2.3149
0.5,45,-5.4717,-2.17
0.5,46,-5.6708,-3.6741
0.5,47,-6.0311,-3.7158
0.5,48,-5.4604,-2.4311
0.5,49,-6.6496,-3.279
0.5,50,-5.2972,-2.8085
0.5,51,-6.1248,-3.053
0.5,52,-6.3933,-3.68
0.5,53,-5.2952,-3.5073
0.5,54,-6.5208,-4.1755
0.5,55,-7.2342,-3.5582
0.5,56,-5.6045,-2.8736
0.5,57,-4.6797,-2.7779
0.5,58,-6.4029,-4.6214
0.5,59,-4.7503,-2.905
0.5,60,-5.762,-3.2335
0.5,61,-5.779,-3.2639
0.5,62,-7.3019,-3.9769
0.5,63,-4.2871,-2.3338
0.5,64,-5.2465,-4.3662
0.5,65,-4.5414,-2.7534
0.5,66,-5.8934,-3.3165
0.5,67,-4.6352,-2.7747
0.5,68,-5.6398,-2.9685
0.5,69,-3.8702,-2.2465
0.5,70,-4.3958,-4.0157
0.5,71,-5.8256,-3.852
0.5,72,-5.7246,-3.6519
0.5,73,-5.3647,-4.4994
0.5,74,-4.565,-3.0326
0.5,75,-5.0556,-4.3154
0.5,76,-4.5923,-3.2792
0.5,77,-5.414,-3.2701
0.5,78,-4.5161,-3.5621
0.5,79,-3.5905,-2.6212
0.5,80,-5.5181,-4.2487
0.5,81,-4.2944,-3.1653
0.5,82,-4.3855,-2.9221
0.5,83,-5.5864,-3.3511
0.5,84,-5.4502,-3.7215
0.5,85,-3.8378,-2.4555
0.5,86,-4.3001,-2.7801
0.5,87,-3.7102,-2.8256
0.5,88,-5.0738,-3.1806
0.5,89,-5.0994,-4.4517
0.5,90,-3.567,-2.8178
0.5,91,-4.2972,-3.6804
0.5,92,-5.1,-3.2647
0.5,93,-4.5003,-3.0786
0.5,94,-3.7518,-2.7976
0.5,95,-4.7521,-3.4172
0.5,96,-5.2368,-3.3127
0.5,97,-4.4018,-3.3639
0.5,98,-4.5034,-4.0825
0.5,99,-2.4301,-2.453
0.5,100,-5.3349,-3.6787
0.5,101,-4.4489,-3.5175
0.5,102,-2.4484,-2.4081
0.5,103,-3.4132,-3.5486
0.5,104,-4.3626,-3.0015
0.5,105,-4.6252,-4.5517
0.5,106,-2.7994,-2.0764
0.5,107,-4.5732,-4.1655
0.5,108,-2.4841,-2.3589
0.5,109,-4.915,-4.0434
0.5,110,-4.8905,-4.4902
0.5,111,-4.5458,-3.0638
0.5,112,-2.4484,-2.2366
0.5,113,-4.0267,-3.0632
0.5,114,-3.9658,-3.7412
0.5,115,-4.9583,-4.9496
0.5,116,-4.2024,-3.1116
0.5,117,-3.722,-3.1301
0.5,118,-3.8603,-3.3633
0.5,119,-4.4133,-3.5351
0.5,120,-4.1482,-3.6403
0.5,121,-3.6872,-3.162
0.5,122,-4.0529,-3.3182
0.5,123,-1.054,-1.8731
0.5,124,-3.5421,-3.4461
0.5,125,-3.6558,-3.5776
0.5,126,-0.59121,-1.5593
0.5,127,-2.8847,-2.9433
0.5,128,-3.4996,-3.8166
0.5,129,-3.552,-3.8919
0.5,130,-0.34497,-1.3672
0.5,131,-3.6305,-3.2476
0.5,132,-2.2504,-3.2047
0.5,133,-3.8542,-4.6709
0.5,134,-2.9329,-2.869
0.5,135,-4.8788,-3.1389
0.5,136,-3.0144,-2.8439
0.5,137,-4.012,-4.2199
0.5,138,-3.8041,-4.0513
0.5,139,-3.9298,-3.8128
0.5,140,-2.8488,-2.4655
0.5,141,-7.7293,-3.2623
0.5,142,-4.0043,-3.4002
0.5,143,-4.2539,-5.4825
0.5,144,-3.1817,-2.9163
0.5,145,-3.4911,-4.1092
0.5,146,-2.1312,-3.819
0.5,147,-3.5235,-3.5545
0.5,148,-3.6157,-3.2583
0.5,149,-3.3328,-3.6239
0.5,150,-4.0184,-4.3897
0.5,151,-2.82,-3.1139
0.5,152,-3.4083,-3.1833
0.5,153,-3.3956,-3.4113
0.5,154,-3.2576,-3.0259
0.5,155,-0.3469,-1.4425
0.5,156,-3.1594,-3.9522
0.5,157,-2.553,-2.4936
0.5,158,-3.1621,-3.5571
0.5,159,-3.1756,-3.2292
0.5,160,-3.9107,-3.01
0.5,161,-3.996,-4.8583
0.5,162,-2.7233,-3.0681
0.5,163,-4.0385,-3.8967
0.5,164,-4.896,-4.9591
0.5,165,-3.4693,-3.47
0.6,1,-4.4914,0.1326
0.6,2,-5.0752,-0.0073747
0.6,3,-4.7812,-1.0785
0.6,4,-5.658,-1.0399
0.6,5,-5.6431,-1.0275
0.6,6,-5.6076,-0.87585
0.6,7,-5.4714,-1.041
0.6,8,-5.9699,-1.0168
0.6,9,-6.0819,-2.562
0.6,10,-6.2216,-1.607
0.6,11,-6.4168,-1.9176
0.6,12,-5.6175,-0.76366
0.6,13,-5.9878,-1.2795
0.6,14,-6.5302,-2.1239
0.6,15,-5.5,-0.62996
0.6,16,-6.0603,-1.2985
0.6,17,-6.2091,-1.2658
0.6,18,-6.9015,-2.2847
0.6,19,-6.7588,-2.4509
0.6,20,-6.0416,-1.0836
0.6,21,-6.3718,-1.549
0.6,22,-7.2025,-2.6391
0.6,23,-5.7178,-1.0953
0.6,24,-6.9747,-2.5944
0.6,25,-6.0197,-1.0894
0.6,26,-7.4366,-3.1286
0.6,27,-7.1197,-3.7452
0.6,28,-6.8209,-3.1499
0.6,29,-6.3712,-2.3804
0.6,30,-8.6517,-3.3179
0.6,31,-7.3771,-2.7403
0.6,32,-6.8457,-2.5703
0.6,33,-7.2873,-2.6949
0.6,34,-6.879,-2.4811
0.6,35,-5.78,-0.92185
0.6,36,-6.5984,-1.8748
0.6,37,-6.2804,-1.8494
0.6,38,-5.6128,-0.84485
0.6,39,-5.8302,-1.1293
0.6,40,-7.5884,-4.5661
0.6,41,-5.948,-1.3622
0.6,42,-6.2062,-1.3078
0.6,43,-5.8133,-1.2934
0.6,44,-5.2032,-0.61355
0.6,45,-5.5217,-0.89999
0.6,46,-5.7976,-1.1648
0.6,47,-6.6392,-1.8312
0.6,48,-5.4894,-0.97541
0.6,49,-7.1905,-3.5321
0.6,50,-5.0022,-1.1092
0.6,51,-6.3864,-2.5804
0.6,52,-5.6075,-2.0476
0.6,53,-5.216,-1.4608
0.6,54,-5.9469,-2.7939
0.6,55,-5.3952,-2.1537
0.6,56,-6.1719,-2.3614
0.6,57,-4.7503,-1.0107
0.6,58,-6.1207,-3.1145
0.6,59,-4.9278,-1.3629
0.6,60,-5.5486,-3.1898
0.6,61,-5.0932,-1.8596
0.6,62,-6.8395,-3.9774
0.6,63,-4.5075,-1.0226
0.6,64,-6.3497,-2.301
0.6,65,-5.122,-1.6156
0.6,66,-6.0997,-2.8318
0.6,67,-4.7943,-1.5252
0.6,68,-7.323,-4.7441
0.6,69,-4.068,-0.89274
0.6,70,-4.8342,-1.5507
0.6,71,-5.5003,-2.833
0.6,72,-6.986,-3.323
0.6,73,-6.0854,-2.7303
0.6,74,-4.837,-1.6824
0.6,75,-6.0299,-2.6796
0.6,76,-5.0086,-2.0731
0.6,77,-5.4888,-3.1108
0.6,78,-5.1819,-2.0782
0.6,79,-3.8015,-1.1061
0.6,80,-5.4169,-2.8571
0.6,81,-4.0405,-1.7074
0.6,82,-4.438,-2.0084
0.6,83,-5.3676,-2.8415
0.6,84,-5.0321,-3.0403
0.6,85,-3.9819,-1.5076
0.6,86,-4.6318,-2.32
0.6,87,-3.6303,-1.3082
0.6,88,-5.6835,-3.0095
0.6,89,-5.1052,-2.9062
0.6,90,-3.8086,-1.4186
0.6,91,-4.3763,-2.1105
0.6,92,-5.1598,-3.675
0.6,93,-4.7905,-2.1747
0.6,94,-3.9587,-1.7149
0.6,95,-5.0515,-3.2068
0.6,96,-5.4052,-3.4889
0.6,97,-4.7466,-3.1563
0.6,98,-5.1888,-2.9879
0.6,99,-2.3648,-0.72067
0.6,100,-4.7155,-3.8764
0.6,101,-4.7746,-2.9778
0.6,102,-2.5477,-0.80116
0.6,103,-3.487,-1.8102
0.6,104,-4.333,-3.2119
0.6,105,-4.0428,-3.3334
0.6,106,-2.8688,-1.2157
0.6,107,-4.0474,-2.7905
0.6,108,-2.5588,-0.91815
0.6,109,-5.0835,-4.1031
0.6,110,-3.8795,-2.7483
0.6,111,-4.1778,-3.5326
0.6,112,-2.6956,-0.96207
0.6,113,-4.59,-3.8967
0.6,114,-3.6436,-3.397
0.6,115,-5.081,-4.4483
0.6,116,-4.3611,-3.3586
0.6,117,-4.1141,-3.9137
0.6,118,-4.283,-3.6248
0.6,119,-4.1623,-3.2666
0.6,120,-4.4036,-3.3055
0.6,121,-4.0009,-3.9924
0.6,122,-3.707,-3.2155
0.6,123,-1.079,-0.28987
0.6,124,-3.5775,-3.0201
0.6,125,-3.7363,-3.6214
0.6,126,-0.81234,0.098582
0.6,127,-4.1296,-4.4345
0.6,128,-4.3836,-3.6945
0.6,129,-3.7626,-3.7089
0.6,130,-0.58922,0.31591
0.6,131,-4.6925,-4.2154
0.6,132,-2.4086,-1.5991
0.6,133,-3.6955,-3.7156
0.6,134,-4.6474,-3.9723
0.6,135,-5.0549,-3.0929
0.6,136,-2.9385,-1.9967
0.6,137,-4.1328,-3.986
0.6,138,-3.3143,-3.3228
0.6,139,-3.8894,-3.565
0.6,140,-4.2755,-5.8778
0.6,141,-5.6461,-3.3547
0.6,142,-3.9042,-3.6229
0.6,143,-4.7711,-4.5574
0.6,144,-4.2114,-4.2183
0.6,145,-3.5578,-3.3699
0.6,146,-2.0401,-3.6362
0.6,147,-3.3279,-4.8341
0.6,148,-3.0513,-3.1897
0.6,149,-2.8591,-2.9621
0.6,150,-3.2914,-3.3388
0.6,151,-4.066,-3.5688
0.6,152,-2.7241,-2.7115
0.6,153,-3.9825,-3.1024
0.6,154,-3.4554,-3.2669
0.6,155,-0.56848,0.094618
0.6,156,-3.3778,-3.0678
0.6,157,-3.412,-3.5049
0.6,158,-3.0128,-3.4575
0.6,159,-3.5429,-3.6454
0.6,160,-3.4276,-4.6584
0.6,161,-3.017,-2.9826
0.6,162,-2.5479,-2.784
0.6,163,-4.022,-4.1493
0.6,164,-4.3571,-4.5813
0.6,165,-4.0171,-4.2389
0.7,1,-4.7445,-0.31036
0.7,2,-4.3129,-0.80537
0.7,3,-5.2696,-0.55192
0.7,4,-5.3497,-1.2747
0.7,5,-5.1043,-0.89156
0.7,6,-5.5904,-1.4994
0.7,7,-6.482,-1.5278
0.7,8,-5.5439,-2.1071
0.7,9,-6.8689,-2.5814
0.7,10,-7.1522,-2.8337
0.7,11,-7.0511,-2.5501
0.7,12,-5.9252,-1.9086
0.7,13,-6.2555,-2.4561
0.7,14,-6.8679,-2.4722
0.7,15,-5.5137,-1.4533
0.7,16,-5.8557,-1.6623
0.7,17,-6.0941,-2.0873
0.7,18,-6.6575,-2.6245
0.7,19,-7.2509,-3.1288
0.7,20,-5.6968,-1.8904
0.7,21,-6.065,-2.1168
0.7,22,-7.1654,-2.5279
0.7,23,-6.0767,-1.824
0.7,24,-8.0637,-3.8989
0.7,25,-5.6851,-1.7734
0.7,26,-8.4031,-3.1729
0.7,27,-7.6751,-3.4136
0.7,28,-7.1784,-3.5148
0.7,29,-7.8277,-2.9835
0.7,30,-7.3011,-2.8587
0.7,31,-7.3576,-3.456
0.7,32,-6.9691,-3.1265
0.7,33,-7.2335,-3.6462
0.7,34,-7.9745,-3.3125
0.7,35,-5.7546,-1.7511
0.7,36,-6.5344,-2.76
0.7,37,-6.33,-2.4782
0.7,38,-5.3498,-1.5494
0.7,39,-5.9724,-2.1663
0.7,40,-8.9356,-3.3528
0.7,41,-6.1301,-2.1576
0.7,42,-5.9517,-1.9717
0.7,43,-6.1518,-2.1299
0.7,44,-5.2217,-1.3078
0.7,45,-5.4627,-1.7121
0.7,46,-5.832,-1.8757
0.7,47,-6.4676,-2.4979
0.7,48,-5.5307,-1.8699
0.7,49,-6.1282,-3.6643
0.7,50,-5.1082,-1.9178
0.7,51,-6.2869,-3.6341
0.7,52,-7.4118,-3.1432
0.7,53,-5.3371,-2.113
0.7,54,-6.4086,-3.4108
0.7,55,-5.9898,-3.063
0.7,56,-5.2895,-2.5784
0.7,57,-4.5552,-1.7396
0.7,58,-6.1038,-3.2868
0.7,59,-4.8939,-2.0595
0.7,60,-6.1716,-4.0806
0.7,61,-5.7179,-2.8105
0.7,62,-6.0194,-3.36
0.7,63,-4.3351,-1.8258
0.7,64,-5.2034,-3.1163
0.7,65,-4.7278,-2.3365
0.7,66,-5.8808,-3.1801
0.7,67,-4.8317,-2.3417
0.7,68,-5.9196,-3.5087
0.7,69,-4.0333,-1.7732
0.7,70,-4.5555,-2.4428
0.7,71,-6.1032,-3.3908
0.7,72,-5.8453,-3.3377
0.7,73,-5.4232,-4.4454
0.7,74,-4.4402,-2.6854
0.7,75,-5.1202,-3.3797
0.7,76,-4.9637,-2.844
0.7,77,-6.0134,-4.711
0.7,78,-4.3018,-2.3334
0.7,79,-3.6053,-1.7721
0.7,80,-5.5219,-3.0837
0.7,81,-4.5148,-2.6712
0.7,82,-4.3561,-2.9193
0.7,83,-5.3293,-3.2688
0.7,84,-5.5732,-4.2189
0.7,85,-3.8019,-2.1651
0.7,86,-4.4936,-3.3079
0.7,87,-3.6679,-2.237
0.7,88,-5.3606,-3.5754
0.7,89,-4.6424,-3.7439
0.7,90,-3.6522,-2.1564
0.7,91,-4.5679,-3.3275
0.7,92,-5.3133,-3.9667
0.7,93,-3.8944,-3.3151
0.7,94,-3.9002,-2.556
0.7,95,-5.0207,-3.6092
0.7,96,-5.0562,-3.5879
0.7,97,-5.4385,-3.9728
0.7,98,-3.9338,-3.757
0.7,99,-2.3831,-1.4211
0.7,100,-4.787,-4.1033
0.7,101,-4.2727,-3.9344
0.7,102,-2.4337,-1.7338
0.7,103,-3.0534,-2.3087
0.7,104,-4.6156,-4.4235
0.7,105,-5.1825,-4.667
0.7,106,-2.6404,-1.9179
0.7,107,-3.7702,-2.97
0.7,108,-2.3841,-1.6695
0.7,109,-5.5475,-4.9378
0.7,110,-4.7674,-3.5134
0.7,111,-4.7061,-4.4354
0.7,112,-2.4348,-1.5532
0.7,113,-4.2083,-3.5431
0.7,114,-5.494,-3.7046
0.7,115,-4.5808,-3.5599
0.7,116,-4.0772,-3.2173
0.7,117,-3.7903,-3.5699
0.7,118,-4.6182,-5.1049
0.7,119,-3.9127,-3.4436
0.7,120,-3.9898,-3.5145
0.7,121,-4.9041,-4.3251
0.7,122,-3.6993,-3.4503
0.7,123,-1.1961,-1.0531
0.7,124,-4.6054,-4.5948
0.7,125,-4.3814,-4.1412
0.7,126,-0.72413,-0.67273
0.7,127,-4.2074,-4.0166
0.7,128,-3.7503,-3.813
0.7,129,-4.1521,-3.4638
0.7,130,-0.56729,-0.45358
0.7,131,-3.8733,-3.3836
0.7,132,-2.4944,-2.2835
0.7,133,-3.3604,-3.6036
0.7,134,-3.8841,-3.3872
0.7,135,-3.3223,-4.5323
0.7,136,-3.0128,-2.8061
0.7,137,-2.7917,-2.74
0.7,138,-3.2744,-3.2309
0.7,139,-3.6318,-3.3711
0.7,140,-3.7278,-3.4912
0.7,141,-3.8906,-3.3645
0.7,142,-3.6011,-3.7761
0.7,143,-3.7249,-4.4562
0.7,144,-3.46,-4.1228
0.7,145,-4.2111,-4.1749
0.7,146,-2.1447,-3.6314
0.7,147,-4.09,-4.0843
0.7,148,-3.8826,-3.8587
0.7,149,-3.484,-3.3965
0.7,150,-3.4671,-3.3485
0.7,151,-3.5056,-3.5866
0.7,152,-2.962,-3.0865
0.7,153,-3.7851,-3.5998
0.7,154,-3.7728,-3.5198
0.7,155,-0.61384,-0.69276
0.7,156,-3.1695,-3.421
0.7,157,-4.6197,-4.3892
0.7,158,-3.9004,-4.177
0.7,159,-3.7306,-3.4863
0.7,160,-3.702,-3.5723
0.7,161,-3.9472,-3.5716
0.7,162,-3.0277,-3.0659
0.7,163,-4.8955,-4.4867
0.7,164,-5.59,-6.6643
0.7,165,-4.3247,-4.3043
0.8,1,-3.6097,0.49512
0.8,2,-4.5875,-0.70064
0.8,3,-5.2956,-1.3388
0.8,4,-6.1772,-2.4217
0.8,5,-5.6576,-1.7555
0.8,6,-5.1654,-1.6656
0.8,7,-5.4877,-2.423
0.8,8,-5.9715,-1.4093
0.8,9,-6.8935,-2.134
0.8,10,-6.4208,-2.8047
0.8,11,-6.2496,-2.0988
0.8,12,-5.46,-1.0771
0.8,13,-6.1204,-1.7695
0.8,14,-6.135,-2.6615
0.8,15,-5.4863,-1.1903
0.8,16,-6.3628,-2.1507
0.8,17,-6.0255,-1.7744
0.8,18,-6.5624,-2.4937
0.8,19,-6.9291,-3.2102
0.8,20,-6.215,-1.6587
0.8,21,-6.8885,-2.1753
0.8,22,-7.7865,-2.8717
0.8,23,-5.8339,-1.906
0.8,24,-7.2448,-3.5207
0.8,25,-5.9059,-1.6351
0.8,26,-6.5278,-2.9203
0.8,27,-7.358,-4.3051
0.8,28,-7.8565,-3.3563
0.8,29,-7.9034,-3.1686
0.8,30,-7.7167,-3.4626
0.8,31,-7.4633,-5.9067
0.8,32,-7.2746,-4.0292
0.8,33,-6.8296,-3.3703
0.8,34,-6.644,-2.8417
0.8,35,-5.5816,-1.4225
0.8,36,-6.3424,-2.3153
0.8,37,-6.771,-2.6594
0.8,38,-5.5179,-1.4502
0.8,39,-5.927,-1.7614
0.8,40,-7.1121,-3.7469
0.8,41,-6.2855,-2.105
0.8,42,-6.0994,-1.9477
0.8,43,-5.9748,-1.9668
0.8,44,-5.263,-1.2298
0.8,45,-5.6164,-1.5656
0.8,46,-5.712,-1.6974
0.8,47,-6.0698,-2.1697
0.8,48,-5.2949,-1.4343
0.8,49,-7.4935,-3.4832
0.8,50,-5.1878,-1.6888
0.8,51,-5.7899,-2.8382
0.8,52,-5.9425,-2.8248
0.8,53,-5.2778,-2.03
0.8,54,-6.1748,-3.6823
0.8,55,-5.6388,-3.104
0.8,56,-5.5888,-2.6879
0.8,57,-4.7479,-1.4865
0.8,58,-6.9645,-3.6667
0.8,59,-4.8748,-1.8744
0.8,60,-6.3031,-4.1398
0.8,61,-5.1663,-2.4267
0.8,62,-5.9012,-3.8195
0.8,63,-4.6139,-1.6786
0.8,64,-5.6421,-2.6907
0.8,65,-4.7559,-2.2139
0.8,66,-5.3046,-2.8048
0.8,67,-4.7927,-2.0687
0.8,68,-6.2887,-3.9215
0.8,69,-3.9694,-1.4905
0.8,70,-4.6511,-2.1052
0.8,71,-5.8252,-3.3312
0.8,72,-6.1253,-4.1219
0.8,73,-5.3565,-3.458
0.8,74,-4.3471,-2.0581
0.8,75,-4.5924,-3.1762
0.8,76,-5.0062,-2.6145
0.8,77,-4.8797,-2.8348
0.8,78,-4.7172,-2.5515
0.8,79,-3.6425,-1.5913
0.8,80,-4.7962,-2.8593
0.8,81,-4.3127,-2.4771
0.8,82,-4.7471,-2.9585
0.8,83,-4.879,-3.0142
0.8,84,-5.6617,-4.2901
0.8,85,-3.7347,-1.9449
0.8,86,-5.1825,-3.1037
0.8,87,-3.6734,-1.8195
0.8,88,-5.1291,-3.3583
0.8,89,-4.1847,-2.5879
0.8,90,-3.7364,-1.9204
0.8,91,-4.778,-3.2275
0.8,92,-5.1483,-3.8602
0.8,93,-4.1723,-2.4424
0.8,94,-3.988,-2.305
0.8,95,-5.5501,-3.8114
0.8,96,-6.0336,-4.2029
0.8,97,-4.5509,-3.397
0.8,98,-3.777,-2.6719
0.8,99,-2.3714,-1.2215
0.8,100,-4.2665,-3.427
0.8,101,-4.261,-3.5741
0.8,102,-2.6048,-1.4432
0.8,103,-3.3246,-2.5376
0.8,104,-4.3093,-3.5089
0.8,105,-4.2585,-3.1237
0.8,106,-2.9746,-1.8059
0.8,107,-4.6835,-5.588
0.8,108,-2.5737,-1.5017
0.8,109,-4.2201,-3.4664
0.8,110,-4.5125,-3.8868
0.8,111,-4.0075,-3.2714
0.8,112,-2.5477,-1.4712
0.8,113,-4.3126,-3.4896
0.8,114,-3.9411,-3.0725
0.8,115,-4.7499,-4.2797
0.8,116,-5.3068,-4.1655
0.8,117,-4.4994,-5.0559
0.8,118,-4.3611,-4.3531
0.8,119,-4.9492,-4.1129
0.8,120,-4.4264,-3.8132
0.8,121,-5.0638,-5.156
0.8,122,-7.2482,-4.5038
0.8,123,-1.2891,-0.85792
0.8,124,-3.7307,-4.1746
0.8,125,-3.763,-3.4719
0.8,126,-0.89414,-0.44549
0.8,127,-3.5664,-3.9528
0.8,128,-3.9142,-4.2156
0.8,129,-3.5004,-3.4609
0.8,130,-0.70069,-0.24461
0.8,131,-4.1417,-4.4181
0.8,132,-2.5838,-2.1268
0.8,133,-3.8832,-3.4359
0.8,134,-4.3969,-4.3363
0.8,135,-3.2195,-3.0848
0.8,136,-3.0968,-2.5951
0.8,137,-3.8265,-3.5687
0.8,138,-4.6755,-4.4425
0.8,139,-3.8964,-3.8246
0.8,140,-3.9438,-3.3976
0.8,141,-3.2786,-3.5064
0.8,142,-3.5295,-3.759
0.8,143,-4.6078,-4.3567
0.8,144,-3.5302,-3.8233
0.8,145,-3.2053,-3.0456
0.8,146,-2.547,-3.8304
0.8,147,-4.0404,-4.1686
0.8,148,-3.8893,-3.51
0.8,149,-3.0674,-2.9466
0.8,150,-3.0992,-3.1741
0.8,151,-3.2371,-3.5637
0.8,152,-2.9636,-2.9783
0.8,153,-3.4848,-4.0294
0.8,154,-3.6315,-3.438
0.8,155,-0.79014,-0.48458
0.8,156,-4.2979,-3.8731
0.8,157,-4.5386,-4.3912
0.8,158,-4.0353,-3.6749
0.8,159,-3.5474,-3.6332
0.8,160,-3.1933,-3.0203
0.8,161,-3.6249,-3.646
0.8,162,-4.196,-3.841
0.8,163,-4.0145,-4.1457
0.8,164,-4.7532,-4.6307
0.8,165,-4.3205,-4.1018
0.9,1,-4.9763,-1.2902
0.9,2,-4.4389,-0.6036
0.9,3,-5.5136,-2.3828
0.9,4,-4.803,-0.74583
0.9,5,-7.1573,-1.0709
0.9,6,-5.6072,-0.99776
0.9,7,-5.7993,-1.161
0.9,8,-5.2159,-1.086
0.9,9,-6.3124,-3.2166
0.9,10,-5.7986,-2.1826
0.9,11,-5.9961,-1.9365
0.9,12,-5.5921,-1.3226
0.9,13,-5.9697,-1.8944
0.9,14,-7.4604,-2.4043
0.9,15,-5.9114,-1.2194
0.9,16,-5.9019,-1.4723
0.9,17,-6.1365,-1.8505
0.9,18,-6.3872,-2.275
0.9,19,-7.2777,-3.0126
0.9,20,-5.6146,-1.5351
0.9,21,-5.8235,-1.7966
0.9,22,-7.2829,-2.9212
0.9,23,-5.9884,-1.4576
0.9,24,-6.8784,-2.8935
0.9,25,-5.9009,-1.5718
0.9,26,-7.8695,-3.0809
0.9,27,-7.6707,-3.1301
0.9,28,-6.7737,-3.1918
0.9,29,-7.23,-3.1215
0.9,30,-6.9962,-2.8891
0.9,31,-6.6969,-2.7633
0.9,32,-7.9928,-3.1607
0.9,33,-6.8586,-2.8026
0.9,34,-7.1618,-3.0533
0.9,35,-6.0215,-1.4454
0.9,36,-6.4449,-2.151
0.9,37,-6.0651,-1.907
0.9,38,-5.5555,-1.2012
0.9,39,-6.0166,-1.6908
0.9,40,-6.9992,-4.4564
0.9,41,-6.1444,-1.9859
0.9,42,-6.0068,-1.911
0.9,43,-5.8438,-1.6139
0.9,44,-5.4003,-1.1381
0.9,45,-5.3715,-1.2863
0.9,46,-5.9893,-1.6969
0.9,47,-6.3361,-2.2573
0.9,48,-5.503,-1.4051
0.9,49,-6.5333,-4.043
0.9,50,-5.0947,-1.5844
0.9,51,-5.9769,-2.7117
0.9,52,-6.0621,-2.6139
0.9,53,-5.2262,-1.8707
0.9,54,-6.2728,-2.7029
0.9,55,-5.726,-2.673
0.9,56,-5.5519,-2.4181
0.9,57,-4.6633,-1.4487
0.9,58,-6.0845,-3.5193
0.9,59,-4.8844,-1.7683
0.9,60,-5.8836,-4.193
0.9,61,-5.3015,-2.499
0.9,62,-6.4572,-3.9555
0.9,63,-4.3953,-1.4601
0.9,64,-5.3768,-2.8488
0.9,65,-4.9228,-1.9916
0.9,66,-5.7937,-3.348
0.9,67,-4.548,-1.8756
0.9,68,-6.6374,-4.3455
0.9,69,-4.1316,-1.4089
0.9,70,-4.6976,-2.0097
0.9,71,-5.377,-3.3753
0.9,72,-5.619,-4.3143
0.9,73,-5.282,-3.4154
0.9,74,-4.6074,-2.0778
0.9,75,-5.6707,-2.7435
0.9,76,-5.5976,-2.6064
0.9,77,-5.486,-3.5206
0.9,78,-4.864,-2.3569
0.9,79,-3.8526,-1.545
0.9,80,-5.0937,-3.5206
0.9,81,-4.4049,-2.3236
0.9,82,-4.2727,-2.4771
0.9,83,-4.9355,-3.1475
0.9,84,-6.5188,-5.3131
0.9,85,-3.7977,-1.8787
0.9,86,-4.66,-2.6392
0.9,87,-3.8028,-1.8463
0.9,88,-4.5785,-2.7838
0.9,89,-5.5851,-3.5789
0.9,90,-3.6228,-1.8328
0.9,91,-4.5917,-2.9594
0.9,92,-5.073,-4.0325
0.9,93,-4.474,-2.5167
0.9,94,-4.1191,-2.23
0.9,95,-4.7009,-3.2596
0.9,96,-5.2479,-4.55
0.9,97,-4.7103,-3.4152
0.9,98,-4.0446,-2.906
0.9,99,-2.4266,-1.1473
0.9,100,-5.0734,-3.956
0.9,101,-4.4566,-4.7686
0.9,102,-2.7368,-1.3059
0.9,103,-3.941,-2.4121
0.9,104,-5.1114,-4.7498
0.9,105,-4.09,-3.6858
0.9,106,-3.0496,-1.7139
0.9,107,-4.3542,-3.3068
0.9,108,-2.5183,-1.3455
0.9,109,-4.4065,-3.862
0.9,110,-4.1596,-3.4375
0.9,111,-4.9069,-4.2733
0.9,112,-2.6274,-1.3902
0.9,113,-4.3655,-3.8555
0.9,114,-3.8785,-3.9509
0.9,115,-5.3897,-4.2303
0.9,116,-4.4272,-3.9182
0.9,117,-5.7626,-4.2115
0.9,118,-4.6644,-3.784
0.9,119,-4.9399,-5.1335
0.9,120,-4.9815,-4.3879
0.9,121,-3.0896,-2.8933
0.9,122,-3.8659,-3.574
0.9,123,-1.3204,-0.72731
0.9,124,-3.1897,-3.0748
0.9,125,-3.3915,-3.1792
0.9,126,-0.97981,-0.3402
0.9,127,-3.3515,-3.6265
0.9,128,-3.741,-3.9837
0.9,129,-3.8566,-3.8521
0.9,130,-0.85912,-0.16083
0.9,131,-3.5383,-3.4958
0.9,132,-3.4153,-2.2529
0.9,133,-4.002,-4.1132
0.9,134,-3.5361,-3.7885
0.9,135,-3.1065,-3.5784
0.9,136,-3.195,-2.3859
0.9,137,-4.1492,-4.3201
0.9,138,-4.0241,-4.2414
0.9,139,-2.9291,-2.7734
0.9,140,-3.4577,-3.6191
0.9,141,-4.5239,-3.4134
0.9,142,-4.2485,-3.8643
0.9,143,-4.1754,-3.9665
0.9,144,-4.3574,-3.9162
0.9,145,-3.9183,-4.5182
0.9,146,-2.1512,-2.8995
0.9,147,-3.4515,-3.5785
0.9,148,-4.5965,-4.1077
0.9,149,-4.0512,-3.7952
0.9,150,-4.5831,-4.3228
0.9,151,-3.3514,-3.5874
0.9,152,-3.2509,-3.4079
0.9,153,-3.5042,-3.0964
0.9,154,-3.3405,-3.2936
0.9,155,-0.9553,-0.39904
0.9,156,-2.8552,-2.8558
0.9,157,-3.2717,-3.2557
0.9,158,-5.7756,-4.0984
0.9,159,-4.8181,-6.3523
0.9,160,-4.3183,-3.8657
0.9,161,-3.2879,-3.1543
0.9,162,-3.2709,-3.5694
0.9,163,-4.2981,-4.1479
0.9,164,-4.4714,-4.6872
0.9,165,-4.3244,-4.2404
1.9,1,-3.4015,-0.053883
1.9,2,-5.2762,-1.4181
1.9,3,-5.9365,-1.9182
1.9,4,-5.2855,-2.1365
1.9,5,-4.8554,-1.535
1.9,6,-5.4073,-1.8132
1.9,7,-5.1994,-2.2709
1.9,8,-7.0692,-2.4159
1.9,9,-5.7767,-2.5112
1.9,10,-6.9054,-3.8752
1.9,11,-8.0884,-4.1115
1.9,12,-5.9584,-2.0509
1.9,13,-7.7431,-2.8483
1.9,14,-6.7298,-3.5254
1.9,15,-5.3961,-1.9725
1.9,16,-6.4153,-2.5131
1.9,17,-6.1622,-3.0588
1.9,18,-6.2634,-3.2457
1.9,19,-7.0623,-3.7936
1.9,20,-6.3462,-2.5569
1.9,21,-5.991,-2.3343
1.9,22,-6.4453,-3.6697
1.9,23,-5.6771,-2.4089
1.9,24,-7.1634,-4.2238
1.9,25,-6.0707,-2.4108
1.9,26,-6.3043,-3.3209
1.9,27,-6.8375,-4.0266
1.9,28,-7.4269,-3.4955
1.9,29,-6.6266,-3.3128
1.9,30,-7.2378,-3.7509
1.9,31,-6.9137,-3.9498
1.9,32,-7.3696,-3.9992
1.9,33,-6.6785,-3.9607
1.9,34,-7.4675,-3.9086
1.9,35,-5.5224,-2.2377
1.9,36,-6.8028,-2.9931
1.9,37,-6.659,-3.47
1.9,38,-5.4341,-1.9886
1.9,39,-5.9814,-2.5709
1.9,40,-7.2736,-3.9742
1.9,41,-7.3223,-3.0217
1.9,42,-6.136,-2.5924
1.9,43,-5.7638,-2.9649
1.9,44,-5.2537,-1.9491
1.9,45,-5.6627,-2.2383
1.9,46,-6.0255,-2.469
1.9,47,-6.348,-3.0521
1.9,48,-5.3064,-2.0313
1.9,49,-6.3638,-5.6612
1.9,50,-5.433,-2.5161
1.9,51,-5.9564,-4.0277
1.9,52,-5.6072,-3.2463
1.9,53,-4.9286,-2.5147
1.9,54,-5.6777,-3.2856
1.9,55,-6.1126,-4.6244
1.9,56,-6.0297,-3.5451
1.9,57,-4.9274,-2.2674
1.9,58,-5.4714,-3.7252
1.9,59,-4.662,-2.4333
1.9,60,-6.4934,-4.5612
1.9,61,-5.7433,-3.7144
1.9,62,-6.1459,-4.719
1.9,63,-4.3686,-2.2025
1.9,64,-5.4071,-3.1661
1.9,65,-4.7415,-2.8646
1.9,66,-5.5642,-3.5049
1.9,67,-4.8066,-2.8515
1.9,68,-5.2885,-3.6443
1.9,69,-4.022,-2.1222
1.9,70,-4.7001,-2.6381
1.9,71,-5.5163,-3.8971
1.9,72,-6.3057,-4.5528
1.9,73,-5.7597,-3.4737
1.9,74,-4.5239,-2.7044
1.9,75,-4.647,-4.2974
1.9,76,-6.158,-3.4109
1.9,77,-5.1044,-4.0155
1.9,78,-4.5099,-3.0826
1.9,79,-3.771,-2.25
1.9,80,-4.9323,-3.6432
1.9,81,-4.1102,-2.7973
1.9,82,-5.0536,-3.7426
1.9,83,-4.866,-3.62
1.9,84,-5.2174,-4.3096
1.9,85,-3.7723,-2.7503
1.9,86,-4.6682,-4.9755
1.9,87,-3.7691,-2.7162
1.9,88,-4.7663,-4.6049
1.9,89,-5.3221,-4.1057
1.9,90,-3.724,-2.7001
1.9,91,-4.7561,-3.9132
1.9,92,-4.1811,-3.4389
1.9,93,-4.1878,-3.7617
1.9,94,-3.9953,-3.0151
1.9,95,-5.0794,-4.0048
1.9,96,-4.4435,-3.8084
1.9,97,-5.0151,-4.3814
1.9,98,-4.2181,-3.771
1.9,99,-2.9576,-2.2088
1.9,100,-5.7616,-5.4739
1.9,101,-3.6687,-3.1228
1.9,102,-2.6452,-1.9765
1.9,103,-4.8846,-3.241
1.9,104,-3.8913,-3.8472
1.9,105,-4.7689,-4.4483
1.9,106,-3.4074,-2.4731
1.9,107,-3.9993,-4.0468
1.9,108,-2.6363,-2.0225
1.9,109,-5.1363,-5.3391
1.9,110,-4.3575,-3.989
1.9,111,-4.3549,-4.2471
1.9,112,-2.993,-2.1948
1.9,113,-3.9186,-3.6335
1.9,114,-4.4423,-3.726
1.9,115,-5.4598,-5.5468
1.9,116,-4.0093,-3.5618
1.9,117,-4.2382,-4.2127
1.9,118,-3.5186,-3.5824
1.9,119,-4.9975,-5.058
1.9,120,-5.415,-4.7953
1.9,121,-4.1637,-4.1801
1.9,122,-4.6863,-4.3269
1.9,123,-1.8838,-1.5768
1.9,124,-4.1696,-4.3111
1.9,125,-5.0275,-5.431
1.9,126,-1.5178,-1.1579
1.9,127,-3.5043,-3.6222
1.9,128,-4.4058,-4.624
1.9,129,-4.665,-5.0981
1.9,130,-1.3988,-0.97716
1.9,131,-3.4234,-3.3855
1.9,132,-3.2151,-2.9489
1.9,133,-3.8864,-3.8092
1.9,134,-6.1421,-4.6098
1.9,135,-3.7126,-4.0204
1.9,136,-4.5571,-3.6051
1.9,137,-3.6921,-3.8925
1.9,138,-4.6569,-4.9565
1.9,139,-4.2804,-4.6997
1.9,140,-3.8881,-3.8097
1.9,141,-3.923,-3.6546
1.9,142,-3.4406,-3.5913
1.9,143,-4.1938,-4.2806
1.9,144,-4.0102,-3.6885
1.9,145,-3.1518,-3.0486
1.9,146,-2.7325,-3.5426
1.9,147,-3.4634,-3.6794
1.9,148,-3.9378,-4.284
1.9,149,-3.5662,-3.5967
1.9,150,-3.7914,-3.616
1.9,151,-3.5095,-3.2619
1.9,152,-3.687,-3.6925
1.9,153,-3.6562,-3.8174
1.9,154,-4.0185,-3.9646
1.9,155,-1.6081,-1.2664
1.9,156,-5.0212,-4.0543
1.9,157,-3.6019,-3.8057
1.9,158,-3.8956,-4.0363
1.9,159,-4.5782,-4.6512
1.9,160,-4.4061,-4.4185
1.9,161,-3.7258,-3.708
1.9,162,-3.701,-3.9654
1.9,163,-4.3064,-4.2854
1.9,164,-5.9829,-5.3606
1.9,165,-5.2326,-5.3544
2.9,1,-3.348,-0.50325
2.9,2,-4.0571,-1.5256
2.9,3,-4.9095,-1.9934
2.9,4,-4.7136,-1.8673
2.9,5,-5.4741,-4.3132
2.9,6,-5.343,-2.2952
2.9,7,-5.7584,-2.5838
2.9,8,-5.2757,-2.383
2.9,9,-6.0853,-4.5644
2.9,10,-5.551,-2.7452
2.9,11,-6.8715,-3.7518
2.9,12,-5.5727,-4.3469
2.9,13,-6.8239,-3.4821
2.9,14,-5.8514,-2.743
2.9,15,-5.6789,-2.533
2.9,16,-5.2945,-2.4003
2.9,17,-6.1294,-4.9967
2.9,18,-6.4851,-3.6499
2.9,19,-6.8306,-3.4619
2.9,20,-5.8592,-3.4886
2.9,21,-5.7702,-2.8316
2.9,22,-6.3753,-3.6854
2.9,23,-5.9687,-3.4033
2.9,24,-9.0585,-4.7308
2.9,25,-5.5172,-2.8624
2.9,26,-7.3436,-4.0341
2.9,27,-7.3859,-4.9624
2.9,28,-6.9222,-4.2231
2.9,29,-6.8379,-3.8681
2.9,30,-7.6929,-4.0836
2.9,31,-6.8018,-4.2171
2.9,32,-6.5426,-4.9727
2.9,33,-6.6919,-3.5821
2.9,34,-7.2056,-4.9378
2.9,35,-6.1467,-2.7415
2.9,36,-6.0817,-3.5159
2.9,37,-5.6877,-2.8238
2.9,38,-5.4664,-2.697
2.9,39,-6.192,-3.1716
2.9,40,-6.7416,-3.8677
2.9,41,-5.7421,-3.2645
2.9,42,-5.633,-2.9657
2.9,43,-5.9309,-3.0506
2.9,44,-5.2946,-2.6309
2.9,45,-5.4918,-2.6974
2.9,46,-5.4009,-2.7422
2.9,47,-5.96,-3.8052
2.9,48,-5.4596,-2.7384
2.9,49,-6.6565,-6.5264
2.9,50,-5.1233,-3.0568
2.9,51,-6.3151,-4.2386
2.9,52,-5.41,-3.2359
2.9,53,-5.7087,-4.0802
2.9,54,-5.2888,-3.316
2.9,55,-5.804,-4.3238
2.9,56,-5.72,-4.0412
2.9,57,-4.6785,-2.9341
2.9,58,-5.6299,-3.9524
2.9,59,-4.763,-3.0705
2.9,60,-5.8398,-4.7914
2.9,61,-6.6321,-4.4525
2.9,62,-5.0441,-3.5195
2.9,63,-4.4478,-2.7939
2.9,64,-4.836,-4.1229
2.9,65,-4.8986,-3.7441
2.9,66,-4.8333,-3.2646
2.9,67,-4.3688,-3.1691
2.9,68,-5.9463,-4.9621
2.9,69,-4.1173,-3.1566
2.9,70,-4.486,-3.0398
2.9,71,-5.3605,-4.2989
2.9,72,-5.0475,-5.0418
2.9,73,-5.3822,-3.9121
2.9,74,-4.4188,-3.2235
2.9,75,-4.675,-4.42
2.9,76,-4.5307,-3.2591
2.9,77,-5.2928,-4.2057
2.9,78,-5.0192,-3.8071
2.9,79,-3.4094,-2.6296
2.9,80,-5.8033,-4.4334
2.9,81,-4.6281,-3.3171
2.9,82,-5.4511,-4.0354
2.9,83,-4.6263,-3.7372
2.9,84,-5.1044,-4.614
2.9,85,-3.7414,-3.1377
2.9,86,-4.6463,-3.6088
2.9,87,-4.0002,-3.1841
2.9,88,-4.4488,-3.7212
2.9,89,-4.1061,-3.7852
2.9,90,-4.2651,-3.2258
2.9,91,-3.9996,-3.7649
2.9,92,-4.4884,-3.7357
2.9,93,-5.2094,-3.7568
2.9,94,-3.9858,-3.7351
2.9,95,-3.9004,-3.3646
2.9,96,-4.8887,-4.2504
2.9,97,-4.7001,-4.531
2.9,98,-3.6745,-3.5402
2.9,99,-2.7968,-2.6185
2.9,100,-4.5125,-4.0566
2.9,101,-3.9316,-4.1382
2.9,102,-2.8064,-2.545
2.9,103,-3.6003,-3.3232
2.9,104,-4.2048,-4.5232
2.9,105,-3.8976,-3.9153
2.9,106,-3.2691,-2.8998
2.9,107,-3.9847,-3.8653
2.9,108,-3.2186,-3.0848
2.9,109,-3.7553,-3.5098
2.9,110,-3.7945,-3.4626
2.9,111,-5.0908,-4.874
2.9,112,-3.2269,-2.8818
2.9,113,-4.9705,-5.1376
2.9,114,-4.0302,-3.806
2.9,115,-5.6743,-6.3692
2.9,116,-3.6414,-3.6214
2.9,117,-5.1965,-5.1878
2.9,118,-3.7017,-3.6316
2.9,119,-3.9619,-3.9086
2.9,120,-4.8509,-4.9375
2.9,121,-3.9045,-3.7915
2.9,122,-5.0437,-5.0124
2.9,123,-2.2062,-2.0963
2.9,124,-4.3551,-4.3086
2.9,125,-3.4698,-3.413
2.9,126,-1.7931,-1.8332
2.9,127,-3.9934,-4.5871
2.9,128,-4.0018,-4.1502
2.9,129,-5.4165,-6.3393
2.9,130,-1.6186,-1.5481
2.9,131,-4.9377,-4.2051
2.9,132,-3.44,-3.2318
2.9,133,-3.2458,-3.175
2.9,134,-4.2687,-4.3036
2.9,135,-4.1949,-3.8696
2.9,136,-3.5322,-3.6293
2.9,137,-3.8455,-4.1954
2.9,138,-4.9944,-4.5187
2.9,139,-4.0621,-4.2362
2.9,140,-5.4412,-5.3832
2.9,141,-4.0684,-4.2797
2.9,142,-3.5457,-3.4901
2.9,143,-4.3048,-4.2713
2.9,144,-5.726,-4.6461
2.9,145,-4.5427,-4.6578
2.9,146,-3.5982,-4.1789
2.9,147,-3.9981,-4.2066
2.9,148,-5.3586,-5.3726
2.9,149,-4.5838,-4.6007
2.9,150,-4.7867,-4.6041
2.9,151,-4.3832,-4.959
2.9,152,-4.0371,-4.3061
2.9,153,-3.6894,-3.4555
2.9,154,-4.0396,-3.903
2.9,155,-1.8903,-1.7803
2.9,156,-4.0358,-3.97
2.9,157,-4.9491,-4.4255
2.9,158,-4.8782,-5.2726
2.9,159,-4.6678,-4.8244
2.9,160,-4.2029,-3.8608
2.9,161,-3.9488,-3.9921
2.9,162,-4.9172,-4.7694
2.9,163,-4.371,-4.2575
2.9,164,-4.7595,-4.7167
2.9,165,-4.7007,-4.6454
3.9,1,-3.7575,-1.53
3.9,2,-3.9082,-1.4859
3.9,3,-5.5568,-2.7014
3.9,4,-5.0419,-2.4437
3.9,5,-5.5558,-3.1761
3.9,6,-5.0133,-2.3632
3.9,7,-6.7274,-2.9571
3.9,8,-5.7011,-2.834
3.9,9,-5.6129,-3.2558
3.9,10,-5.9596,-3.5365
3.9,11,-6.7772,-4.333
3.9,12,-5.3368,-2.7561
3.9,13,-6.4075,-4.6177
3.9,14,-6.6863,-3.7002
3.9,15,-5.5699,-3.2794
3.9,16,-5.9846,-3.3148
3.9,17,-5.8987,-3.6177
3.9,18,-6.3052,-3.4571
3.9,19,-6.9434,-4.907
3.9,20,-5.6029,-3.2253
3.9,21,-6.9002,-3.7482
3.9,22,-6.2201,-4.2574
3.9,23,-5.8959,-4.4592
3.9,24,-8.4356,-5.2884
3.9,25,-5.782,-3.454
3.9,26,-5.9215,-3.5038
3.9,27,-6.489,-3.9995
3.9,28,-6.3701,-4.1007
3.9,29,-6.3031,-3.5405
3.9,30,-6.4674,-3.7239
3.9,31,-7.5377,-4.4416
3.9,32,-7.301,-4.3736
3.9,33,-6.0023,-3.7577
3.9,34,-6.503,-4.1801
3.9,35,-5.3108,-3.1656
3.9,36,-6.4044,-3.7097
3.9,37,-6.6939,-3.4373
3.9,38,-5.5976,-3.4358
3.9,39,-6.0338,-3.6765
3.9,40,-6.3898,-4.398
3.9,41,-5.9833,-4.4797
3.9,42,-5.6131,-3.9143
3.9,43,-5.8316,-4.1116
3.9,44,-5.2024,-2.8009
3.9,45,-5.6493,-3.136
3.9,46,-5.4256,-3.0527
3.9,47,-5.817,-3.6214
3.9,48,-5.6203,-3.5516
3.9,49,-6.1263,-5.2336
3.9,50,-5.6685,-3.8091
3.9,51,-6.0284,-4.511
3.9,52,-6.1824,-4.7557
3.9,53,-5.5013,-3.5733
3.9,54,-5.6283,-5.2869
3.9,55,-4.7014,-3.4708
3.9,56,-6.4766,-4.7443
3.9,57,-5.1963,-3.5735
3.9,58,-5.5761,-3.9754
3.9,59,-4.7279,-3.5211
3.9,60,-5.4374,-4.5448
3.9,61,-4.7133,-3.3664
3.9,62,-6.1825,-5.8184
3.9,63,-4.143,-2.914
3.9,64,-4.7604,-3.7584
3.9,65,-4.816,-4.6391
3.9,66,-5.2575,-4.2259
3.9,67,-4.4822,-3.2449
3.9,68,-4.8514,-4.0997
3.9,69,-4.1412,-3.5664
3.9,70,-4.3435,-3.7328
3.9,71,-6.044,-4.7287
3.9,72,-5.1761,-4.0302
3.9,73,-4.7317,-4.6561
3.9,74,-4.0181,-3.3293
3.9,75,-4.4162,-4.0607
3.9,76,-4.9951,-4.7152
3.9,77,-4.5552,-3.8282
3.9,78,-4.458,-3.8542
3.9,79,-3.7995,-3.5519
3.9,80,-5.2209,-5.7238
3.9,81,-4.2995,-4.5176
3.9,82,-5.0013,-4.2342
3.9,83,-4.7863,-4.7519
3.9,84,-4.9347,-4.6248
3.9,85,-3.9528,-4.1884
3.9,86,-4.6321,-4.1093
3.9,87,-3.8257,-4.0603
3.9,88,-5.1232,-4.4793
3.9,89,-4.4236,-3.9059
3.9,90,-3.7285,-3.6282
3.9,91,-4.3565,-4.1642
3.9,92,-4.6113,-3.9778
3.9,93,-4.0701,-3.4869
3.9,94,-3.9873,-3.5657
3.9,95,-3.904,-3.7332
3.9,96,-4.2283,-4.1213
3.9,97,-4.347,-4.0372
3.9,98,-5.195,-5.3737
3.9,99,-3.0341,-2.9702
3.9,100,-4.7206,-4.6531
3.9,101,-4.169,-3.8167
3.9,102,-3.3045,-3.4738
3.9,103,-3.448,-4.0092
3.9,104,-4.7818,-4.3195
3.9,105,-4.2467,-4.0086
3.9,106,-3.6111,-3.5412
3.9,107,-4.0224,-3.8761
3.9,108,-3.3685,-3.1458
3.9,109,-4.7709,-4.7409
3.9,110,-3.9638,-3.6504
3.9,111,-4.1876,-4.0388
3.9,112,-3.1056,-3.6276
3.9,113,-4.2487,-4.286
3.9,114,-4.3037,-3.9356
3.9,115,-4.1472,-4.1791
3.9,116,-4.1661,-4.1821
3.9,117,-3.518,-3.5334
3.9,118,-4.2904,-3.9457
3.9,119,-5.0796,-4.6126
3.9,120,-4.299,-4.5803
3.9,121,-3.8404,-3.6824
3.9,122,-4.2801,-4.3807
3.9,123,-2.4135,-2.5425
3.9,124,-4.3858,-4.2388
3.9,125,-4.4646,-4.4824
3.9,126,-2.0843,-2.2029
3.9,127,-4.3978,-4.4361
3.9,128,-4.6549,-4.9903
3.9,129,-4.3855,-4.4865
3.9,130,-1.9024,-2.0841
3.9,131,-3.5593,-3.3797
3.9,132,-3.7948,-3.8885
3.9,133,-4.1665,-4.4165
3.9,134,-4.3161,-4.1993
3.9,135,-3.8151,-3.982
3.9,136,-4.359,-4.0203
3.9,137,-4.1668,-4.119
3.9,138,-4.3028,-4.1279
3.9,139,-4.2648,-4.1426
3.9,140,-4.0873,-3.8342
3.9,141,-4.8726,-4.4091
3.9,142,-4.3818,-4.4068
3.9,143,-4.3577,-4.5557
3.9,144,-4.2221,-4.0043
3.9,145,-3.9647,-4.0154
3.9,146,-3.6715,-3.982
3.9,147,-4.4723,-4.4135
3.9,148,-4.5261,-4.8247
3.9,149,-4.0828,-4.0316
3.9,150,-4.6246,-4.7939
3.9,151,-4.0795,-4.4338
3.9,152,-4.1705,-4.0183
3.9,153,-3.4513,-3.5464
3.9,154,-3.9025,-4.1122
3.9,155,-2.0762,-2.2006
3.9,156,-4.4048,-4.3974
3.9,157,-3.9415,-3.9201
3.9,158,-3.5059,-3.5541
3.9,159,-4.5254,-5.8242
3.9,160,-4.6839,-5.1236
3.9,161,-4.8196,-4.7313
3.9,162,-3.9381,-4.1961
3.9,163,-4.7297,-4.5972
3.9,164,-5.224,-5.0988
3.9,165,-5.2082,-4.9409
4.9,1,-2.9326,-0.39764
4.9,2,-4.8376,-1.9402
4.9,3,-4.4659,-1.8186
4.9,4,-5.1741,-2.7764
4.9,5,-4.4908,-2.1504
4.9,6,-5.0256,-2.3278
4.9,7,-5.4313,-3.4259
4.9,8,-5.5225,-3.0776
4.9,9,-5.2685,-3.1032
4.9,10,-5.6707,-3.2357
4.9,11,-6.2548,-3.7825
4.9,12,-5.7639,-4.4749
4.9,13,-5.521,-3.06
4.9,14,-5.9462,-3.6511
4.9,15,-6.1428,-3.3402
4.9,16,-5.496,-3.7019
4.9,17,-6.6769,-3.6995
4.9,18,-5.7118,-3.4145
4.9,19,-6.4442,-3.8631
4.9,20,-5.5761,-4.5751
4.9,21,-5.639,-3.9292
4.9,22,-7.9329,-4.8744
4.9,23,-5.5332,-3.2841
4.9,24,-8.8623,-5.8148
4.9,25,-5.8689,-3.7755
4.9,26,-6.3747,-4.5586
4.9,27,-6.0295,-3.5932
4.9,28,-6.1209,-3.7507
4.9,29,-7.0926,-4.1807
4.9,30,-6.5186,-4.6379
4.9,31,-7.1369,-4.8811
4.9,32,-6.0452,-4.0084
4.9,33,-6.08,-3.9126
4.9,34,-6.9953,-4.8712
4.9,35,-5.577,-3.7506
4.9,36,-5.2814,-3.0649
4.9,37,-5.8179,-4.0212
4.9,38,-5.1179,-3.5601
4.9,39,-6.0801,-4.7108
4.9,40,-6.1466,-4.0172
4.9,41,-6.8817,-3.9789
4.9,42,-5.6756,-4.4325
4.9,43,-6.0558,-5.7047
4.9,44,-4.9541,-3.6168
4.9,45,-5.6685,-4.1526
4.9,46,-5.3962,-3.8551
4.9,47,-6.0743,-4.3038
4.9,48,-5.4487,-4.8582
4.9,49,-5.927,-4.4988
4.9,50,-6.4699,-3.6992
4.9,51,-5.3741,-4.0203
4.9,52,-7.0217,-6.0239
4.9,53,-5.0069,-3.8172
4.9,54,-6.1096,-5.1322
4.9,55,-6.4104,-6.4193
4.9,56,-5.054,-3.8331
4.9,57,-4.1807,-3.5419
4.9,58,-5.7003,-4.5794
4.9,59,-5.5531,-4.0409
4.9,60,-4.7932,-3.9316
4.9,61,-5.6721,-4.1739
4.9,62,-5.0386,-4.2903
4.9,63,-4.0716,-3.6338
4.9,64,-5.3386,-5.0692
4.9,65,-4.3314,-3.6615
4.9,66,-5.1086,-4.4945
4.9,67,-4.5768,-5.8192
4.9,68,-5.4855,-4.5418
4.9,69,-4.2691,-4.3467
4.9,70,-4.3286,-4.3714
4.9,71,-5.0962,-4.5531
4.9,72,-4.49,-3.7839
4.9,73,-4.2343,-3.6199
4.9,74,-4.1413,-4.3286
4.9,75,-4.8443,-4.3808
4.9,76,-4.634,-3.685
4.9,77,-4.7649,-4.1553
4.9,78,-4.1314,-4.6286
4.9,79,-4.4995,-3.6979
4.9,80,-4.6491,-4.103
4.9,81,-4.3384,-3.7484
4.9,82,-5.5503,-4.352
4.9,83,-4.9104,-4.7148
4.9,84,-4.4883,-4.1531
4.9,85,-4.0609,-3.6111
4.9,86,-4.782,-4.2963
4.9,87,-3.8193,-4.3226
4.9,88,-4.9433,-5.156
4.9,89,-4.9299,-5.6904
4.9,90,-4.0743,-5.1322
4.9,91,-4.0272,-4.1678
4.9,92,-4.3288,-4.0019
4.9,93,-5.1798,-4.3914
4.9,94,-4.5926,-4.2737
4.9,95,-3.8632,-3.6737
4.9,96,-4.6858,-4.455
4.9,97,-4.1946,-4.3341
4.9,98,-4.478,-4.1374
4.9,99,-3.573,-4.08
4.9,100,-4.792,-4.3819
4.9,101,-3.8809,-3.8858
4.9,102,-3.1462,-3.7717
4.9,103,-4.3757,-3.8914
4.9,104,-3.822,-3.7908
4.9,105,-4.3677,-4.2649
4.9,106,-3.5006,-3.5068
4.9,107,-4.4127,-4.0979
4.9,108,-3.1615,-3.5006
4.9,109,-3.5197,-3.5441
4.9,110,-4.5893,-4.2583
4.9,111,-4.6855,-4.8622
4.9,112,-3.2503,-3.4741
4.9,113,-5.1164,-4.9333
4.9,114,-4.7613,-4.7249
4.9,115,-5.0154,-5.1438
4.9,116,-3.4655,-3.4153
4.9,117,-4.1865,-4.4141
4.9,118,-3.7156,-3.5254
4.9,119,-4.7032,-4.7374
4.9,120,-4.0068,-3.986
4.9,121,-5.0476,-6.6532
4.9,122,-5.741,-5.4612
4.9,123,-2.8121,-4.1185
4.9,124,-3.9708,-4.0948
4.9,125,-3.664,-3.6969
4.9,126,-2.2867,-3.34
4.9,127,-3.8781,-3.7532
4.9,128,-4.7809,-4.514
4.9,129,-3.6506,-3.6936
4.9,130,-1.9206,-2.7659
4.9,131,-4.7013,-5.5484
4.9,132,-3.4905,-3.9159
4.9,133,-3.9912,-4.1384
4.9,134,-4.3613,-4.4512
4.9,135,-5.0378,-4.8153
4.9,136,-4.1942,-4.9472
4.9,137,-4.7746,-4.1815
4.9,138,-4.5338,-4.4372
4.9,139,-4.3703,-4.4725
4.9,140,-4.1564,-3.7873
4.9,141,-3.8133,-4.007
4.9,142,-4.149,-4.0231
4.9,143,-6.55,-6.9931
4.9,144,-3.9756,-3.754
4.9,145,-4.2341,-4.5003
4.9,146,-3.4704,-3.5282
4.9,147,-3.7401,-3.9487
4.9,148,-4.284,-4.1708
4.9,149,-3.8572,-3.7599
4.9,150,-5.2076,-5.0243
4.9,151,-3.8738,-3.6133
4.9,152,-3.5948,-3.5059
4.9,153,-4.4839,-4.6605
4.9,154,-3.7951,-3.7668
4.9,155,-2.2978,-2.94
4.9,156,-4.4449,-4.2219
4.9,157,-5.1216,-4.6377
4.9,158,-4.0566,-4.0868
4.9,159,-4.3056,-3.9277
4.9,160,-4.0096,-3.803
4.9,161,-3.7418,-3.6317
4.9,162,-4.1676,-4.1423
4.9,163,-4.6937,-4.652
4.9,164,-6.7849,-6.7167
4.9,165,-5.9403,-5.8066
5.9,1,-3.5826,-1.3081
5.9,2,-4.2812,-2.769
5.9,3,-3.838,-1.46
5.9,4,-4.4908,-2.1394
5.9,5,-4.4259,-2.5045
5.9,6,-5.1522,-2.9577
5.9,7,-5.7272,-2.9236
5.9,8,-7.9003,-3.4473
5.9,9,-5.5633,-3.1051
5.9,10,-5.7946,-3.0913
5.9,11,-6.3114,-4.2959
5.9,12,-4.9521,-2.853
5.9,13,-5.8111,-3.4789
5.9,14,-5.9601,-3.8949
5.9,15,-6.3598,-3.266
5.9,16,-6.0102,-4.7458
5.9,17,-5.8697,-4.737
5.9,18,-5.7994,-3.4201
5.9,19,-6.5101,-4.763
5.9,20,-5.9227,-4.4147
5.9,21,-5.9604,-4.532
5.9,22,-6.3379,-4.1595
5.9,23,-5.6752,-4.9699
5.9,24,-6.7651,-4.6501
5.9,25,-5.3567,-3.7813
5.9,26,-5.8653,-3.3638
5.9,27,-7.3364,-5.0426
5.9,28,-7.0215,-5.0218
5.9,29,-6.7635,-4.681
5.9,30,-7.9431,-5.0315
5.9,31,-7.3399,-4.7067
5.9,32,-6.4855,-4.6156
5.9,33,-5.7873,-3.8448
5.9,34,-6.3009,-4.0717
5.9,35,-5.3046,-4.4859
5.9,36,-6.2392,-4.1308
5.9,37,-6.0407,-4.5245
5.9,38,-5.3024,-3.6484
5.9,39,-6.2593,-4.6652
5.9,40,-5.7744,-3.5842
5.9,41,-6.5194,-4.9879
5.9,42,-6.46,-4.0924
5.9,43,-6.4231,-3.8663
5.9,44,-5.0133,-4.1777
5.9,45,-5.1996,-3.8882
5.9,46,-5.1136,-3.7597
5.9,47,-6.5362,-4.1095
5.9,48,-5.9857,-4.193
5.9,49,-5.7484,-4.0401
5.9,50,-4.9295,-4.5523
5.9,51,-5.7527,-3.9721
5.9,52,-5.4172,-4.4608
5.9,53,-5.0513,-4.0986
5.9,54,-5.3717,-4.7424
5.9,55,-5.2406,-4.1396
5.9,56,-4.9025,-3.9341
5.9,57,-4.4805,-3.4668
5.9,58,-5.239,-4.3725
5.9,59,-4.7687,-3.8351
5.9,60,-4.4897,-3.4077
5.9,61,-4.8627,-4.1762
5.9,62,-5.1307,-4.217
5.9,63,-4.2929,-4.547
5.9,64,-4.5483,-3.8455
5.9,65,-4.4876,-4.8966
5.9,66,-5.2897,-4.4444
5.9,67,-4.5268,-4.2917
5.9,68,-5.2579,-4.592
5.9,69,-3.7063,-4.0257
5.9,70,-3.9265,-3.9431
5.9,71,-6.9901,-5.4695
5.9,72,-4.8114,-4.5699
5.9,73,-5.3688,-4.4695
5.9,74,-5.464,-4.5047
5.9,75,-4.8155,-5.7116
5.9,76,-6.7012,-4.3514
5.9,77,-4.7907,-4.4414
5.9,78,-4.7442,-4.9502
5.9,79,-4.0357,-3.8963
5.9,80,-4.5872,-4.4427
5.9,81,-3.9254,-3.746
5.9,82,-4.449,-4.5224
5.9,83,-4.4132,-4.1152
5.9,84,-4.5464,-4.3466
5.9,85,-3.9447,-4.578
5.9,86,-4.3762,-4.5632
5.9,87,-3.8703,-4.4727
5.9,88,-4.2339,-3.901
5.9,89,-4.0155,-3.7911
5.9,90,-3.7498,-4.5782
5.9,91,-4.3918,-4.1433
5.9,92,-4.3418,-4.2046
5.9,93,-3.9867,-4.351
5.9,94,-3.8658,-4.2607
5.9,95,-3.8982,-3.6327
5.9,96,-4.8191,-4.7719
5.9,97,-5.5977,-4.9857
5.9,98,-3.6181,-3.6568
5.9,99,-3.2621,-4.3564
5.9,100,-4.9337,-5.1911
5.9,101,-4.2843,-4.122
5.9,102,-3.5817,-4.3269
5.9,103,-5.1106,-4.6519
5.9,104,-3.9146,-3.7944
5.9,105,-3.8497,-3.9982
5.9,106,-3.5005,-4.566
5.9,107,-4.1854,-4.1336
5.9,108,-3.36,-5.0957
5.9,109,-4.9625,-4.6998
5.9,110,-4.3366,-4.3835
5.9,111,-4.8238,-4.6499
5.9,112,-3.3225,-4.769
5.9,113,-3.8875,-3.8993
5.9,114,-3.8154,-3.8202
5.9,115,-4.9337,-4.8201
5.9,116,-3.7663,-3.8461
5.9,117,-5.022,-5.3608
5.9,118,-4.5213,-4.2473
5.9,119,-3.972,-4.1681
5.9,120,-4.3768,-4.3642
5.9,121,-4.0908,-3.9998
5.9,122,-5.5345,-5.4531
5.9,123,-2.8846,-3.509
5.9,124,-4.6022,-4.4156
5.9,125,-4.787,-4.3534
5.9,126,-2.311,-3.7795
5.9,127,-5.046,-5.3818
5.9,128,-4.0916,-4.0504
5.9,129,-4.4794,-4.2153
5.9,130,-2.2372,-3.4279
5.9,131,-3.5217,-3.4971
5.9,132,-4.3558,-3.702
5.9,133,-3.8666,-3.7871
5.9,134,-4.0403,-4.0018
5.9,135,-3.9062,-4.201
5.9,136,-3.9363,-4.8413
5.9,137,-4.4084,-4.3303
5.9,138,-4.4672,-4.7664
5.9,139,-4.3338,-4.178
5.9,140,-3.9274,-4.2956
5.9,141,-4.2051,-4.0647
5.9,142,-4.1009,-4.0067
5.9,143,-4.7556,-4.9847
5.9,144,-5.9013,-5.6966
5.9,145,-4.8961,-4.8608
5.9,146,-5.0031,-4.2161
5.9,147,-3.8349,-3.7306
5.9,148,-3.6948,-3.6645
5.9,149,-3.3686,-3.508
5.9,150,-4.3073,-4.624
5.9,151,-4.2592,-4.7279
5.9,152,-3.8047,-3.8129
5.9,153,-4.3285,-4.1202
5.9,154,-4.4967,-4.6353
5.9,155,-2.4613,-4.4425
5.9,156,-3.5223,-3.4675
5.9,157,-4.0718,-4.2058
5.9,158,-3.4353,-3.3488
5.9,159,-4.5413,-5.0317
5.9,160,-3.8325,-3.8098
5.9,161,-4.0176,-3.8537
5.9,162,-3.9225,-3.8001
5.9,163,-4.8907,-4.9917
5.9,164,-6.4041,-6.4641
5.9,165,-5.1326,-5.1999
6.9,1,-4.2578,-2.1759
6.9,2,-4.2493,-2.0759
6.9,3,-5.2379,-2.9933
6.9,4,-4.6058,-2.3725
6.9,5,-4.4322,-2.2536
6.9,6,-4.5459,-2.6219
6.9,7,-5.3868,-2.9116
6.9,8,-5.3672,-3.5024
6.9,9,-5.2588,-2.8299
6.9,10,-5.793,-4.063
6.9,11,-5.8627,-3.8154
6.9,12,-5.4911,-3.2847
6.9,13,-6.1871,-5.2559
6.9,14,-5.7751,-3.9275
6.9,15,-5.4766,-3.4092
6.9,16,-5.6969,-4.0311
6.9,17,-6.033,-5.5583
6.9,18,-6.2625,-4.4065
6.9,19,-8.5063,-4.9693
6.9,20,-5.9552,-4.41
6.9,21,-5.8211,-3.6628
6.9,22,-6.4592,-4.2251
6.9,23,-6.1719,-4.4817
6.9,24,-6.404,-4.3355
6.9,25,-6.6951,-4.163
6.9,26,-6.1388,-4.1375
6.9,27,-7.1992,-4.5606
6.9,28,-6.3222,-4.3239
6.9,29,-6.0946,-4.4182
6.9,30,-6.0217,-3.8467
6.9,31,-6.5827,-5.3702
6.9,32,-6.5046,-4.5655
6.9,33,-6.8162,-5.8336
6.9,34,-6.1265,-4.1001
6.9,35,-5.8414,-4.3494
6.9,36,-7.3272,-4.5341
6.9,37,-5.8274,-3.6572
6.9,38,-5.6608,-3.8354
6.9,39,-7.1881,-3.7241
6.9,40,-7.2654,-5.5624
6.9,41,-6.2204,-4.7954
6.9,42,-5.3374,-4.2291
6.9,43,-5.2136,-3.793
6.9,44,-5.275,-3.9212
6.9,45,-5.7721,-4.6692
6.9,46,-5.5027,-4.6458
6.9,47,-6.4807,-4.8805
6.9,48,-5.523,-5.8733
6.9,49,-6.3862,-4.4199
6.9,50,-5.0419,-3.9131
6.9,51,-5.5372,-4.2138
6.9,52,-5.6592,-4.1317
6.9,53,-5.3634,-3.8187
6.9,54,-7.4792,-4.7188
6.9,55,-5.6361,-5.1535
6.9,56,-5.065,-4.3415
6.9,57,-4.4153,-3.8159
6.9,58,-4.933,-4.0347
6.9,59,-4.678,-5.2845
6.9,60,-6.3057,-4.9672
6.9,61,-4.8604,-4.2074
6.9,62,-4.5974,-3.8031
6.9,63,-4.469,-4.2633
6.9,64,-5.7555,-4.6356
6.9,65,-4.7276,-4.1045
6.9,66,-4.2815,-3.6206
6.9,67,-4.0978,-4.0684
6.9,68,-4.8565,-4.3442
6.9,69,-4.5808,-4.0217
6.9,70,-4.6809,-4.199
6.9,71,-6.8068,-5.516
6.9,72,-6.1002,-5.0165
6.9,73,-5.4093,-4.4918
6.9,74,-4.2765,-4.9389
6.9,75,-4.5639,-4.7103
6.9,76,-4.3726,-3.922
6.9,77,-4.8443,-4.8771
6.9,78,-3.9963,-4.0885
6.9,79,-3.7959,-5.1962
6.9,80,-4.3076,-4.1327
6.9,81,-4.6736,-5.9889
6.9,82,-4.2921,-4.6314
6.9,83,-4.2694,-4.1741
6.9,84,-5.2102,-4.6518
6.9,85,-4.3459,-5.7911
6.9,86,-4.7589,-4.326
6.9,87,-4.0332,-4.1305
6.9,88,-4.7004,-4.7399
6.9,89,-4.5616,-4.7902
6.9,90,-4.5492,-4.5816
6.9,91,-4.3863,-4.3982
6.9,92,-4.7413,-4.467
6.9,93,-4.434,-4.6199
6.9,94,-4.0576,-3.8469
6.9,95,-4.2156,-4.189
6.9,96,-4.8244,-4.606
6.9,97,-5.0167,-5.9318
6.9,98,-4.165,-4.3976
6.9,99,-4.2502,-3.5915
6.9,100,-3.6419,-3.5565
6.9,101,-4.2935,-4.295
6.9,102,-3.3613,-4.7753
6.9,103,-4.3966,-5.1533
6.9,104,-4.4914,-4.3027
6.9,105,-4.906,-4.6466
6.9,106,-4.1889,-4.087
6.9,107,-4.976,-4.645
6.9,108,-3.3068,-4.6408
6.9,109,-4.5287,-4.4731
6.9,110,-3.9343,-3.9193
6.9,111,-4.5181,-4.5122
6.9,112,-3.2754,-3.5376
6.9,113,-5.0424,-4.8467
6.9,114,-4.6091,-4.4765
6.9,115,-4.8609,-4.7881
6.9,116,-3.6502,-3.6972
6.9,117,-4.0975,-4.2293
6.9,118,-4.9954,-6.1472
6.9,119,-4.6551,-4.9923
6.9,120,-3.6843,-3.5696
6.9,121,-4.4405,-4.4146
6.9,122,-4.6927,-4.9061
6.9,123,-3.2009,-3.9425
6.9,124,-3.9257,-3.7876
6.9,125,-3.8158,-3.7947
6.9,126,-2.392,-3.1891
6.9,127,-4.2325,-4.1988
6.9,128,-4.5619,-4.5148
6.9,129,-3.8197,-3.7196
6.9,130,-2.3503,-3.1254
6.9,131,-6.8186,-5.8488
6.9,132,-4.3094,-4.0345
6.9,133,-5.6121,-5.2507
6.9,134,-4.1178,-3.999
6.9,135,-3.7454,-3.6563
6.9,136,-3.7424,-3.6876
6.9,137,-4.0801,-4.3075
6.9,138,-4.2093,-4.3952
6.9,139,-3.7234,-3.7062
6.9,140,-4.5177,-4.1753
6.9,141,-3.8056,-3.9057
6.9,142,-4.0953,-3.9623
6.9,143,-5.1597,-4.975
6.9,144,-4.1824,-4.0042
6.9,145,-6.2445,-6.3983
6.9,146,-4.1081,-4.8185
6.9,147,-4.1978,-4.2977
6.9,148,-4.2676,-4.2619
6.9,149,-3.9501,-3.8907
6.9,150,-4.5171,-5.0173
6.9,151,-5.3018,-6.0297
6.9,152,-3.6866,-3.5412
6.9,153,-4.3873,-4.2134
6.9,154,-4.2822,-4.3592
6.9,155,-2.5531,-3.4243
6.9,156,-4.3333,-4.1408
6.9,157,-3.6915,-3.6122
6.9,158,-3.3859,-3.544
6.9,159,-4.4536,-4.45
6.9,160,-3.9559,-4.0312
6.9,161,-3.8656,-3.7393
6.9,162,-5.052,-5.5944
6.9,163,-5.5371,-5.4366
6.9,164,-5.1278,-5.102
6.9,165,-6.562,-7.2157
7.9,1,-2.4131,-0.2855
7.9,2,-3.8639,-2.1944
7.9,3,-3.9767,-1.9808
7.9,4,-5.8659,-3.7026
7.9,5,-4.2922,-2.1452
7.9,6,-5.0893,-2.7785
7.9,7,-5.6084,-3.4955
7.9,8,-6.1598,-3.2717
7.9,9,-6.6526,-4.5082
7.9,10,-5.5921,-3.2141
7.9,11,-6.6704,-4.7937
7.9,12,-5.1527,-2.9634
7.9,13,-5.2256,-3.1281
7.9,14,-6.168,-4.1947
7.9,15,-5.5019,-3.388
7.9,16,-6.1733,-4.4134
7.9,17,-6.1763,-5.1052
7.9,18,-8.1425,-5.4115
7.9,19,-6.295,-4.5041
7.9,20,-6.1211,-3.7006
7.9,21,-5.8941,-3.9246
7.9,22,-6.3319,-4.6711
7.9,23,-5.773,-3.7972
7.9,24,-6.8741,-5.2701
7.9,25,-5.3956,-4.0186
7.9,26,-5.5753,-3.608
7.9,27,-5.7391,-3.8099
7.9,28,-7.086,-4.5791
7.9,29,-6.4483,-4.1689
7.9,30,-6.1613,-4.2304
7.9,31,-6.5205,-4.6273
7.9,32,-7.0513,-5.7614
7.9,33,-6.0485,-4.4508
7.9,34,-6.9218,-4.8844
7.9,35,-5.7809,-3.7822
7.9,36,-7.2229,-4.6591
7.9,37,-6.9111,-5.2361
7.9,38,-5.0615,-3.3099
7.9,39,-5.6564,-3.5272
7.9,40,-6.1873,-4.5319
7.9,41,-6.1341,-4.3143
7.9,42,-5.5068,-3.5452
7.9,43,-5.6427,-4.3915
7.9,44,-5.1865,-3.388
7.9,45,-5.1846,-3.6766
7.9,46,-5.2211,-4.1462
7.9,47,-5.3223,-3.9684
7.9,48,-4.9842,-3.3971
7.9,49,-6.6135,-5.9277
7.9,50,-4.8991,-4.0167
7.9,51,-4.7936,-3.6688
7.9,52,-5.2022,-4.0986
7.9,53,-5.0608,-4.0412
7.9,54,-5.6327,-4.7208
7.9,55,-6.3115,-5.1439
7.9,56,-4.9169,-3.7306
7.9,57,-4.9089,-4.5982
7.9,58,-4.5794,-3.8217
7.9,59,-3.8791,-3.249
7.9,60,-4.8919,-4.3763
7.9,61,-4.634,-4.0588
7.9,62,-4.9494,-4.1688
7.9,63,-4.2789,-3.652
7.9,64,-4.2736,-3.7821
7.9,65,-4.4784,-4.7612
7.9,66,-4.5675,-4.2443
7.9,67,-4.3595,-4.5323
7.9,68,-5.1031,-4.328
7.9,69,-3.7577,-3.5471
7.9,70,-4.719,-4.7565
7.9,71,-5.9038,-5.773
7.9,72,-4.7442,-4.2781
7.9,73,-4.4855,-4.4724
7.9,74,-4.4242,-4.1423
7.9,75,-4.8421,-4.441
7.9,76,-4.9164,-4.3331
7.9,77,-5.7091,-5.3651
7.9,78,-5.709,-4.4217
7.9,79,-3.6206,-3.352
7.9,80,-4.4289,-4.3382
7.9,81,-4.2668,-4.1825
7.9,82,-5.2973,-4.9553
7.9,83,-4.1588,-4.1929
7.9,84,-5.2582,-4.8445
7.9,85,-3.9969,-4.9171
7.9,86,-4.4996,-4.9666
7.9,87,-4.0947,-4.7938
7.9,88,-4.4033,-4.4204
7.9,89,-4.6219,-4.5113
7.9,90,-4.6531,-4.8194
7.9,91,-4.5103,-4.4516
7.9,92,-4.6173,-4.7959
7.9,93,-4.299,-4.5177
7.9,94,-3.9989,-4.2093
7.9,95,-4.7633,-4.8292
7.9,96,-5.3258,-4.9635
7.9,97,-3.78,-3.8993
7.9,98,-4.5501,-4.6291
7.9,99,-3.4704,-3.7297
7.9,100,-4.1771,-4.253
7.9,101,-4.1126,-3.9772
7.9,102,-3.1856,-3.9908
7.9,103,-4.7552,-4.8832
7.9,104,-4.6979,-4.6762
7.9,105,-4.066,-4.0857
7.9,106,-3.7852,-6.0947
7.9,107,-5.1446,-4.7826
7.9,108,-3.6674,-3.6388
7.9,109,-4.3768,-4.3882
7.9,110,-4.3028,-4.1176
7.9,111,-5.2479,-5.3872
7.9,112,-3.4426,-3.7551
7.9,113,-3.8382,-3.9185
7.9,114,-5.4746,-5.0301
7.9,115,-4.5629,-4.4384
7.9,116,-4.1821,-4.168
7.9,117,-3.7462,-3.7518
7.9,118,-4.4378,-4.7254
7.9,119,-5.0587,-5.1729
7.9,120,-4.3972,-4.1611
7.9,121,-3.8399,-3.8895
7.9,122,-4.8282,-5.101
7.9,123,-3.1226,-3.0898
7.9,124,-4.0291,-4.2092
7.9,125,-4.3256,-4.3658
7.9,126,-2.6438,-2.725
7.9,127,-4.1588,-4.3603
7.9,128,-4.6163,-4.6482
7.9,129,-5.4522,-4.6736
7.9,130,-2.4647,-2.666
7.9,131,-4.2727,-4.4507
7.9,132,-3.4639,-3.8192
7.9,133,-4.0967,-3.9376
7.9,134,-3.8504,-4.0107
7.9,135,-3.7831,-3.7141
7.9,136,-4.7583,-4.5674
7.9,137,-5.0545,-5.178
7.9,138,-4.8698,-5.1355
7.9,139,-3.5798,-3.5168
7.9,140,-4.6484,-4.4152
7.9,141,-4.1443,-4.1534
7.9,142,-5.4244,-5.1722
7.9,143,-4.9669,-4.9855
7.9,144,-3.9091,-3.9078
7.9,145,-3.9582,-3.9756
7.9,146,-3.9226,-4.1569
7.9,147,-5.0586,-4.643
7.9,148,-4.4918,-4.5843
7.9,149,-3.9257,-3.931
7.9,150,-4.3427,-4.089
7.9,151,-4.8124,-5.0627
7.9,152,-4.1301,-4.3003
7.9,153,-4.0109,-3.9775
7.9,154,-3.8771,-3.8058
7.9,155,-2.4365,-2.5829
7.9,156,-4.0914,-4.0001
7.9,157,-4.3202,-4.4179
7.9,158,-5.0238,-4.5636
7.9,159,-4.7547,-4.6182
7.9,160,-4.6106,-4.3854
7.9,161,-4.8228,-4.9933
7.9,162,-4.9157,-4.8098
7.9,163,-5.1288,-5.3888
7.9,164,-5.6229,-5.6456
7.9,165,-4.9192,-4.8739
8.9,1,-2.3324,-0.38456
8.9,2,-3.3766,-1.4049
8.9,3,-3.9129,-1.9873
8.9,4,-4.268,-2.3235
8.9,5,-3.6779,-1.8473
8.9,6,-4.3984,-2.6908
8.9,7,-5.6667,-4.9356
8.9,8,-4.9233,-2.5889
8.9,9,-5.2628,-3.7185
8.9,10,-5.7071,-3.2359
8.9,11,-5.9986,-3.9245
8.9,12,-6.1209,-4.7276
8.9,13,-5.1503,-3.3174
8.9,14,-5.4632,-3.83
8.9,15,-5.6405,-3.1846
8.9,16,-5.8455,-3.4421
8.9,17,-5.372,-4.0663
8.9,18,-5.6278,-3.6903
8.9,19,-7.5175,-5.3387
8.9,20,-5.4924,-3.4872
8.9,21,-5.8546,-3.7859
8.9,22,-5.8478,-3.639
8.9,23,-7.0256,-3.7769
8.9,24,-5.8759,-3.9948
8.9,25,-5.1332,-3.0633
8.9,26,-6.6723,-4.5021
8.9,27,-5.6253,-3.8066
8.9,28,-6.0175,-4.4058
8.9,29,-5.6432,-3.7392
8.9,30,-6.6527,-4.6333
8.9,31,-6.5757,-4.3475
8.9,32,-5.6104,-3.7349
8.9,33,-6.4622,-4.6505
8.9,34,-5.5782,-3.8211
8.9,35,-6.0073,-4.11
8.9,36,-6.0751,-4.7128
8.9,37,-5.9601,-3.836
8.9,38,-5.3935,-3.837
8.9,39,-5.5705,-3.8182
8.9,40,-6.3178,-5.18
8.9,41,-6.3294,-4.2537
8.9,42,-5.7384,-4.9396
8.9,43,-6.3822,-4.5158
8.9,44,-5.018,-3.4214
8.9,45,-5.5057,-4.4582
8.9,46,-5.3935,-4.5543
8.9,47,-4.9639,-3.553
8.9,48,-4.8757,-3.5223
8.9,49,-5.6466,-4.461
8.9,50,-5.868,-4.1909
8.9,51,-5.4854,-4.059
8.9,52,-5.6114,-4.4613
8.9,53,-6.3193,-4.1321
8.9,54,-4.9966,-4.4163
8.9,55,-5.0526,-4.2767
8.9,56,-5.1211,-4.0243
8.9,57,-4.8055,-3.452
8.9,58,-5.2009,-4.5626
8.9,59,-8.4594,-4.2786
8.9,60,-4.8239,-4.0929
8.9,61,-4.6177,-4.1007
8.9,62,-5.7497,-5.0729
8.9,63,-3.889,-3.2328
8.9,64,-4.6622,-4.2762
8.9,65,-4.7791,-3.6249
8.9,66,-4.7903,-4.2979
8.9,67,-5.6173,-4.1808
8.9,68,-4.4299,-4.0053
8.9,69,-4.2974,-3.4473
8.9,70,-4.5374,-3.9459
8.9,71,-4.7388,-4.4133
8.9,72,-5.2087,-4.6741
8.9,73,-4.7831,-4.9987
8.9,74,-4.4476,-3.9682
8.9,75,-4.2128,-3.8032
8.9,76,-3.8617,-3.8615
8.9,77,-4.7001,-4.5728
8.9,78,-4.646,-3.9414
8.9,79,-4.1615,-5.1391
8.9,80,-5.9134,-4.9125
8.9,81,-4.36,-5.0742
8.9,82,-4.8996,-4.6097
8.9,83,-4.4519,-4.2438
8.9,84,-4.9764,-4.7491
8.9,85,-3.8334,-4.2035
8.9,86,-5.8345,-4.5935
8.9,87,-4.7152,-3.8904
8.9,88,-5.8683,-5.1434
8.9,89,-4.0426,-3.8971
8.9,90,-3.786,-3.4788
8.9,91,-4.8455,-4.3785
8.9,92,-4.3574,-4.254
8.9,93,-5.3088,-5.2788
8.9,94,-4.593,-4.476
8.9,95,-4.2279,-4.2104
8.9,96,-4.3265,-4.2879
8.9,97,-3.9125,-4.0647
8.9,98,-5.456,-4.8361
8.9,99,-3.3548,-3.3467
8.9,100,-3.7033,-3.9957
8.9,101,-4.0407,-4.0106
8.9,102,-3.9485,-5.1579
8.9,103,-3.6506,-3.4947
8.9,104,-5.0343,-4.688
8.9,105,-4.2118,-3.989
8.9,106,-4.172,-3.7987
8.9,107,-4.8563,-4.5943
8.9,108,-4.1753,-3.6047
8.9,109,-4.0678,-4.0445
8.9,110,-4.4794,-4.7105
8.9,111,-4.9236,-5.4214
8.9,112,-4.5463,-3.3811
8.9,113,-3.9455,-3.9777
8.9,114,-4.9332,-5.5399
8.9,115,-4.2739,-4.4225
8.9,116,-3.979,-3.9557
8.9,117,-4.3204,-4.3584
8.9,118,-3.8421,-3.8226
8.9,119,-4.2387,-4.2873
8.9,120,-5.3913,-5.6038
8.9,121,-5.1579,-4.5921
8.9,122,-4.4296,-4.5177
8.9,123,-3.2733,-2.8948
8.9,124,-3.9728,-3.7957
8.9,125,-4.0038,-4.017
8.9,126,-2.7951,-2.4051
8.9,127,-4.4013,-4.2726
8.9,128,-4.1972,-4.1667
8.9,129,-4.6871,-4.2044
8.9,130,-2.7137,-2.5633
8.9,131,-3.9939,-3.9921
8.9,132,-4.1325,-4.7557
8.9,133,-4.22,-4.2234
8.9,134,-3.7109,-3.6277
8.9,135,-4.5659,-4.7896
8.9,136,-3.9056,-3.9983
8.9,137,-5.212,-4.9394
8.9,138,-4.7639,-4.7373
8.9,139,-5.3904,-5.5746
8.9,140,-3.6688,-3.5639
8.9,141,-5.5186,-5.3515
8.9,142,-4.0715,-4.027
8.9,143,-4.33,-4.261
8.9,144,-4.3714,-4.4609
8.9,145,-4.6206,-4.7273
8.9,146,-4.2219,-4.056
8.9,147,-6.087,-5.6261
8.9,148,-4.9391,-4.9426
8.9,149,-4.6797,-4.4861
8.9,150,-3.8689,-3.9371
8.9,151,-3.8283,-4.0061
8.9,152,-4.5575,-4.3124
8.9,153,-4.4316,-4.3933
8.9,154,-4.3147,-4.2429
8.9,155,-2.9301,-2.5816
8.9,156,-5.2293,-4.7717
8.9,157,-4.3773,-4.2297
8.9,158,-5.8924,-5.5456
8.9,159,-5.169,-5.3793
8.9,160,-4.8293,-4.799
8.9,161,-3.9405,-3.8685
8.9,162,-5.5568,-5.0022
8.9,163,-5.368,-5.1253
8.9,164,-5.3006,-5.2274
8.9,165,-5.9816,-5.802
9.9,1,-2.7927,-0.99771
9.9,2,-3.2386,-1.4727
9.9,3,-3.5518,-1.5997
9.9,4,-4.7039,-2.6623
9.9,5,-4.2871,-2.3238
9.9,6,-4.5384,-2.687
9.9,7,-4.5739,-2.6524
9.9,8,-4.378,-2.4373
9.9,9,-4.7653,-3.043
9.9,10,-5.4025,-3.6049
9.9,11,-4.9386,-3.0801
9.9,12,-5.6364,-3.1282
9.9,13,-5.7376,-3.6966
9.9,14,-5.3298,-3.5757
9.9,15,-5.7506,-3.4025
9.9,16,-5.8036,-3.6539
9.9,17,-8.9359,-3.8339
9.9,18,-6.3881,-4.7267
9.9,19,-5.9723,-4.009
9.9,20,-5.6821,-3.4226
9.9,21,-6.5092,-5.588
9.9,22,-5.2122,-3.3606
9.9,23,-5.6612,-3.6265
9.9,24,-5.792,-4.0361
9.9,25,-5.4503,-3.6788
9.9,26,-5.7762,-4.0713
9.9,27,-8.1551,-5.3026
9.9,28,-6.5357,-4.8491
9.9,29,-6.4779,-4.4289
9.9,30,-7.1354,-4.8243
9.9,31,-5.4077,-3.511
9.9,32,-5.4797,-3.7447
9.9,33,-6.0968,-4.5725
9.9,34,-7.4064,-4.9292
9.9,35,-6.7468,-3.823
9.9,36,-5.5845,-3.6528
9.9,37,-5.7341,-3.9031
9.9,38,-5.776,-3.586
9.9,39,-5.7358,-3.6713
9.9,40,-7.0928,-4.6329
9.9,41,-5.6989,-4.3493
9.9,42,-5.2793,-3.6787
9.9,43,-5.3894,-4.0444
9.9,44,-5.2307,-3.1602
9.9,45,-5.4339,-3.5037
9.9,46,-5.9034,-3.7018
9.9,47,-5.4445,-4.0394
9.9,48,-5.193,-3.3358
9.9,49,-6.0393,-4.8102
9.9,50,-4.6423,-3.641
9.9,51,-5.9694,-4.5321
9.9,52,-4.8329,-3.9608
9.9,53,-4.6968,-3.4539
9.9,54,-6.9243,-6.4816
9.9,55,-4.8429,-4.1514
9.9,56,-5.0705,-4.2585
9.9,57,-4.3501,-3.5217
9.9,58,-4.6412,-4.1458
9.9,59,-4.5983,-4.0403
9.9,60,-5.3519,-5.1131
9.9,61,-4.5222,-4.0607
9.9,62,-4.6008,-4.0885
9.9,63,-4.3924,-3.4681
9.9,64,-5.8583,-4.3882
9.9,65,-4.4542,-3.6754
9.9,66,-4.8648,-4.4426
9.9,67,-5.0411,-3.8566
9.9,68,-4.8418,-4.5797
9.9,69,-4.0105,-3.2905
9.9,70,-5.2966,-4.2261
9.9,71,-4.6188,-4.4779
9.9,72,-5.0238,-4.6149
9.9,73,-3.8432,-3.6109
9.9,74,-3.8521,-3.5249
9.9,75,-4.675,-4.1967
9.9,76,-4.844,-3.9992
9.9,77,-4.5388,-4.8254
9.9,78,-3.8779,-3.9549
9.9,79,-3.8411,-3.4741
9.9,80,-4.3412,-4.205
9.9,81,-4.9645,-4.1143
9.9,82,-4.6852,-5.0707
9.9,83,-4.6609,-4.5797
9.9,84,-5.3,-6.023
9.9,85,-5.9685,-4.666
9.9,86,-4.2594,-3.9323
9.9,87,-3.9008,-3.6639
9.9,88,-4.4308,-4.4007
9.9,89,-5.6819,-4.8656
9.9,90,-4.2191,-3.8086
9.9,91,-4.6634,-4.5869
9.9,92,-4.9454,-4.9959
9.9,93,-5.3318,-4.5671
9.9,94,-4.7512,-4.1441
9.9,95,-5.4212,-5.2016
9.9,96,-5.9486,-5.6251
9.9,97,-5.4113,-4.7272
9.9,98,-4.496,-4.5419
9.9,99,-4.2939,-3.3894
9.9,100,-4.0437,-3.7592
9.9,101,-4.5799,-4.4899
9.9,102,-3.452,-3.3045
9.9,103,-4.1748,-4.0336
9.9,104,-4.0608,-3.8967
9.9,105,-3.9002,-3.9707
9.9,106,-3.9813,-3.9901
9.9,107,-4.2033,-4.2963
9.9,108,-3.5718,-3.4096
9.9,109,-4.5412,-4.5733
9.9,110,-5.42,-5.0964
9.9,111,-3.5423,-3.6279
9.9,112,-3.7778,-3.4803
9.9,113,-4.233,-4.1588
9.9,114,-3.8925,-3.8677
9.9,115,-4.7474,-4.8604
9.9,116,-4.5214,-4.5913
9.9,117,-4.13,-4.0464
9.9,118,-4.2291,-3.9744
9.9,119,-4.209,-4.1605
9.9,120,-4.6698,-5.1663
9.9,121,-4.3823,-4.1037
9.9,122,-4.3959,-4.4439
9.9,123,-2.9931,-2.6364
9.9,124,-3.9403,-3.8149
9.9,125,-3.5887,-3.5744
9.9,126,-2.8664,-2.4563
9.9,127,-3.9011,-3.8799
9.9,128,-5.6152,-5.6234
9.9,129,-3.6288,-3.5583
9.9,130,-2.8931,-2.3211
9.9,131,-5.1028,-5.4243
9.9,132,-4.889,-5.2319
9.9,133,-4.1138,-4.0793
9.9,134,-3.8211,-3.6957
9.9,135,-3.63,-3.6333
9.9,136,-3.567,-3.517
9.9,137,-4.7585,-4.6622
9.9,138,-4.906,-5.0932
9.9,139,-4.9048,-4.7743
9.9,140,-4.1847,-4.2593
9.9,141,-4.4566,-4.7467
9.9,142,-4.0483,-4.1518
9.9,143,-4.9948,-4.8153
9.9,144,-3.8712,-3.8401
9.9,145,-4.422,-4.9435
9.9,146,-4.5805,-4.6075
9.9,147,-4.8053,-4.7944
9.9,148,-5.2963,-5.1194
9.9,149,-4.4647,-4.2735
9.9,150,-3.8889,-3.7665
9.9,151,-4.452,-4.4424
9.9,152,-3.8295,-3.8437
9.9,153,-3.882,-3.8682
9.9,154,-4.2354,-4.2084
9.9,155,-3.0776,-2.6918
9.9,156,-4.0487,-4.0216
9.9,157,-3.9092,-3.8307
9.9,158,-4.814,-4.8523
9.9,159,-3.9733,-4.0388
9.9,160,-4.5573,-4.8417
9.9,161,-5.3445,-4.8825
9.9,162,-3.7823,-3.6667
9.9,163,-5.7224,-5.7516
9.9,164,-5.5898,-5.7731
9.9,165,-5.6065,-5.4991
19.9,1,-0.42915,0.96616
19.9,2,-1.0496,0.23908
19.9,3,-2.0612,-0.84758
19.9,4,-1.9342,-0.59421
19.9,5,-1.7148,-0.46998
19.9,6,-3.258,-1.7888
19.9,7,-1.9781,-0.76136
19.9,8,-3.231,-2.1521
19.9,9,-3.5459,-2.2865
19.9,10,-3.0774,-1.8295
19.9,11,-4.6589,-3.2396
19.9,12,-3.0106,-1.7173
19.9,13,-4.5313,-3.4202
19.9,14,-4.0184,-2.99
19.9,15,-4.4478,-3.0741
19.9,16,-4.365,-3.4481
19.9,17,-4.4921,-3.6183
19.9,18,-3.9456,-2.7484
19.9,19,-5.3397,-3.7613
19.9,20,-3.8002,-2.566
19.9,21,-3.005,-1.8172
19.9,22,-5.8049,-4.4854
19.9,23,-3.8216,-2.5775
19.9,24,-5.0957,-4.0751
19.9,25,-4.8279,-3.2986
19.9,26,-4.2326,-3.1313
19.9,27,-4.6518,-3.6216
19.9,28,-4.6908,-3.5365
19.9,29,-3.3227,-2.1927
19.9,30,-4.7749,-3.6567
19.9,31,-4.8504,-3.5694
19.9,32,-4.5619,-3.3845
19.9,33,-5.8672,-3.7453
19.9,34,-5.2804,-4.2281
19.9,35,-4.2178,-3.2958
19.9,36,-3.5973,-2.5525
19.9,37,-4.1857,-3.1687
19.9,38,-4.5099,-3.3243
19.9,39,-3.814,-2.6265
19.9,40,-3.804,-2.7934
19.9,41,-4.8231,-3.7044
19.9,42,-6.0088,-4.9759
19.9,43,-3.8696,-2.8968
19.9,44,-3.8449,-3.112
19.9,45,-4.2173,-3.3566
19.9,46,-5.1325,-3.8948
19.9,47,-3.8363,-2.8497
19.9,48,-5.3101,-4.0535
19.9,49,-4.7788,-4.3304
19.9,50,-4.1692,-3.6872
19.9,51,-4.8885,-4.5145
19.9,52,-4.6894,-3.9957
19.9,53,-4.0114,-3.8108
19.9,54,-3.3554,-3.0702
19.9,55,-2.8592,-2.661
19.9,56,-3.7918,-3.6057
19.9,57,-3.3156,-3.1376
19.9,58,-4.0174,-3.8507
19.9,59,-3.6342,-3.4529
19.9,60,-4.0299,-3.9443
19.9,61,-2.9509,-2.7079
19.9,62,-3.6866,-3.4463
19.9,63,-4.6437,-4.2292
19.9,64,-3.7895,-3.6572
19.9,65,-3.0115,-3.0177
19.9,66,-3.1768,-3.0825
19.9,67,-3.4856,-3.38
19.9,68,-4.7751,-4.4773
19.9,69,-3.1707,-3.2294
19.9,70,-4.7745,-4.3786
19.9,71,-3.4544,-3.437
19.9,72,-3.9019,-3.9613
19.9,73,-4.4596,-4.7246
19.9,74,-3.7492,-3.7375
19.9,75,-3.8723,-4.014
19.9,76,-4.8986,-4.7356
19.9,77,-3.5688,-3.4877
19.9,78,-4.3788,-4.2952
19.9,79,-3.8445,-3.5965
19.9,80,-3.8571,-3.8694
19.9,81,-4.017,-4.2594
19.9,82,-5.4665,-5.1881
19.9,83,-4.4802,-4.2088
19.9,84,-3.0897,-3.0718
19.9,85,-4.0114,-4.185
19.9,86,-3.2883,-3.3536
19.9,87,-4.6162,-5.2873
19.9,88,-3.2637,-3.2697
19.9,89,-4.026,-4.0052
19.9,90,-4.2138,-4.6407
19.9,91,-5.1051,-5.0891
19.9,92,-3.6136,-3.5102
19.9,93,-4.0837,-3.8978
19.9,94,-3.9491,-3.7657
19.9,95,-4.2785,-4.3164
19.9,96,-3.3173,-3.3339
19.9,97,-3.8456,-3.8505
19.9,98,-3.0333,-3.0878
19.9,99,-3.4059,-3.245
19.9,100,-4.6391,-4.823
19.9,101,-3.3863,-3.4491
19.9,102,-2.9102,-3.116
19.9,103,-3.2442,-3.4209
19.9,104,-3.4233,-3.3917
19.9,105,-4.1677,-4.1292
19.9,106,-4.2342,-4.5303
19.9,107,-4.1747,-4.2552
19.9,108,-4.0652,-4.5731
19.9,109,-3.4809,-3.4456
19.9,110,-4.3342,-4.2811
19.9,111,-4.4425,-4.421
19.9,112,-4.2483,-3.8506
19.9,113,-4.7663,-4.8208
19.9,114,-3.9562,-4.1316
19.9,115,-4.896,-4.9527
19.9,116,-4.2292,-4.343
19.9,117,-4.883,-5.2918
19.9,118,-5.2016,-5.0485
19.9,119,-3.1667,-3.1786
19.9,120,-4.5545,-4.8131
19.9,121,-4.4386,-4.2162
19.9,122,-4.0774,-4.0414
19.9,123,-3.3134,-3.8403
19.9,124,-4.1234,-4.0996
19.9,125,-3.6296,-3.7525
19.9,126,-2.8332,-3.4256
19.9,127,-3.4636,-3.4212
19.9,128,-3.5873,-3.669
19.9,129,-4.1299,-4.2221
19.9,130,-3.1011,-3.7671
19.9,131,-5.5985,-6.0374
19.9,132,-3.9579,-3.8451
19.9,133,-3.586,-3.5174
19.9,134,-3.8884,-3.9105
19.9,135,-5.5526,-5.7612
19.9,136,-3.8984,-4.2176
19.9,137,-4.5428,-4.8334
19.9,138,-4.1333,-4.1188
19.9,139,-3.5256,-3.4117
19.9,140,-3.5991,-3.6396
19.9,141,-3.141,-3.1865
19.9,142,-3.824,-3.8948
19.9,143,-5.5725,-4.8577
19.9,144,-4.7113,-4.7631
19.9,145,-4.4106,-4.7852
19.9,146,-3.8939,-3.9005
19.9,147,-4.3841,-4.1397
19.9,148,-4.3828,-4.4069
19.9,149,-3.2327,-3.2561
19.9,150,-4.2283,-4.2375
19.9,151,-4.4851,-4.6192
19.9,152,-3.8003,-3.9469
19.9,153,-3.8063,-3.9798
19.9,154,-4.5326,-4.6087
19.9,155,-3.4427,-3.6209
19.9,156,-4.427,-4.4595
19.9,157,-6.2731,-5.6313
19.9,158,-3.8568,-3.74
19.9,159,-3.9996,-3.9549
19.9,160,-3.4553,-3.6346
19.9,161,-4.9012,-4.6835
19.9,162,-4.1901,-4.1641
19.9,163,-4.3058,-4.3562
19.9,164,-4.7619,-4.8058
19.9,165,-4.1611,-4.2322
29.9,1,-4.0755,-1.3773
29.9,2,-3.0004,-1.6302
29.9,3,-2.649,-1.7487
29.9,4,-3.5386,-2.365
29.9,5,-3.42,-2.4253
29.9,6,-3.6371,-2.6689
29.9,7,-3.6825,-2.9493
29.9,8,-3.7292,-2.9536
29.9,9,-3.8948,-3.0144
29.9,10,-4.4214,-3.9363
29.9,11,-5.4,-4.3583
29.9,12,-4.6197,-3.6596
29.9,13,-5.778,-4.0606
29.9,14,-4.6711,-3.8087
29.9,15,-4.0152,-3.11
29.9,16,-4.3876,-3.3146
29.9,17,-4.7644,-3.6534
29.9,18,-5.5391,-5.4359
29.9,19,-4.6859,-3.8724
29.9,20,-4.565,-3.5544
29.9,21,-4.4108,-3.6407
29.9,22,-4.8164,-4.0419
29.9,23,-5.8655,-4.7092
29.9,24,-6.0066,-4.6684
29.9,25,-4.4397,-3.7935
29.9,26,-4.9595,-3.9527
29.9,27,-5.6638,-4.5867
29.9,28,-5.7023,-4.6952
29.9,29,-4.6867,-3.9026
29.9,30,-4.6175,-3.8251
29.9,31,-6.0782,-5.0932
29.9,32,-5.1404,-4.4249
29.9,33,-5.7552,-4.9429
29.9,34,-4.9011,-4.2746
29.9,35,-5.2693,-4.0353
29.9,36,-4.5313,-3.722
29.9,37,-4.9164,-4.2361
29.9,38,-5.459,-4.4834
29.9,39,-4.47,-3.6336
29.9,40,-4.8987,-4.1913
29.9,41,-5.6613,-4.4638
29.9,42,-4.5897,-3.8242
29.9,43,-4.1775,-3.4178
29.9,44,-5.2614,-5.267
29.9,45,-4.7458,-3.962
29.9,46,-5.128,-4.9677
29.9,47,-5.5425,-4.9982
29.9,48,-5.0782,-4.4223
29.9,49,-4.5371,-4.0417
29.9,50,-5.1663,-5.5379
29.9,51,-4.6519,-4.6491
29.9,52,-4.137,-3.9243
29.9,53,-4.7387,-4.9018
29.9,54,-5.22,-4.886
29.9,55,-3.3673,-3.3214
29.9,56,-5.3446,-5.0803
29.9,57,-3.815,-3.8418
29.9,58,-4.1793,-4.3011
29.9,59,-4.7505,-4.7683
29.9,60,-4.3712,-4.4974
29.9,61,-5.0368,-4.6298
29.9,62,-5.3951,-5.1049
29.9,63,-4.5229,-5.3279
29.9,64,-4.1802,-4.0775
29.9,65,-3.8292,-3.8566
29.9,66,-4.899,-4.8606
29.9,67,-4.3303,-4.5762
29.9,68,-4.3573,-4.3046
29.9,69,-4.826,-4.5479
29.9,70,-3.7958,-3.7242
29.9,71,-4.7427,-4.7885
29.9,72,-4.1401,-4.2242
29.9,73,-4.0683,-4.0885
29.9,74,-4.0461,-4.1383
29.9,75,-4.7354,-4.451
29.9,76,-4.3492,-4.3793
29.9,77,-4.8781,-4.858
29.9,78,-4.1842,-4.0709
29.9,79,-6.6048,-4.7914
29.9,80,-4.4056,-4.2576
29.9,81,-4.5098,-4.4659
29.9,82,-3.9489,-4.097
29.9,83,-4.4542,-4.6472
29.9,84,-5.5129,-5.1992
29.9,85,-4.0483,-3.952
29.9,86,-4.1795,-4.0468
29.9,87,-4.7698,-4.4681
29.9,88,-4.3329,-4.6545
29.9,89,-4.0585,-4.1231
29.9,90,-5.2,-5.3282
29.9,91,-4.6937,-4.7835
29.9,92,-5.2693,-4.7142
29.9,93,-3.9004,-4.0315
29.9,94,-3.7898,-3.9623
29.9,95,-3.6983,-3.8363
29.9,96,-4.5396,-4.7134
29.9,97,-5.2383,-4.7406
29.9,98,-3.2135,-3.2499
29.9,99,-4.0563,-4.0385
29.9,100,-4.7838,-4.9919
29.9,101,-4.1123,-4.3567
29.9,102,-3.4717,-3.3878
29.9,103,-3.5911,-3.6816
29.9,104,-4.3617,-4.4181
29.9,105,-3.9063,-3.9562
29.9,106,-3.9408,-4.0145
29.9,107,-3.9347,-3.8866
29.9,108,-5.4168,-5.8591
29.9,109,-4.4518,-4.4773
29.9,110,-4.5254,-4.5535
29.9,111,-3.717,-3.7213
29.9,112,-5.0629,-4.3735
29.9,113,-6.3088,-5.6591
29.9,114,-4.5755,-4.5746
29.9,115,-4.4379,-4.5233
29.9,116,-3.7389,-3.6613
29.9,117,-4.7071,-4.6812
29.9,118,-4.4755,-4.9895
29.9,119,-4.2102,-4.1722
29.9,120,-3.6678,-3.6519
29.9,121,-4.1058,-4.124
29.9,122,-4.1338,-4.1629
29.9,123,-3.619,-3.3428
29.9,124,-4.2906,-4.7078
29.9,125,-4.2135,-4.1559
29.9,126,-3.8141,-3.5916
29.9,127,-4.2343,-4.2844
29.9,128,-5.364,-6.401
29.9,129,-6.2414,-5.3305
29.9,130,-3.8258,-3.3706
29.9,131,-4.9044,-4.7438
29.9,132,-4.0246,-4.0386
29.9,133,-3.9704,-4.2759
29.9,134,-5.3713,-4.7681
29.9,135,-4.1615,-4.1291
29.9,136,-3.7644,-3.9672
29.9,137,-4.4373,-4.3241
29.9,138,-3.9886,-3.9975
29.9,139,-4.0577,-3.9737
29.9,140,-3.9947,-3.9086
29.9,141,-4.6846,-4.638
29.9,142,-4.5569,-4.4484
29.9,143,-4.5983,-4.6293
29.9,144,-4.0285,-3.8229
29.9,145,-4.1454,-4.0875
29.9,146,-4.3946,-4.4134
29.9,147,-5.4022,-6.5626
29.9,148,-4.9759,-4.8554
29.9,149,-4.3547,-4.4394
29.9,150,-4.1135,-3.9468
29.9,151,-3.9417,-3.8655
29.9,152,-4.1091,-4.1846
29.9,153,-3.9263,-3.5759
29.9,154,-5.197,-4.9364
29.9,155,-3.5103,-3.1462
29.9,156,-4.7185,-4.845
29.9,157,-4.3915,-4.4652
29.9,158,-4.5463,-4.4283
29.9,159,-4.4299,-4.7042
29.9,160,-4.3869,-4.5846
29.9,161,-5.2215,-5.7834
29.9,162,-4.7149,-4.7852
29.9,163,-4.5627,-4.6544
29.9,164,-5.5029,-5.3472
29.9,165,-4.9426,-5.2497
39.9,1,-1.1394,-0.46344
39.9,2,-1.1309,-0.38998
39.9,3,-2.3482,-1.5956
39.9,4,-4.7701,-3.5957
39.9,5,-2.1903,-1.4619
39.9,6,-5.9275,-3.597
39.9,7,-4.0653,-3.2106
39.9,8,-3.8404,-3.3453
39.9,9,-3.7543,-2.5988
39.9,10,-3.1869,-2.5791
39.9,11,-3.4267,-2.7386
39.9,12,-3.1268,-2.4431
39.9,13,-4.3672,-3.6559
39.9,14,-5.4531,-4.2939
39.9,15,-4.7797,-5.4694
39.9,16,-4.1605,-3.5794
39.9,17,-4.226,-3.6289
39.9,18,-3.7955,-3.0947
39.9,19,-4.0391,-3.2823
39.9,20,-4.6955,-3.9998
39.9,21,-4.5073,-3.8196
39.9,22,-4.6557,-4.2424
39.9,23,-3.7351,-3.1477
39.9,24,-3.9709,-3.4685
39.9,25,-4.5419,-3.6788
39.9,26,-3.9361,-3.4938
39.9,27,-4.2995,-3.8343
39.9,28,-5.0254,-4.5257
39.9,29,-5.1263,-4.1647
39.9,30,-5.5304,-5.8961
39.9,31,-4.3678,-3.6752
39.9,32,-6.0251,-6.348
39.9,33,-5.6268,-5.5124
39.9,34,-4.6441,-4.1193
39.9,35,-5.503,-4.4418
39.9,36,-4.408,-3.821
39.9,37,-5.6591,-4.9292
39.9,38,-4.7605,-3.9811
39.9,39,-4.6643,-3.9813
39.9,40,-4.8863,-4.7618
39.9,41,-5.4164,-4.9407
39.9,42,-5.0195,-4.0676
39.9,43,-5.4793,-5.0232
39.9,44,-3.9814,-3.4261
39.9,45,-4.3616,-3.64
39.9,46,-4.4475,-3.9428
39.9,47,-4.8379,-4.0621
39.9,48,-5.4742,-4.7425
39.9,49,-5.1956,-4.7775
39.9,50,-5.0326,-4.5384
39.9,51,-4.6636,-4.8687
39.9,52,-5.0297,-4.9099
39.9,53,-4.8651,-4.7662
39.9,54,-5.3957,-5.5434
39.9,55,-3.6251,-3.4765
39.9,56,-4.6393,-4.4176
39.9,57,-3.9516,-3.9481
39.9,58,-4.3795,-3.8979
39.9,59,-4.3395,-4.2354
39.9,60,-4.741,-4.9395
39.9,61,-4.1786,-4.2098
39.9,62,-5.4279,-6.8293
39.9,63,-5.3743,-4.8139
39.9,64,-4.4744,-4.2978
39.9,65,-4.6672,-4.6158
39.9,66,-4.1001,-3.9857
39.9,67,-5.4568,-5.0604
39.9,68,-4.0722,-3.9402
39.9,69,-6.4081,-5.4312
39.9,70,-6.1954,-5.5415
39.9,71,-5.8814,-5.8173
39.9,72,-4.5341,-4.8885
39.9,73,-4.3041,-4.4379
39.9,74,-4.6277,-4.3182
39.9,75,-4.895,-4.8492
39.9,76,-3.8373,-3.7928
39.9,77,-4.3153,-4.5251
39.9,78,-4.1793,-4.2463
39.9,79,-4.0832,-4.5601
39.9,80,-4.4507,-4.4974
39.9,81,-4.545,-4.6431
39.9,82,-4.9588,-4.8765
39.9,83,-4.0365,-4.1753
39.9,84,-4.6787,-4.4415
39.9,85,-4.443,-4.3985
39.9,86,-4.765,-4.9347
39.9,87,-4.0088,-3.7812
39.9,88,-4.3628,-4.3528
39.9,89,-3.8784,-3.9548
39.9,90,-4.1409,-3.9969
39.9,91,-3.9038,-3.8802
39.9,92,-3.9596,-3.9917
39.9,93,-4.95,-4.6524
39.9,94,-5.2708,-5.3796
39.9,95,-5.3659,-5.0635
39.9,96,-4.1692,-4.1027
39.9,97,-4.1691,-4.4152
39.9,98,-5.4297,-4.6139
39.9,99,-3.7596,-3.5205
39.9,100,-5.0704,-5.3955
39.9,101,-4.5141,-4.5519
39.9,102,-4.4297,-4.1459
39.9,103,-4.0936,-4.1308
39.9,104,-5.6891,-6.3486
39.9,105,-4.6369,-4.3605
39.9,106,-4.4543,-4.2065
39.9,107,-4.099,-4.01
39.9,108,-4.3062,-3.8761
39.9,109,-6.3899,-6.0772
39.9,110,-5.6169,-6.0019
39.9,111,-5.1736,-5.2666
39.9,112,-4.5171,-4.8835
39.9,113,-5.1584,-4.7873
39.9,114,-4.3991,-4.3173
39.9,115,-6.092,-6.0346
39.9,116,-4.2167,-4.2979
39.9,117,-4.3362,-4.4247
39.9,118,-4.2676,-4.2943
39.9,119,-4.2095,-4.385
39.9,120,-4.8681,-5.0829
39.9,121,-4.0616,-4.2255
39.9,122,-5.1726,-5.2187
39.9,123,-4.1279,-3.7891
39.9,124,-5.9389,-5.756
39.9,125,-4.4932,-4.3913
39.9,126,-4.7609,-3.7372
39.9,127,-4.5796,-4.6073
39.9,128,-4.9769,-4.9362
39.9,129,-3.8917,-3.8555
39.9,130,-3.6185,-3.2903
39.9,131,-4.4473,-4.4712
39.9,132,-4.946,-4.8169
39.9,133,-4.8352,-4.7408
39.9,134,-6.1295,-5.6498
39.9,135,-3.6756,-3.6052
39.9,136,-4.4348,-4.3915
39.9,137,-4.2986,-4.4015
39.9,138,-5.6885,-5.3587
39.9,139,-4.5886,-4.8613
39.9,140,-4.334,-4.1655
39.9,141,-4.9265,-4.9334
39.9,142,-4.0979,-4.1104
39.9,143,-4.7713,-4.6795
39.9,144,-4.8365,-4.9901
39.9,145,-4.0629,-4.2138
39.9,146,-3.9522,-3.9113
39.9,147,-3.9513,-3.8149
39.9,148,-5.1281,-4.9988
39.9,149,-3.7419,-3.7582
39.9,150,-5.2023,-5.2813
39.9,151,-5.2787,-4.8598
39.9,152,-3.8416,-3.6179
39.9,153,-4.3161,-4.6153
39.9,154,-4.5599,-4.7221
39.9,155,-4.0934,-4.0301
39.9,156,-4.3198,-4.3841
39.9,157,-5.3979,-4.7889
39.9,158,-4.9398,-5.148
39.9,159,-3.8801,-3.9402
39.9,160,-4.852,-4.4444
39.9,161,-4.7032,-4.5104
39.9,162,-5.6442,-5.7582
39.9,163,-5.6516,-5.3964
39.9,164,-5.7338,-5.6567
39.9,165,-6.1948,-6.1769
49.9,1,-0.28828,0.4548
49.9,2,-2.0421,-1.1443
49.9,3,-1.7394,-0.99363
49.9,4,-3.2421,-2.2099
49.9,5,-2.2135,-1.5703
49.9,6,-2.7761,-2.0827
49.9,7,-3.9965,-2.6627
49.9,8,-2.6783,-2.0505
49.9,9,-3.4888,-2.0881
49.9,10,-2.7401,-2.4939
49.9,11,-2.5009,-1.8265
49.9,12,-3.3639,-2.7001
49.9,13,-3.8812,-3.1133
49.9,14,-4.1326,-2.8791
49.9,15,-3.741,-2.968
49.9,16,-4.909,-3.7084
49.9,17,-4.684,-5.1186
49.9,18,-4.1376,-3.7196
49.9,19,-3.9168,-3.1106
49.9,20,-4.6453,-4.0293
49.9,21,-5.1525,-3.8613
49.9,22,-4.6254,-3.716
49.9,23,-5.3241,-4.2533
49.9,24,-4.6465,-4.0641
49.9,25,-4.4906,-4.0576
49.9,26,-4.2047,-3.8608
49.9,27,-4.7495,-4.7666
49.9,28,-3.5576,-3.0507
49.9,29,-5.4091,-3.9599
49.9,30,-5.3283,-4.1431
49.9,31,-4.1411,-3.4403
49.9,32,-5.4088,-5.9913
49.9,33,-5.0532,-4.6189
49.9,34,-4.3263,-3.5464
49.9,35,-3.7249,-2.9481
49.9,36,-4.0199,-3.5891
49.9,37,-4.775,-4.3531
49.9,38,-4.0514,-3.3068
49.9,39,-4.1848,-3.8776
49.9,40,-3.8145,-3.0805
49.9,41,-5.0103,-4.0532
49.9,42,-4.3354,-3.7704
49.9,43,-5.0135,-4.1629
49.9,44,-4.4845,-4.2459
49.9,45,-4.3507,-3.7393
49.9,46,-5.164,-4.8781
49.9,47,-6.0962,-5.0809
49.9,48,-4.9561,-4.1138
49.9,49,-4.7733,-4.0828
49.9,50,-3.9766,-3.9467
49.9,51,-4.3602,-4.0474
49.9,52,-5.7659,-6.3772
49.9,53,-4.2762,-3.9633
49.9,54,-6.6026,-5.5101
49.9,55,-5.019,-4.7138
49.9,56,-4.4271,-4.7723
49.9,57,-5.0702,-4.07
49.9,58,-4.4226,-4.2956
49.9,59,-4.1475,-4.1851
49.9,60,-5.2035,-4.3384
49.9,61,-3.9993,-4.0282
49.9,62,-4.5713,-4.47
49.9,63,-3.688,-3.7359
49.9,64,-4.4615,-4.4659
49.9,65,-4.923,-4.3379
49.9,66,-4.396,-4.4043
49.9,67,-4.5195,-4.1319
49.9,68,-3.9759,-3.8899
49.9,69,-3.8299,-3.949
49.9,70,-4.4232,-4.0624
49.9,71,-5.098,-4.877
49.9,72,-4.9574,-4.928
49.9,73,-4.1467,-4.0888
49.9,74,-4.6431,-4.6979
49.9,75,-4.0671,-4.3533
49.9,76,-4.024,-4.1917
49.9,77,-4.5952,-4.4854
49.9,78,-4.5885,-4.6741
49.9,79,-5.4867,-4.4019
49.9,80,-4.6074,-4.5813
49.9,81,-4.7527,-4.2314
49.9,82,-4.9846,-5.1208
49.9,83,-4.5352,-4.7372
49.9,84,-3.9707,-3.9953
49.9,85,-5.573,-5.473
49.9,86,-4.3855,-4.4392
49.9,87,-5.1844,-4.884
49.9,88,-4.465,-4.5046
49.9,89,-4.6715,-4.3671
49.9,90,-4.4389,-4.5507
49.9,91,-4.2821,-4.0054
49.9,92,-4.3987,-4.3323
49.9,93,-4.4221,-4.2316
49.9,94,-3.9322,-4.0848
49.9,95,-3.9662,-3.8954
49.9,96,-6.8043,-6.1444
49.9,97,-3.9666,-3.9077
49.9,98,-4.9556,-4.3654
49.9,99,-3.9108,-3.7849
49.9,100,-3.8177,-3.6744
49.9,101,-4.5189,-4.1999
49.9,102,-3.9062,-3.9794
49.9,103,-4.5565,-4.4801
49.9,104,-4.1972,-4.0829
49.9,105,-4.786,-4.8814
49.9,106,-4.4875,-4.6279
49.9,107,-4.2242,-3.8921
49.9,108,-4.4374,-4.9694
49.9,109,-3.8938,-3.7302
49.9,110,-4.5831,-4.4666
49.9,111,-4.0642,-4.0769
49.9,112,-4.0473,-4.2571
49.9,113,-4.7617,-5.1378
49.9,114,-3.9573,-3.9108
49.9,115,-4.414,-4.3354
49.9,116,-4.2223,-4.393
49.9,117,-3.7944,-3.7378
49.9,118,-4.2058,-4.2328
49.9,119,-3.9413,-3.8004
49.9,120,-4.5995,-4.5031
49.9,121,-4.7535,-4.5353
49.9,122,-4.4628,-4.3429
49.9,123,-4.5422,-4.0162
49.9,124,-4.2547,-4.3235
49.9,125,-4.2781,-4.3933
49.9,126,-3.7151,-4.3596
49.9,127,-4.982,-4.4592
49.9,128,-4.4718,-4.5063
49.9,129,-4.5138,-4.3607
49.9,130,-4.0702,-5.5751
49.9,131,-4.555,-4.7677
49.9,132,-3.9301,-3.944
49.9,133,-4.8987,-4.5671
49.9,134,-5.3236,-5.1644
49.9,135,-4.2479,-4.1394
49.9,136,-5.9037,-4.9831
49.9,137,-4.7643,-4.4779
49.9,138,-4.7951,-4.6541
49.9,139,-4.8661,-4.9013
49.9,140,-4.4951,-4.3471
49.9,141,-4.1698,-4.0281
49.9,142,-4.4814,-4.4374
49.9,143,-4.7539,-4.694
49.9,144,-4.2866,-4.3425
49.9,145,-4.4109,-4.6559
49.9,146,-4.2504,-4.2633
49.9,147,-4.8388,-4.9041
49.9,148,-4.5919,-4.4903
49.9,149,-3.9648,-3.8763
49.9,150,-5.095,-4.979
49.9,151,-4.6196,-4.875
49.9,152,-4.4115,-4.3652
49.9,153,-3.7437,-3.8911
49.9,154,-4.6055,-4.293
49.9,155,-5.1332,-4.555
49.9,156,-3.8088,-3.8629
49.9,157,-4.208,-3.9992
49.9,158,-4.2665,-4.2079
49.9,159,-3.8781,-3.7924
49.9,160,-4.8275,-5.1337
49.9,161,-4.5292,-4.4959
49.9,162,-6.1791,-5.0553
49.9,163,-4.8937,-4.728
49.9,164,-5.0648,-4.9633
49.9,165,-6.1587,-6.1758
59.9,1,-1.4033,-1.2351
59.9,2,-2.1544,-1.769
59.9,3,-4.2101,-3.8057
59.9,4,-2.9731,-3.0459
59.9,5,-3.9888,-2.9392
59.9,6,-2.9471,-2.6001
59.9,7,-2.9157,-2.5925
59.9,8,-4.4488,-4.59
59.9,9,-2.9694,-2.6954
59.9,10,-4.5659,-4.2223
59.9,11,-4.3036,-4.0668
59.9,12,-4.4155,-3.8718
59.9,13,-4.3234,-4.1111
59.9,14,-4.3358,-3.7839
59.9,15,-3.8764,-3.4746
59.9,16,-4.1767,-3.8961
59.9,17,-5.387,-4.8898
59.9,18,-5.1754,-4.9658
59.9,19,-5.1794,-5.3475
59.9,20,-3.8643,-3.6461
59.9,21,-4.7662,-4.367
59.9,22,-4.8632,-4.5267
59.9,23,-3.979,-3.6452
59.9,24,-4.2921,-4.0812
59.9,25,-4.864,-4.5581
59.9,26,-4.3677,-3.9856
59.9,27,-4.314,-3.8945
59.9,28,-4.668,-4.1651
59.9,29,-4.8317,-4.8959
59.9,30,-4.5884,-4.2594
59.9,31,-5.7112,-5.1136
59.9,32,-4.6464,-4.2683
59.9,33,-4.4277,-4.1725
59.9,34,-4.1569,-3.8126
59.9,35,-4.2629,-3.786
59.9,36,-4.0702,-3.8355
59.9,37,-4.3198,-3.8974
59.9,38,-4.6854,-4.2449
59.9,39,-4.7153,-4.771
59.9,40,-4.4395,-4.2155
59.9,41,-4.1581,-4.2379
59.9,42,-5.2563,-4.8766
59.9,43,-4.5098,-4.2969
59.9,44,-5.0429,-5.2401
59.9,45,-3.8429,-3.615
59.9,46,-4.1841,-4.2152
59.9,47,-6.7167,-6.2708
59.9,48,-5.0833,-4.5248
59.9,49,-4.2193,-4.3903
59.9,50,-3.9748,-4.0819
59.9,51,-4.2793,-4.3416
59.9,52,-4.6676,-4.6402
59.9,53,-4.154,-4.2757
59.9,54,-4.2363,-4.2728
59.9,55,-3.9376,-3.9576
59.9,56,-4.6258,-4.5914
59.9,57,-4.9185,-4.5502
59.9,58,-5.1574,-5.1249
59.9,59,-4.1651,-4.0676
59.9,60,-4.5326,-4.7267
59.9,61,-5.4,-5.5009
59.9,62,-4.2876,-4.5052
59.9,63,-6.2211,-5.2323
59.9,64,-4.074,-3.9905
59.9,65,-5.7528,-5.0135
59.9,66,-4.5257,-4.5644
59.9,67,-4.3557,-4.1954
59.9,68,-4.1615,-4.11
59.9,69,-4.2559,-4.2783
59.9,70,-4.8541,-4.845
59.9,71,-4.1303,-4.028
59.9,72,-5.2228,-4.9362
59.9,73,-5.1441,-5.1272
59.9,74,-4.5276,-4.3384
59.9,75,-4.5957,-5.116
59.9,76,-3.701,-3.6685
59.9,77,-5.3027,-4.9529
59.9,78,-4.3591,-4.321
59.9,79,-4.0747,-4.2235
59.9,80,-5.1271,-5.1803
59.9,81,-4.5652,-4.7213
59.9,82,-5.6685,-6.3179
59.9,83,-4.0055,-3.9453
59.9,84,-4.4929,-4.5106
59.9,85,-4.1012,-4.1051
59.9,86,-5.1307,-5.3814
59.9,87,-4.2128,-4.1157
59.9,88,-4.6087,-4.7029
59.9,89,-4.568,-4.6601
59.9,90,-4.8324,-5.4562
59.9,91,-4.2003,-4.1307
59.9,92,-4.426,-4.555
59.9,93,-4.004,-3.9991
59.9,94,-3.8835,-3.9124
59.9,95,-3.9699,-4.0067
59.9,96,-5.0633,-5.0599
59.9,97,-4.2654,-4.3809
59.9,98,-5.1736,-4.7583
59.9,99,-4.4879,-4.4021
59.9,100,-5.819,-5.1996
59.9,101,-4.4128,-4.4025
59.9,102,-4.1558,-4.7024
59.9,103,-4.1781,-4.1966
59.9,104,-4.4577,-4.4511
59.9,105,-3.925,-3.9417
59.9,106,-4.224,-3.9731
59.9,107,-4.1887,-4.1879
59.9,108,-3.9925,-4.1485
59.9,109,-4.1554,-4.2708
59.9,110,-4.3461,-4.4588
59.9,111,-5.0266,-4.8127
59.9,112,-4.8545,-4.4112
59.9,113,-5.5107,-5.2432
59.9,114,-4.5774,-4.4687
59.9,115,-5.2608,-5.2258
59.9,116,-4.8758,-4.6722
59.9,117,-4.8724,-4.7257
59.9,118,-3.8941,-3.9488
59.9,119,-4.7243,-4.6073
59.9,120,-4.0233,-3.9602
59.9,121,-4.4608,-4.2974
59.9,122,-5.1743,-5.4961
59.9,123,-5.4166,-4.5274
59.9,124,-4.28,-4.354
59.9,125,-5.0755,-4.9796
59.9,126,-4.6831,-4.1623
59.9,127,-4.6175,-4.2691
59.9,128,-4.7723,-4.7136
59.9,129,-4.9519,-5.2935
59.9,130,-3.8281,-3.6481
59.9,131,-4.5153,-4.4394
59.9,132,-4.2722,-4.3429
59.9,133,-4.7037,-4.4131
59.9,134,-4.2624,-4.3835
59.9,135,-4.396,-4.4047
59.9,136,-4.6526,-4.6643
59.9,137,-4.4331,-4.5196
59.9,138,-5.0745,-5.3021
59.9,139,-4.4138,-4.1263
59.9,140,-5.0845,-5.0472
59.9,141,-4.5827,-4.4756
59.9,142,-4.7679,-4.6653
59.9,143,-4.8278,-5.0555
59.9,144,-4.6732,-4.6322
59.9,145,-3.997,-4.0411
59.9,146,-4.0701,-4.1707
59.9,147,-5.0236,-5.6272
59.9,148,-4.6158,-4.3865
59.9,149,-4.9067,-4.7699
59.9,150,-4.6712,-4.6499
59.9,151,-4.4925,-4.4836
59.9,152,-4.2323,-4.0582
59.9,153,-4.7483,-4.8976
59.9,154,-4.7145,-4.8172
59.9,155,-4.2865,-4.8321
59.9,156,-4.8794,-5.167
59.9,157,-4.4604,-4.3296
59.9,158,-3.6882,-3.7501
59.9,159,-4.5788,-4.7909
59.9,160,-4.0375,-4.1285
59.9,161,-3.7247,-3.7791
59.9,162,-4.9399,-5.0172
59.9,163,-4.974,-5.1012
59.9,164,-5.2954,-5.1973
59.9,165,-6.0748,-6.2616
69.9,1,-0.93481,-0.70412
69.9,2,-1.9488,-1.5605
69.9,3,-2.0148,-1.6524
69.9,4,-2.4358,-2.0936
69.9,5,-3.8751,-3.49
69.9,6,-3.0768,-2.6509
69.9,7,-3.2909,-3.0178
69.9,8,-3.1457,-2.8874
69.9,9,-2.9182,-2.6134
69.9,10,-4.5037,-4.9685
69.9,11,-4.0842,-4.0671
69.9,12,-4.2223,-3.9128
69.9,13,-3.8598,-3.6417
69.9,14,-3.9029,-3.5666
69.9,15,-4.5559,-3.9459
69.9,16,-4.1539,-3.9441
69.9,17,-6.09,-5.9534
69.9,18,-5.4259,-5.2489
69.9,19,-4.9824,-4.4719
69.9,20,-4.5998,-4.5033
69.9,21,-4.0479,-3.7759
69.9,22,-4.8796,-4.5328
69.9,23,-5.4401,-4.9759
69.9,24,-5.0159,-5.3641
69.9,25,-4.9743,-4.754
69.9,26,-4.6029,-4.4885
69.9,27,-4.7149,-4.226
69.9,28,-4.7562,-4.3745
69.9,29,-4.2894,-4.064
69.9,30,-5.458,-4.93
69.9,31,-4.1528,-4.0175
69.9,32,-4.746,-4.7371
69.9,33,-7.0635,-5.8479
69.9,34,-4.5536,-4.4487
69.9,35,-4.4267,-4.641
69.9,36,-4.6379,-4.5059
69.9,37,-5.9085,-5.388
69.9,38,-4.3759,-4.0214
69.9,39,-3.9251,-3.9446
69.9,40,-5.4954,-6.0371
69.9,41,-3.9854,-4.0342
69.9,42,-4.3756,-4.1499
69.9,43,-4.8105,-4.9009
69.9,44,-6.152,-5.4438
69.9,45,-4.6183,-4.5962
69.9,46,-4.4653,-4.3083
69.9,47,-3.8944,-3.8187
69.9,48,-5.562,-4.7467
69.9,49,-5.0013,-5.1165
69.9,50,-3.7493,-3.8301
69.9,51,-5.058,-5.3621
69.9,52,-4.5366,-4.5334
69.9,53,-4.0942,-4.0874
69.9,54,-6.5279,-6.4239
69.9,55,-4.6714,-4.9442
69.9,56,-5.0532,-4.6046
69.9,57,-4.9006,-4.4732
69.9,58,-4.2741,-4.402
69.9,59,-4.2016,-4.1415
69.9,60,-4.3903,-4.4861
69.9,61,-4.1709,-4.1341
69.9,62,-3.9482,-4.0953
69.9,63,-4.5064,-4.4535
69.9,64,-4.1442,-4.1174
69.9,65,-4.4293,-4.2992
69.9,66,-5.2024,-4.8521
69.9,67,-4.495,-4.5675
69.9,68,-4.118,-4.0637
69.9,69,-4.3863,-4.4418
69.9,70,-4.5532,-4.5225
69.9,71,-4.9283,-4.8562
69.9,72,-5.0563,-4.8609
69.9,73,-4.1434,-4.0961
69.9,74,-5.8034,-5.5021
69.9,75,-4.2834,-4.33
69.9,76,-3.9385,-3.9148
69.9,77,-4.5212,-4.8128
69.9,78,-4.6266,-4.7923
69.9,79,-3.9176,-3.8121
69.9,80,-4.1627,-4.0785
69.9,81,-4.1549,-4.2727
69.9,82,-4.5635,-4.5391
69.9,83,-4.2516,-4.4225
69.9,84,-4.5083,-4.5113
69.9,85,-4.4036,-4.4409
69.9,86,-4.4895,-4.6498
69.9,87,-5.1306,-5.6538
69.9,88,-4.5749,-4.7204
69.9,89,-4.938,-4.9793
69.9,90,-5.3453,-4.726
69.9,91,-5.1045,-5.6108
69.9,92,-4.3995,-4.3197
69.9,93,-5.527,-5.2329
69.9,94,-3.889,-3.8697
69.9,95,-3.9437,-3.8352
69.9,96,-4.2751,-4.1335
69.9,97,-4.6423,-4.9003
69.9,98,-4.8322,-4.5857
69.9,99,-5.2434,-6.1541
69.9,100,-4.5658,-4.4804
69.9,101,-4.1636,-4.0279
69.9,102,-5.2384,-6.2137
69.9,103,-3.9378,-3.8786
69.9,104,-4.717,-4.6225
69.9,105,-3.7913,-3.7972
69.9,106,-4.489,-4.2416
69.9,107,-4.6442,-4.9328
69.9,108,-5.1385,-5.8886
69.9,109,-4.4176,-4.2428
69.9,110,-5.8947,-6.5032
69.9,111,-4.1832,-4.0748
69.9,112,-4.0297,-3.8675
69.9,113,-5.1503,-5.5586
69.9,114,-6.5051,-5.4215
69.9,115,-4.6416,-4.7898
69.9,116,-4.743,-4.7094
69.9,117,-4.3315,-4.4995
69.9,118,-4.3736,-4.6128
69.9,119,-7.1578,-5.8461
69.9,120,-4.8363,-5.016
69.9,121,-3.8142,-3.7972
69.9,122,-4.0319,-3.9939
69.9,123,-4.8061,-4.2934
69.9,124,-4.4163,-4.3682
69.9,125,-3.9184,-3.8881
69.9,126,-4.3981,-3.8892
69.9,127,-4.8054,-5.0356
69.9,128,-4.3697,-4.3732
69.9,129,-3.7374,-3.735
69.9,130,-4.039,-3.7352
69.9,131,-6.7847,-6.1649
69.9,132,-4.9641,-5.2686
69.9,133,-3.4384,-3.4825
69.9,134,-4.0441,-3.9998
69.9,135,-4.632,-4.325
69.9,136,-5.2289,-6.8814
69.9,137,-4.321,-4.545
69.9,138,-4.5082,-4.4636
69.9,139,-4.5831,-4.6654
69.9,140,-4.161,-4.0926
69.9,141,-5.5142,-5.3545
69.9,142,-3.9387,-3.999
69.9,143,-5.1676,-5.3615
69.9,144,-4.7848,-4.6635
69.9,145,-5.1109,-5.2535
69.9,146,-4.3384,-4.2123
69.9,147,-4.2238,-4.2067
69.9,148,-4.639,-4.7649
69.9,149,-3.7104,-3.5772
69.9,150,-4.3032,-4.388
69.9,151,-3.8367,-3.8563
69.9,152,-3.9113,-3.936
69.9,153,-4.4153,-4.3751
69.9,154,-4.9221,-4.6507
69.9,155,-4.7162,-4.2698
69.9,156,-4.3383,-4.358
69.9,157,-4.6603,-4.4462
69.9,158,-5.0358,-4.8599
69.9,159,-5.1694,-5.3355
69.9,160,-4.4425,-4.3551
69.9,161,-4.6076,-4.6091
69.9,162,-4.3473,-4.2833
69.9,163,-5.1755,-5.1934
69.9,164,-5.4368,-5.4629
69.9,165,-6.0672,-6.6379
79.9,1,-0.70659,-0.6744
79.9,2,-2.3569,-2.6621
79.9,3,-1.9323,-1.9237
79.9,4,-2.2794,-2.0893
79.9,5,-3.1739,-2.9703
79.9,6,-3.0537,-2.8113
79.9,7,-4.0365,-3.9629
79.9,8,-3.1844,-2.9354
79.9,9,-3.4077,-3.3436
79.9,10,-3.2196,-3.0611
79.9,11,-4.1287,-3.9652
79.9,12,-3.8628,-3.8884
79.9,13,-4.3264,-3.9929
79.9,14,-3.8873,-3.9941
79.9,15,-3.969,-3.9374
79.9,16,-4.0656,-3.953
79.9,17,-5.9748,-5.7
79.9,18,-3.6834,-3.5
79.9,19,-4.4864,-4.5561
79.9,20,-5.4707,-4.8445
79.9,21,-4.6716,-4.8393
79.9,22,-5.1026,-5.0112
79.9,23,-4.7801,-4.8846
79.9,24,-4.6122,-4.3708
79.9,25,-4.9615,-5.4467
79.9,26,-3.9746,-3.8533
79.9,27,-4.2422,-4.3478
79.9,28,-4.8557,-4.4159
79.9,29,-4.206,-4.2005
79.9,30,-4.1419,-3.9943
79.9,31,-5.0093,-4.9695
79.9,32,-4.7222,-4.4121
79.9,33,-4.0307,-3.9098
79.9,34,-5.6798,-4.922
79.9,35,-3.9901,-4.0948
79.9,36,-5.205,-4.8943
79.9,37,-3.8618,-3.819
79.9,38,-4.6077,-4.7379
79.9,39,-4.9222,-5.0129
79.9,40,-5.1603,-5.0103
79.9,41,-5.0007,-4.9567
79.9,42,-5.1707,-4.8277
79.9,43,-4.9222,-5.0426
79.9,44,-4.576,-4.5423
79.9,45,-4.6235,-4.9163
79.9,46,-3.6717,-3.7456
79.9,47,-4.7424,-4.2828
79.9,48,-4.6008,-5.4107
79.9,49,-4.5983,-4.5888
79.9,50,-4.1663,-4.3659
79.9,51,-5.2987,-5.7208
79.9,52,-4.5198,-4.419
79.9,53,-4.5124,-4.4948
79.9,54,-4.4585,-4.4644
79.9,55,-5.8663,-5.5956
79.9,56,-4.4877,-4.3116
79.9,57,-4.8796,-4.826
79.9,58,-5.3632,-5.2433
79.9,59,-4.5094,-4.354
79.9,60,-4.566,-4.8105
79.9,61,-4.2697,-4.4385
79.9,62,-4.161,-4.1875
79.9,63,-4.2672,-4.4576
79.9,64,-3.913,-4.0012
79.9,65,-4.1985,-4.174
79.9,66,-4.4118,-4.7251
79.9,67,-4.382,-4.437
79.9,68,-4.0572,-4.178
79.9,69,-4.2091,-4.4498
79.9,70,-5.1153,-5.1339
79.9,71,-4.0501,-4.0542
79.9,72,-4.6943,-4.9017
79.9,73,-5.0166,-5.7655
79.9,74,-4.147,-4.3152
79.9,75,-4.1245,-4.168
79.9,76,-5.3954,-5.3548
79.9,77,-4.6592,-4.6552
79.9,78,-4.5605,-4.6067
79.9,79,-4.437,-4.8652
79.9,80,-4.5392,-4.6289
79.9,81,-4.8929,-4.9094
79.9,82,-3.9475,-3.9662
79.9,83,-4.1044,-4.1127
79.9,84,-4.4722,-4.267
79.9,85,-4.3438,-4.53
79.9,86,-4.3805,-4.3135
79.9,87,-5.3061,-5.2026
79.9,88,-5.2299,-5.379
79.9,89,-4.6952,-4.87
79.9,90,-4.2522,-4.2339
79.9,91,-4.0381,-3.9858
79.9,92,-4.2613,-4.3197
79.9,93,-4.7468,-5.0479
79.9,94,-5.3123,-4.9505
79.9,95,-4.8454,-4.4982
79.9,96,-4.5111,-4.2672
79.9,97,-4.0205,-3.9383
79.9,98,-4.4545,-4.2723
79.9,99,-4.393,-4.4284
79.9,100,-4.8617,-5.2482
79.9,101,-4.2601,-4.6148
79.9,102,-3.9725,-3.8421
79.9,103,-5.8464,-5.5765
79.9,104,-5.0755,-4.736
79.9,105,-4.3216,-4.6216
79.9,106,-6.1009,-6.6284
79.9,107,-5.331,-5.1947
79.9,108,-3.9988,-4.0065
79.9,109,-5.0274,-4.9382
79.9,110,-4.6934,-4.7947
79.9,111,-4.3066,-4.284
79.9,112,-4.2086,-4.1091
79.9,113,-4.0448,-4.0294
79.9,114,-4.4818,-4.3983
79.9,115,-5.8735,-5.4901
79.9,116,-4.7454,-4.9367
79.9,117,-5.0509,-4.9897
79.9,118,-5.1524,-5.2376
79.9,119,-5.2609,-5.5478
79.9,120,-4.163,-4.0596
79.9,121,-4.9603,-4.7667
79.9,122,-4.7251,-4.6388
79.9,123,-5.1337,-5.265
79.9,124,-4.1847,-4.2323
79.9,125,-4.556,-4.4613
79.9,126,-4.2188,-3.8158
79.9,127,-5.7734,-6.3676
79.9,128,-3.9052,-3.862
79.9,129,-3.8475,-3.7891
79.9,130,-4.4301,-4.1493
79.9,131,-3.9752,-3.945
79.9,132,-4.9985,-4.8159
79.9,133,-4.2725,-4.2318
79.9,134,-4.3455,-4.5845
79.9,135,-4.1779,-4.2702
79.9,136,-4.1997,-4.4752
79.9,137,-5.7697,-5.9556
79.9,138,-5.0412,-5.0506
79.9,139,-5.4456,-5.198
79.9,140,-4.3565,-4.1337
79.9,141,-4.7541,-4.6537
79.9,142,-5.4796,-5.1482
79.9,143,-5.1829,-4.8874
79.9,144,-4.0706,-4.0649
79.9,145,-4.9608,-5.6816
79.9,146,-4.3276,-4.2284
79.9,147,-3.731,-3.7107
79.9,148,-4.1405,-4.1547
79.9,149,-4.3091,-4.153
79.9,150,-4.7102,-4.6331
79.9,151,-3.4909,-3.5027
79.9,152,-4.6138,-4.2984
79.9,153,-4.7589,-5.1695
79.9,154,-4.9089,-5.157
79.9,155,-4.3927,-4.5148
79.9,156,-3.9713,-4.0629
79.9,157,-3.9512,-3.8918
79.9,158,-4.7863,-4.4613
79.9,159,-3.9502,-4.0864
79.9,160,-4.2845,-4.4266
79.9,161,-3.7349,-3.6421
79.9,162,-3.9207,-3.9208
79.9,163,-5.1211,-5.1396
79.9,164,-5.2448,-5.2614
79.9,165,-5.5926,-5.4996
89.9,1,-1.0952,-1.3366
89.9,2,-2.2113,-2.1101
89.9,3,-1.9331,-1.9475
89.9,4,-3.029,-2.5793
89.9,5,-3.0383,-3.2679
89.9,6,-3.0012,-2.9498
89.9,7,-3.5179,-3.5701
89.9,8,-3.6006,-3.4629
89.9,9,-3.3106,-3.3315
89.9,10,-3.7062,-3.8277
89.9,11,-4.1132,-4.2628
89.9,12,-4.9924,-4.253
89.9,13,-4.4441,-3.9703
89.9,14,-3.712,-3.629
89.9,15,-4.0273,-4.0463
89.9,16,-5.5634,-4.6949
89.9,17,-3.7584,-3.7294
89.9,18,-4.4694,-4.3603
89.9,19,-4.7301,-4.7013
89.9,20,-4.7492,-4.6653
89.9,21,-4.3178,-4.1421
89.9,22,-4.7207,-4.6171
89.9,23,-4.7668,-4.2645
89.9,24,-3.6476,-3.6248
89.9,25,-4.7366,-4.4393
89.9,26,-4.4368,-4.4512
89.9,27,-4.604,-4.9927
89.9,28,-4.4211,-4.7223
89.9,29,-4.4634,-4.1622
89.9,30,-4.5563,-4.4621
89.9,31,-4.4211,-4.2217
89.9,32,-4.3918,-4.3785
89.9,33,-4.2614,-4.1998
89.9,34,-4.1305,-4.0171
89.9,35,-5.6757,-5.3733
89.9,36,-4.0922,-4.0243
89.9,37,-4.2444,-3.9933
89.9,38,-5.7537,-5.3919
89.9,39,-4.2681,-4.3424
89.9,40,-4.3564,-4.3408
89.9,41,-5.0774,-5.0748
89.9,42,-4.6501,-4.7802
89.9,43,-3.9042,-3.8685
89.9,44,-4.9212,-5.4491
89.9,45,-4.5834,-4.6808
89.9,46,-4.0044,-3.9131
89.9,47,-4.28,-4.3882
89.9,48,-4.0751,-4.1347
89.9,49,-4.8284,-4.8943
89.9,50,-3.8943,-4.0016
89.9,51,-4.1987,-4.1712
89.9,52,-4.0854,-4.1829
89.9,53,-5.4101,-5.8103
89.9,54,-5.2201,-5.0523
89.9,55,-4.2729,-4.2792
89.9,56,-5.4256,-5.1531
89.9,57,-4.5985,-4.8011
89.9,58,-4.1266,-4.1081
89.9,59,-4.5876,-4.7107
89.9,60,-4.5681,-4.6194
89.9,61,-4.1858,-4.1886
89.9,62,-4.0806,-3.9783
89.9,63,-3.9178,-3.9985
89.9,64,-4.4316,-4.4254
89.9,65,-4.992,-5.1938
89.9,66,-5.1496,-5.4971
89.9,67,-4.534,-4.6201
89.9,68,-4.6583,-4.5396
89.9,69,-3.9043,-3.9516
89.9,70,-4.3263,-4.3175
89.9,71,-4.4734,-4.5988
89.9,72,-6.0357,-6.1686
89.9,73,-6.0413,-5.5022
89.9,74,-4.8608,-4.9738
89.9,75,-4.6203,-4.665
89.9,76,-4.7094,-4.7311
89.9,77,-5.0713,-5.4423
89.9,78,-5.0228,-5.0524
89.9,79,-4.2448,-4.1493
89.9,80,-4.1796,-4.2325
89.9,81,-4.6281,-4.6646
89.9,82,-4.5152,-4.5006
89.9,83,-3.8676,-3.9348
89.9,84,-4.8699,-5.1376
89.9,85,-3.9045,-3.9555
89.9,86,-4.1918,-4.223
89.9,87,-4.5573,-4.5125
89.9,88,-5.353,-5.1442
89.9,89,-5.5252,-5.297
89.9,90,-4.7383,-5.088
89.9,91,-4.2089,-4.3284
89.9,92,-4.2502,-4.3549
89.9,93,-5.1994,-4.9263
89.9,94,-4.4548,-4.4261
89.9,95,-4.9466,-4.863
89.9,96,-5.0087,-4.9943
89.9,97,-3.6623,-3.6366
89.9,98,-5.6737,-5.6226
89.9,99,-3.902,-3.9936
89.9,100,-4.2753,-4.3098
89.9,101,-4.5623,-4.532
89.9,102,-3.8126,-3.6485
89.9,103,-5.4403,-4.8914
89.9,104,-3.9015,-3.8572
89.9,105,-3.8545,-4.0225
89.9,106,-4.1629,-4.3029
89.9,107,-4.1394,-4.1589
89.9,108,-4.0109,-3.8004
89.9,109,-4.004,-4.0309
89.9,110,-4.2062,-4.1896
89.9,111,-4.0997,-4.0891
89.9,112,-5.0513,-4.4735
89.9,113,-4.5642,-4.3888
89.9,114,-4.1559,-4.1318
89.9,115,-5.1141,-5.9028
89.9,116,-5.1031,-4.9382
89.9,117,-4.0274,-4.0897
89.9,118,-3.6967,-3.7358
89.9,119,-4.8033,-4.907
89.9,120,-5.0516,-5.5733
89.9,121,-4.9417,-5.0558
89.9,122,-4.3708,-4.4712
89.9,123,-4.4105,-4.385
89.9,124,-3.999,-4.0678
89.9,125,-3.9557,-3.8499
89.9,126,-4.6406,-5.3211
89.9,127,-5.0483,-5.514
89.9,128,-4.8391,-4.9861
89.9,129,-5.6268,-5.1878
89.9,130,-4.0707,-3.5939
89.9,131,-4.5919,-4.8752
89.9,132,-3.7136,-3.8028
89.9,133,-3.9218,-3.8246
89.9,134,-4.5031,-4.5676
89.9,135,-4.6334,-4.792
89.9,136,-3.8331,-3.7326
89.9,137,-4.1298,-4.0714
89.9,138,-4.3121,-4.483
89.9,139,-4.4812,-4.5773
89.9,140,-3.9619,-3.9118
89.9,141,-3.8932,-3.9043
89.9,142,-4.5309,-4.4194
89.9,143,-5.3061,-5.3328
89.9,144,-4.4393,-4.3317
89.9,145,-4.6964,-4.7732
89.9,146,-4.6577,-4.5736
89.9,147,-4.41,-4.3209
89.9,148,-4.5253,-4.4203
89.9,149,-3.9886,-3.9714
89.9,150,-4.2877,-4.278
89.9,151,-5.9189,-5.5195
89.9,152,-3.8621,-3.8461
89.9,153,-4.0894,-4.0811
89.9,154,-5.2493,-5.3879
89.9,155,-4.3343,-4.7691
89.9,156,-5.8468,-5.6582
89.9,157,-4.0858,-3.8531
89.9,158,-3.7921,-3.8181
89.9,159,-3.8183,-3.8905
89.9,160,-5.1096,-4.8201
89.9,161,-3.7172,-3.7789
89.9,162,-5.9841,-5.2652
89.9,163,-4.7809,-4.7829
89.9,164,-4.7873,-4.78
89.9,165,-5.4231,-5.3846
99.9,1,-1.6899,-1.5003
99.9,2,-3.381,-2.9186
99.9,3,-1.6429,-1.5513
99.9,4,-3.0268,-2.9015
99.9,5,-2.298,-2.2212
99.9,6,-2.8289,-2.6764
99.9,7,-3.15,-3.0092
99.9,8,-3.0218,-3.0401
99.9,9,-2.8598,-2.8695
99.9,10,-3.1718,-3.0695
99.9,11,-3.6343,-3.5379
99.9,12,-2.9621,-3.0129
99.9,13,-3.8475,-3.8628
99.9,14,-4.7275,-4.7714
99.9,15,-4.5666,-4.3865
99.9,16,-6.1174,-5.4691
99.9,17,-3.3227,-3.3068
99.9,18,-3.7725,-3.7674
99.9,19,-4.4661,-4.3483
99.9,20,-3.7425,-3.8128
99.9,21,-4.9012,-5.0974
99.9,22,-4.3804,-4.372
99.9,23,-4.126,-4.425
99.9,24,-4.3056,-4.1814
99.9,25,-3.9306,-3.9365
99.9,26,-5.8498,-5.0746
99.9,27,-5.963,-6.1654
99.9,28,-4.2996,-4.3329
99.9,29,-3.9005,-4.1183
99.9,30,-3.73,-3.6685
99.9,31,-4.2684,-4.474
99.9,32,-4.2224,-4.1327
99.9,33,-3.7385,-3.7749
99.9,34,-4.3133,-4.4189
99.9,35,-3.9776,-4.0029
99.9,36,-3.7356,-3.8305
99.9,37,-5.1854,-4.927
99.9,38,-3.6744,-3.5609
99.9,39,-4.4787,-4.679
99.9,40,-3.8598,-3.9705
99.9,41,-4.3829,-4.3149
99.9,42,-4.4801,-4.3634
99.9,43,-4.6364,-4.9517
99.9,44,-4.1714,-4.281
99.9,45,-4.1998,-4.2091
99.9,46,-4.8034,-4.4373
99.9,47,-4.8616,-4.719
99.9,48,-4.3646,-4.3498
99.9,49,-4.145,-4.2196
99.9,50,-3.9371,-3.9893
99.9,51,-4.6542,-4.5284
99.9,52,-4.6939,-4.572
99.9,53,-4.3246,-4.6257
99.9,54,-4.8971,-5.0135
99.9,55,-5.1577,-4.9583
99.9,56,-4.9697,-5.2209
99.9,57,-4.2445,-4.2718
99.9,58,-4.1959,-4.0886
99.9,59,-4.3472,-4.1271
99.9,60,-4.9101,-4.734
99.9,61,-4.0554,-4.0799
99.9,62,-5.5464,-6.0391
99.9,63,-5.7526,-5.1012
99.9,64,-5.3054,-5.1773
99.9,65,-4.7877,-4.7153
99.9,66,-4.4537,-4.4355
99.9,67,-5.0223,-4.888
99.9,68,-4.5421,-4.6437
99.9,69,-6.1889,-5.3856
99.9,70,-4.6383,-4.6647
99.9,71,-4.6243,-4.8557
99.9,72,-6.4416,-5.2139
99.9,73,-5.7041,-5.4308
99.9,74,-4.8218,-5.0303
99.9,75,-4.4211,-4.5077
99.9,76,-5.0067,-5.0743
99.9,77,-4.2038,-4.1577
99.9,78,-4.6396,-4.8547
99.9,79,-4.4507,-4.2881
99.9,80,-4.3045,-4.1695
99.9,81,-4.6536,-4.6549
99.9,82,-4.4741,-4.3832
99.9,83,-3.9518,-3.9568
99.9,84,-4.4553,-4.4777
99.9,85,-4.5243,-4.5514
99.9,86,-5.0181,-4.9175
99.9,87,-4.264,-4.2276
99.9,88,-4.853,-4.9554
99.9,89,-5.0368,-4.8896
99.9,90,-4.4324,-4.6568
99.9,91,-3.9772,-3.8961
99.9,92,-5.2735,-4.9308
99.9,93,-4.1336,-4.1115
99.9,94,-5.1922,-5.4309
99.9,95,-4.4041,-4.4823
99.9,96,-4.4277,-4.4123
99.9,97,-4.3922,-4.6683
99.9,98,-4.2764,-4.3078
99.9,99,-4.1626,-4.2852
99.9,100,-3.9609,-3.8992
99.9,101,-4.8294,-4.8553
99.9,102,-4.6068,-5.0572
99.9,103,-4.7717,-5.2053
99.9,104,-5.4262,-5.5688
99.9,105,-4.201,-4.009
99.9,106,-5.0001,-4.7753
99.9,107,-4.6026,-4.7551
99.9,108,-5.614,-5.0269
99.9,109,-3.8541,-3.7551
99.9,110,-4.2628,-4.2441
99.9,111,-4.1946,-4.2574
99.9,112,-5.7719,-6.3056
99.9,113,-5.0159,-4.5388
99.9,114,-5.1193,-4.9784
99.9,115,-4.7096,-4.6384
99.9,116,-4.1542,-4.0374
99.9,117,-4.5077,-4.3789
99.9,118,-4.1066,-4.0442
99.9,119,-4.5959,-4.4566
99.9,120,-4.0755,-4.0295
99.9,121,-4.3596,-4.1675
99.9,122,-5.9222,-6.119
99.9,123,-4.3097,-4.0368
99.9,124,-4.6333,-4.7511
99.9,125,-3.9685,-3.9819
99.9,126,-5.6938,-4.5494
99.9,127,-4.4853,-4.3666
99.9,128,-4.5249,-4.7298
99.9,129,-5.5744,-5.2986
99.9,130,-4.4083,-3.9693
99.9,131,-4.1798,-4.13
99.9,132,-4.0624,-4.1011
99.9,133,-4.6226,-4.3639
99.9,134,-4.0529,-3.9296
99.9,135,-4.6439,-4.4567
99.9,136,-4.7609,-4.8165
99.9,137,-3.836,-3.8471
99.9,138,-4.0526,-4.0266
99.9,139,-4.2444,-4.1084
99.9,140,-4.265,-4.1859
99.9,141,-4.4272,-4.2632
99.9,142,-4.5901,-4.4821
99.9,143,-5.8833,-6.2402
99.9,144,-4.3678,-4.3412
99.9,145,-4.554,-4.5117
99.9,146,-3.784,-3.748
99.9,147,-3.886,-3.9631
99.9,148,-4.44,-4.5606
99.9,149,-3.6166,-3.5779
99.9,150,-4.4954,-4.4049
99.9,151,-4.5073,-4.5629
99.9,152,-4.3736,-4.3817
99.9,153,-4.7246,-4.7275
99.9,154,-4.2206,-4.1104
99.9,155,-3.9368,-4.3219
99.9,156,-4.3625,-4.2668
99.9,157,-4.6928,-4.3716
99.9,158,-3.9645,-3.8893
99.9,159,-4.2544,-4.403
99.9,160,-3.8615,-3.7803
99.9,161,-4.5609,-4.3592
99.9,162,-4.7932,-4.6525
99.9,163,-5.183,-5.3807
99.9,164,-5.385,-5.5714
99.9,165,-5.7438,-5.6039
199.9,1,-0.50679,-0.79579
199.9,2,-1.8913,-2.2094
199.9,3,-2.2909,-2.5306
199.9,4,-2.7385,-2.7607
199.9,5,-3.1578,-3.4876
199.9,6,-3.4238,-3.6546
199.9,7,-2.2569,-2.6093
199.9,8,-2.8764,-3.0768
199.9,9,-3.1362,-3.3654
199.9,10,-3.6251,-3.7075
199.9,11,-3.7934,-4.0933
199.9,12,-4.6113,-4.2398
199.9,13,-3.8703,-3.9548
199.9,14,-3.4176,-3.6209
199.9,15,-3.5923,-3.953
199.9,16,-3.6858,-3.8703
199.9,17,-4.0364,-4.3505
199.9,18,-5.0007,-5.2703
199.9,19,-4.2342,-4.175
199.9,20,-3.9212,-4.5894
199.9,21,-3.6575,-3.8962
199.9,22,-3.6986,-4.118
199.9,23,-4.1179,-4.4956
199.9,24,-4.9555,-5.1245
199.9,25,-4.9237,-5.61
199.9,26,-4.4443,-4.6031
199.9,27,-4.2369,-4.4995
199.9,28,-3.8042,-4.2245
199.9,29,-3.8874,-4.1641
199.9,30,-4.6829,-4.9234
199.9,31,-4.4212,-4.6575
199.9,32,-4.21,-4.3436
199.9,33,-4.6331,-4.7862
199.9,34,-5.0265,-5.5592
199.9,35,-5.5475,-6.0146
199.9,36,-4.1043,-4.3303
199.9,37,-4.7669,-4.6026
199.9,38,-4.5658,-4.6416
199.9,39,-4.119,-4.3125
199.9,40,-4.2488,-4.649
199.9,41,-4.0999,-4.4625
199.9,42,-4.5444,-4.5635
199.9,43,-3.4464,-3.7635
199.9,44,-4.5714,-4.7572
199.9,45,-3.9062,-4.0311
199.9,46,-4.2341,-4.4066
199.9,47,-4.4425,-4.6323
199.9,48,-3.6033,-3.7278
199.9,49,-4.5007,-4.6335
199.9,50,-4.2518,-4.2853
199.9,51,-3.7831,-3.8515
199.9,52,-4.0602,-4.109
199.9,53,-4.9806,-5.0502
199.9,54,-4.547,-4.7022
199.9,55,-4.4214,-4.604
199.9,56,-4.0805,-4.1471
199.9,57,-4.072,-4.1058
199.9,58,-4.3133,-4.425
199.9,59,-4.1158,-4.2587
199.9,60,-3.8597,-3.9938
199.9,61,-6.7754,-6.0428
199.9,62,-4.3347,-4.3603
199.9,63,-4.7001,-4.6831
199.9,64,-4.8618,-5.0687
199.9,65,-5.7362,-5.2151
199.9,66,-5.9034,-5.4248
199.9,67,-4.7473,-5.0675
199.9,68,-5.7045,-5.4415
199.9,69,-4.1298,-4.123
199.9,70,-4.0029,-4.2034
199.9,71,-5.2963,-5.2009
199.9,72,-4.4838,-4.5174
199.9,73,-4.3255,-4.2057
199.9,74,-4.3538,-4.2099
199.9,75,-5.062,-4.666
199.9,76,-4.1987,-4.2663
199.9,77,-4.4528,-4.3881
199.9,78,-4.138,-4.1526
199.9,79,-4.3539,-4.4862
199.9,80,-4.4504,-4.3667
199.9,81,-4.4819,-4.2595
199.9,82,-4.6535,-4.8417
199.9,83,-4.9456,-4.8138
199.9,84,-5.0937,-4.8419
199.9,85,-5.5755,-6.7574
199.9,86,-5.1052,-4.8511
199.9,87,-3.9304,-3.9678
199.9,88,-4.1462,-4.0897
199.9,89,-4.8299,-5.2821
199.9,90,-4.8861,-4.5016
199.9,91,-5.5935,-5.4346
199.9,92,-4.1943,-4.1876
199.9,93,-5.0343,-5.2506
199.9,94,-5.2135,-5.2177
199.9,95,-3.6754,-3.5535
199.9,96,-4.9533,-4.8442
199.9,97,-4.4713,-4.6422
199.9,98,-4.9166,-4.8024
199.9,99,-5.0504,-5.1683
199.9,100,-4.2683,-4.6179
199.9,101,-4.4844,-4.3798
199.9,102,-3.7338,-3.6523
199.9,103,-4.4378,-4.3392
199.9,104,-4.9343,-5.0166
199.9,105,-3.8199,-3.828
199.9,106,-4.1368,-4.2571
199.9,107,-5.1115,-4.7098
199.9,108,-5.0781,-6.1446
199.9,109,-4.8701,-4.9167
199.9,110,-4.9168,-4.9997
199.9,111,-4.9607,-4.8562
199.9,112,-4.2572,-4.3556
199.9,113,-4.6969,-4.5806
199.9,114,-4.0724,-3.9004
199.9,115,-5.5437,-5.4485
199.9,116,-4.0275,-3.9863
199.9,117,-4.4534,-4.2467
199.9,118,-4.3605,-4.4787
199.9,119,-4.6401,-4.6384
199.9,120,-4.7873,-4.8473
199.9,121,-4.4563,-4.4849
199.9,122,-3.7985,-3.7553
199.9,123,-4.0284,-3.9959
199.9,124,-4.2874,-4.2061
199.9,125,-3.9454,-3.9863
199.9,126,-3.9809,-3.7982
199.9,127,-3.9634,-3.8724
199.9,128,-4.7379,-4.7404
199.9,129,-5.2982,-5.1384
199.9,130,-3.7728,-3.7717
199.9,131,-4.2844,-4.2753
199.9,132,-5.524,-5.0788
199.9,133,-4.4554,-4.5545
199.9,134,-5.1386,-4.9294
199.9,135,-3.5521,-3.5345
199.9,136,-5.9258,-5.9932
199.9,137,-4.7941,-5.0958
199.9,138,-3.8478,-3.7688
199.9,139,-4.6682,-4.6575
199.9,140,-4.578,-4.4866
199.9,141,-5.1579,-4.9406
199.9,142,-4.725,-4.5959
199.9,143,-4.79,-4.7186
199.9,144,-4.9445,-4.9941
199.9,145,-5.0454,-4.8313
199.9,146,-4.1404,-3.9967
199.9,147,-4.2042,-4.1765
199.9,148,-4.9158,-5.691
199.9,149,-6.2036,-5.5325
199.9,150,-4.9431,-4.7079
199.9,151,-4.2324,-4.1471
199.9,152,-4.5402,-4.6416
199.9,153,-4.6335,-4.9252
199.9,154,-4.0912,-4.0366
199.9,155,-4.0401,-4.2562
199.9,156,-6.3927,-7.1816
199.9,157,-4.1169,-4.0781
199.9,158,-4.9809,-5.0473
199.9,159,-4.1501,-4.0215
199.9,160,-4.4067,-4.3769
199.9,161,-4.7848,-4.4658
199.9,162,-4.7168,-4.8115
199.9,163,-5.7635,-5.8217
199.9,164,-5.1459,-5.2126
199.9,165,-5.0491,-5.1308
299.9,1,-0.37167,-0.62402
299.9,2,-2.7831,-2.7533
299.9,3,-2.1713,-2.6066
299.9,4,-2.0236,-2.2651
299.9,5,-2.5322,-2.7023
299.9,6,-2.5025,-2.8999
299.9,7,-3.0267,-3.4486
299.9,8,-2.4478,-3.0691
299.9,9,-3.7129,-4.1453
299.9,10,-4.2225,-4.3056
299.9,11,-2.8405,-3.2419
299.9,12,-4.0817,-4.4711
299.9,13,-3.1403,-3.5374
299.9,14,-3.3676,-3.8299
299.9,15,-5.0627,-5.0554
299.9,16,-3.9955,-4.2075
299.9,17,-3.8101,-4.1169
299.9,18,-4.438,-4.5355
299.9,19,-3.8614,-4.1376
299.9,20,-4.0904,-4.6617
299.9,21,-4.1283,-4.6017
299.9,22,-4.1402,-4.631
299.9,23,-3.8219,-4.1581
299.9,24,-3.6254,-3.8993
299.9,25,-5.7963,-5.826
299.9,26,-4.3203,-4.6695
299.9,27,-3.4032,-3.7089
299.9,28,-4.6714,-4.5718
299.9,29,-4.3361,-4.5571
299.9,30,-5.258,-5.3182
299.9,31,-4.566,-5.04
299.9,32,-3.8203,-4.022
299.9,33,-4.8392,-5.2431
299.9,34,-4.4959,-4.5556
299.9,35,-3.7831,-4.1908
299.9,36,-3.5563,-3.9687
299.9,37,-3.8006,-4.0161
299.9,38,-3.5932,-3.7695
299.9,39,-4.258,-4.5152
299.9,40,-5.0302,-5.0005
299.9,41,-5.2889,-5.6042
299.9,42,-3.6322,-3.9216
299.9,43,-4.643,-4.9564
299.9,44,-4.0809,-4.0019
299.9,45,-3.891,-4.0424
299.9,46,-4.9389,-5.0733
299.9,47,-3.8053,-4.0195
299.9,48,-4.7103,-4.8584
299.9,49,-4.6079,-4.7711
299.9,50,-4.7231,-4.8769
299.9,51,-4.9542,-4.8578
299.9,52,-4.2969,-4.3268
299.9,53,-4.5986,-5.0565
299.9,54,-4.4103,-4.5245
299.9,55,-4.4884,-4.4794
299.9,56,-5.2267,-5.2776
299.9,57,-5.0125,-4.9971
299.9,58,-5.9949,-5.2257
299.9,59,-5.0292,-5.4271
299.9,60,-4.5914,-4.5498
299.9,61,-5.9101,-5.4336
299.9,62,-4.5083,-4.7626
299.9,63,-5.9074,-6.8077
299.9,64,-3.9517,-3.9008
299.9,65,-4.6473,-4.7789
299.9,66,-6.8732,-6.3006
299.9,67,-4.5804,-4.4217
299.9,68,-5.1222,-5.1231
299.9,69,-6.8109,-5.7573
299.9,70,-5.2849,-5.3142
299.9,71,-4.2747,-4.2815
299.9,72,-4.3504,-4.3364
299.9,73,-4.1331,-4.0817
299.9,74,-4.2216,-4.1589
299.9,75,-4.646,-4.679
299.9,76,-3.8252,-3.8689
299.9,77,-5.3905,-5.0614
299.9,78,-4.1581,-4.1143
299.9,79,-5.1201,-5.1114
299.9,80,-4.6296,-4.6303
299.9,81,-4.2725,-4.2239
299.9,82,-4.3504,-4.5079
299.9,83,-5.5917,-6.4032
299.9,84,-4.3652,-4.453
299.9,85,-5.5543,-5.6968
299.9,86,-4.1283,-4.0456
299.9,87,-4.9764,-4.8139
299.9,88,-4.9395,-5.076
299.9,89,-5.671,-5.2038
299.9,90,-4.3063,-4.4075
299.9,91,-4.8248,-5.1379
299.9,92,-4.3219,-4.2387
299.9,93,-5.8734,-6.0992
299.9,94,-4.3852,-4.3904
299.9,95,-4.8801,-4.906
299.9,96,-3.9891,-3.9378
299.9,97,-4.5373,-4.5523
299.9,98,-4.5245,-4.3223
299.9,99,-4.6476,-4.7407
299.9,100,-5.2884,-5.4833
299.9,101,-4.1606,-4.1957
299.9,102,-4.1799,-4.3239
299.9,103,-4.6628,-4.4486
299.9,104,-4.5043,-4.5785
299.9,105,-4.281,-4.2596
299.9,106,-5.385,-5.4211
299.9,107,-5.062,-5.0301
299.9,108,-4.7933,-4.8319
299.9,109,-4.7705,-4.67
299.9,110,-3.7995,-3.823
299.9,111,-4.8288,-4.5697
299.9,112,-6.169,-5.417
299.9,113,-4.7955,-4.6671
299.9,114,-4.2306,-4.1553
299.9,115,-5.2032,-5.0194
299.9,116,-5.2399,-4.9492
299.9,117,-4.8272,-4.8662
299.9,118,-4.0286,-4.0819
299.9,119,-4.7123,-4.6783
299.9,120,-4.7444,-4.5408
299.9,121,-4.2036,-4.3104
299.9,122,-5.1161,-4.9156
299.9,123,-4.935,-4.9033
299.9,124,-4.4841,-4.5519
299.9,125,-5.1623,-5.1208
299.9,126,-4.2601,-4.1089
299.9,127,-4.4592,-4.5103
299.9,128,-4.6647,-4.6932
299.9,129,-4.2504,-4.245
299.9,130,-4.1536,-3.9728
299.9,131,-4.5245,-4.5024
299.9,132,-5.097,-4.7106
299.9,133,-4.5691,-4.3408
299.9,134,-3.9279,-3.9241
299.9,135,-4.729,-4.5506
299.9,136,-5.5077,-5.2323
299.9,137,-4.3912,-4.6005
299.9,138,-4.3804,-4.3501
299.9,139,-5.0996,-4.8459
299.9,140,-4.2075,-4.2113
299.9,141,-3.9732,-3.9386
299.9,142,-4.133,-3.9367
299.9,143,-5.4424,-5.1861
299.9,144,-4.7816,-5.0659
299.9,145,-4.0325,-4.1035
299.9,146,-4.5801,-4.5448
299.9,147,-4.1548,-4.2674
299.9,148,-4.4185,-4.2438
299.9,149,-3.4965,-3.4335
299.9,150,-4.3027,-4.2309
299.9,151,-4.2766,-4.2395
299.9,152,-4.3568,-4.2042
299.9,153,-4.0282,-4.0626
299.9,154,-5.3736,-5.1393
299.9,155,-6.0777,-5.3854
299.9,156,-4.9287,-4.7942
299.9,157,-4.5247,-4.6438
299.9,158,-3.8734,-3.8562
299.9,159,-4.8916,-4.9331
299.9,160,-4.3392,-4.4208
299.9,161,-3.8509,-3.7653
299.9,162,-4.1927,-4.1722
299.9,163,-5.8528,-6.32
299.9,164,-5.1414,-5.3239
299.9,165,-5.6634,-5.5072
399.9,1,-0.83436,-1.3788
399.9,2,-1.9836,-2.0608
399.9,3,-2.6008,-3.0421
399.9,4,-2.8607,-3.1351
399.9,5,-3.1427,-3.298
399.9,6,-3.1583,-3.5975
399.9,7,-3.0077,-3.1841
399.9,8,-3.3524,-3.5767
399.9,9,-3.9984,-4.1991
399.9,10,-3.4531,-3.7918
399.9,11,-3.6118,-3.8751
399.9,12,-4.6448,-4.3839
399.9,13,-4.3725,-4.5375
399.9,14,-3.4384,-3.6502
399.9,15,-4.1295,-4.2052
399.9,16,-4.6237,-5.1178
399.9,17,-5.0815,-5.5473
399.9,18,-3.6507,-3.8108
399.9,19,-3.7437,-4.0578
399.9,20,-4.1294,-4.4002
399.9,21,-5.0289,-5.1943
399.9,22,-4.0031,-4.213
399.9,23,-3.6692,-4.0173
399.9,24,-3.9008,-4.1188
399.9,25,-3.3289,-3.5828
399.9,26,-3.983,-3.9656
399.9,27,-4.206,-4.536
399.9,28,-5.8858,-5.4235
399.9,29,-3.9137,-4.1978
399.9,30,-3.5631,-3.7191
399.9,31,-5.0966,-5.7302
399.9,32,-5.5287,-5.2016
399.9,33,-4.1727,-4.3273
399.9,34,-4.0748,-4.2607
399.9,35,-4.5783,-5.1378
399.9,36,-3.7108,-3.9513
399.9,37,-4.3325,-4.6626
399.9,38,-4.3381,-4.5328
399.9,39,-3.4698,-3.6225
399.9,40,-4.0179,-4.4461
399.9,41,-3.5485,-3.7372
399.9,42,-3.8617,-3.9858
399.9,43,-4.4052,-4.6269
399.9,44,-3.7697,-3.688
399.9,45,-5.0136,-4.6589
399.9,46,-3.9024,-4.0879
399.9,47,-5.1052,-5.191
399.9,48,-4.3747,-4.5662
399.9,49,-4.2897,-4.452
399.9,50,-4.0425,-4.0958
399.9,51,-4.4559,-4.3854
399.9,52,-5.2802,-5.9404
399.9,53,-4.8327,-4.3589
399.9,54,-4.2509,-4.3323
399.9,55,-4.4343,-4.609
399.9,56,-4.4422,-4.4932
399.9,57,-3.7568,-3.7954
399.9,58,-4.8503,-4.915
399.9,59,-4.4827,-4.6845
399.9,60,-4.1776,-4.0541
399.9,61,-6.445,-5.6217
399.9,62,-4.3175,-4.3547
399.9,63,-3.7162,-3.8028
399.9,64,-4.4007,-4.2418
399.9,65,-4.3074,-4.2412
399.9,66,-4.7935,-4.5084
399.9,67,-4.8514,-4.6354
399.9,68,-4.1566,-4.2079
399.9,69,-5.0648,-4.9086
399.9,70,-4.3951,-4.3532
399.9,71,-5.3985,-5.7113
399.9,72,-4.0832,-4.0414
399.9,73,-4.9051,-4.9945
399.9,74,-4.9443,-5.0394
399.9,75,-4.0839,-4.2125
399.9,76,-4.8755,-4.8045
399.9,77,-4.1561,-4.3308
399.9,78,-4.3477,-4.2217
399.9,79,-4.3975,-4.3649
399.9,80,-5.5157,-5.4015
399.9,81,-4.7747,-4.7547
399.9,82,-4.2268,-4.03
399.9,83,-3.7511,-3.7304
399.9,84,-4.7377,-4.5877
399.9,85,-4.9667,-4.5899
399.9,86,-6.545,-5.4312
399.9,87,-4.0296,-4.0566
399.9,88,-3.9697,-3.8784
399.9,89,-4.6133,-4.297
399.9,90,-4.3603,-4.4435
399.9,91,-4.5276,-4.564
399.9,92,-4.7806,-4.6796
399.9,93,-4.4183,-4.3181
399.9,94,-4.8218,-5.0389
399.9,95,-4.7021,-4.9546
399.9,96,-4.9411,-4.703
399.9,97,-4.5978,-4.643
399.9,98,-4.3308,-4.3387
399.9,99,-4.3799,-4.375
399.9,100,-3.6857,-3.5855
399.9,101,-4.065,-4.0817
399.9,102,-4.0002,-4.2155
399.9,103,-4.8721,-4.7314
399.9,104,-4.0445,-4.1286
399.9,105,-3.9797,-3.8667
399.9,106,-5.592,-5.3819
399.9,107,-3.8663,-3.9022
399.9,108,-3.8807,-3.8426
399.9,109,-4.6349,-5.3328
399.9,110,-5.291,-5.7859
399.9,111,-4.4032,-4.289
399.9,112,-4.9495,-4.6758
399.9,113,-4.941,-5.0939
399.9,114,-4.3354,-4.4558
399.9,115,-4.5858,-4.5707
399.9,116,-4.8144,-4.9132
399.9,117,-4.3699,-4.3944
399.9,118,-4.7941,-4.7078
399.9,119,-4.2927,-4.3124
399.9,120,-4.4236,-4.7031
399.9,121,-4.3955,-4.4341
399.9,122,-5.986,-5.9465
399.9,123,-5.1403,-4.6783
399.9,124,-3.9468,-4.0107
399.9,125,-5.4449,-5.1668
399.9,126,-4.465,-4.0948
399.9,127,-4.1101,-4.1975
399.9,128,-7.0355,-6.1831
399.9,129,-4.9309,-4.5588
399.9,130,-5.1576,-4.752
399.9,131,-4.6469,-4.7311
399.9,132,-4.3619,-4.5979
399.9,133,-3.8317,-3.9002
399.9,134,-4.3227,-4.5457
399.9,135,-5.5223,-4.8942
399.9,136,-4.5024,-4.361
399.9,137,-4.1916,-4.2239
399.9,138,-5.1534,-4.9909
399.9,139,-3.9281,-3.9822
399.9,140,-3.9173,-3.9709
399.9,141,-4.1304,-4.2545
399.9,142,-4.1649,-4.0675
399.9,143,-4.7385,-4.7839
399.9,144,-3.9644,-4.013
399.9,145,-3.8252,-3.7493
399.9,146,-5.279,-5.2983
399.9,147,-7.5439,-6.7402
399.9,148,-5.2719,-5.2024
399.9,149,-3.8028,-4.0059
399.9,150,-3.5638,-3.5704
399.9,151,-3.862,-3.8343
399.9,152,-4.0626,-4.5152
399.9,153,-3.8828,-4.2414
399.9,154,-3.9109,-3.6897
399.9,155,-4.209,-4.2219
399.9,156,-5.3147,-5.2639
399.9,157,-4.6622,-4.775
399.9,158,-4.4462,-4.3472
399.9,159,-4.5709,-4.6346
399.9,160,-4.0732,-3.9914
399.9,161,-4.6351,-4.3229
399.9,162,-4.3447,-4.1999
399.9,163,-5.927,-6.1892
399.9,164,-5.4912,-5.5843
399.9,165,-5.1328,-5.0922
499.9,1,-1.4289,-1.397
499.9,2,-1.8025,-1.8419
499.9,3,-2.5295,-2.5431
499.9,4,-2.4734,-2.525
499.9,5,-3.2867,-3.6487
499.9,6,-2.7077,-2.8399
499.9,7,-3.7242,-3.8444
499.9,8,-2.9006,-3.1047
499.9,9,-3.0309,-3.2372
499.9,10,-3.5061,-3.7187
499.9,11,-3.9931,-4.1805
499.9,12,-3.6337,-3.7869
499.9,13,-3.5485,-3.8184
499.9,14,-3.7331,-3.9243
499.9,15,-4.8718,-5.0302
499.9,16,-4.3913,-4.3775
499.9,17,-5.4616,-5.988
499.9,18,-4.7992,-4.9724
499.9,19,-4.7217,-4.6237
499.9,20,-4.9028,-4.8654
499.9,21,-4.5455,-5.3693
499.9,22,-4.0471,-4.2043
499.9,23,-5.4283,-5.9117
499.9,24,-3.5036,-3.5818
499.9,25,-4.0389,-4.1183
499.9,26,-5.485,-5.1331
499.9,27,-4.0763,-4.1596
499.9,28,-4.1698,-4.3445
499.9,29,-4.1171,-4.254
499.9,30,-5.5664,-5.767
499.9,31,-4.517,-4.5175
499.9,32,-4.1752,-4.2827
499.9,33,-4.5266,-4.5326
499.9,34,-4.0966,-4.2555
499.9,35,-4.4177,-4.5679
499.9,36,-4.4729,-4.6347
499.9,37,-4.4504,-4.9097
499.9,38,-4.6562,-4.5955
499.9,39,-4.7085,-4.7078
499.9,40,-5.1858,-6.8398
499.9,41,-5.1298,-5.5692
499.9,42,-4.4388,-4.7326
499.9,43,-3.6533,-3.8011
499.9,44,-3.984,-4.3764
499.9,45,-3.6881,-3.7977
499.9,46,-4.2454,-4.3234
499.9,47,-5.0984,-4.822
499.9,48,-3.9639,-4.0556
499.9,49,-5.163,-5.0301
499.9,50,-4.556,-4.4665
499.9,51,-4.2862,-4.4057
499.9,52,-5.7023,-5.6653
499.9,53,-4.9976,-4.8675
499.9,54,-4.5083,-4.4291
499.9,55,-5.0501,-4.7631
499.9,56,-6.0824,-4.9851
499.9,57,-4.5681,-4.6528
499.9,58,-5.388,-5.5713
499.9,59,-4.3717,-4.5119
499.9,60,-4.4903,-4.7356
499.9,61,-4.5809,-4.3842
499.9,62,-4.2674,-4.2609
499.9,63,-4.6678,-4.531
499.9,64,-4.2081,-4.2423
499.9,65,-4.9544,-4.8541
499.9,66,-4.3213,-4.47
499.9,67,-4.0885,-4.0342
499.9,68,-5.2186,-5.0868
499.9,69,-4.8451,-4.7302
499.9,70,-4.5119,-4.5636
499.9,71,-4.9599,-4.8768
499.9,72,-4.7115,-4.7791
499.9,73,-5.7176,-5.4427
499.9,74,-4.4857,-4.3736
499.9,75,-4.4354,-4.3945
499.9,76,-4.1147,-3.9612
499.9,77,-4.2592,-4.3165
499.9,78,-4.5591,-4.5563
499.9,79,-4.2745,-4.0988
499.9,80,-4.6265,-4.589
499.9,81,-4.567,-4.747
499.9,82,-5.221,-4.7016
499.9,83,-4.453,-4.3759
499.9,84,-4.2463,-4.2806
499.9,85,-7.5686,-5.7358
499.9,86,-5.6262,-6.6141
499.9,87,-4.0881,-4.1241
499.9,88,-5.2861,-4.9534
499.9,89,-5.5784,-5.1117
499.9,90,-5.0861,-5.0221
499.9,91,-5.8375,-6.4856
499.9,92,-4.5331,-4.5448
499.9,93,-4.9445,-4.8172
499.9,94,-5.6668,-5.2853
499.9,95,-4.3908,-4.327
499.9,96,-5.0159,-5.4097
499.9,97,-4.7175,-4.7153
499.9,98,-4.3694,-4.3754
499.9,99,-4.279,-4.2704
499.9,100,-4.6475,-4.5997
499.9,101,-4.5972,-4.5861
499.9,102,-4.6866,-4.3181
499.9,103,-4.6353,-4.3399
499.9,104,-5.5648,-5.8752
499.9,105,-4.0514,-4.0316
499.9,106,-4.0856,-4.2314
499.9,107,-4.3029,-4.2446
499.9,108,-4.4489,-4.2234
499.9,109,-3.8789,-3.998
499.9,110,-3.9645,-3.8741
499.9,111,-5.6906,-5.1098
499.9,112,-4.0537,-3.9739
499.9,113,-4.3891,-4.362
499.9,114,-5.1607,-5.0615
499.9,115,-5.1492,-5.271
499.9,116,-4.2935,-4.4016
499.9,117,-4.9533,-4.6178
499.9,118,-5.5775,-5.5839
499.9,119,-4.4683,-4.5283
499.9,120,-5.1016,-5.0251
499.9,121,-4.2654,-4.2318
499.9,122,-4.2094,-4.2076
499.9,123,-4.0895,-4.1852
499.9,124,-5.3475,-5.2135
499.9,125,-3.8147,-3.7441
499.9,126,-4.2575,-4.3754
499.9,127,-4.5013,-4.4857
499.9,128,-4.9763,-4.7397
499.9,129,-3.999,-3.9178
499.9,130,-4.5547,-4.2589
499.9,131,-4.3537,-4.4577
499.9,132,-4.0302,-4.1207
499.9,133,-4.9773,-5.1122
499.9,134,-4.8711,-4.4899
499.9,135,-4.6981,-4.5004
499.9,136,-5.5936,-6.578
499.9,137,-3.8887,-3.7742
499.9,138,-5.2153,-5.1046
499.9,139,-4.6424,-4.7664
499.9,140,-4.0286,-3.872
499.9,141,-5.3638,-5.4212
499.9,142,-4.2467,-4.1135
499.9,143,-4.923,-4.827
499.9,144,-4.4261,-4.3991
499.9,145,-4.2663,-4.3793
499.9,146,-4.6525,-4.632
499.9,147,-4.804,-4.6005
499.9,148,-4.3344,-4.7328
499.9,149,-4.2146,-4.0666
499.9,150,-3.8524,-3.9493
499.9,151,-4.8851,-4.8237
499.9,152,-3.7226,-3.7089
499.9,153,-4.9778,-5.3279
499.9,154,-4.1222,-4.2427
499.9,155,-5.5071,-4.8202
499.9,156,-4.57,-4.3959
499.9,157,-4.9164,-4.5863
499.9,158,-3.5738,-3.5817
499.9,159,-4.5136,-4.2056
499.9,160,-4.051,-3.9976
499.9,161,-4.1012,-4.0171
499.9,162,-4.7539,-4.6878
499.9,163,-5.8762,-6.0106
499.9,164,-6.2643,-5.7917
499.9,165,-6.4318,-6.2694
599.9,1,-1.4555,-1.588
599.9,2,-4.3196,-4.0099
599.9,3,-3.4569,-3.8354
599.9,4,-3.3939,-3.2412
599.9,5,-3.6387,-3.587
599.9,6,-5.1533,-5.1209
599.9,7,-4.1809,-4.1756
599.9,8,-3.8439,-3.9161
599.9,9,-3.5817,-3.6296
599.9,10,-4.1728,-4.2343
599.9,11,-4.7004,-4.9466
599.9,12,-4.5274,-4.4128
599.9,13,-4.2443,-4.1382
599.9,14,-4.0176,-3.9609
599.9,15,-4.1213,-4.1658
599.9,16,-5.7379,-5.1023
599.9,17,-4.5567,-4.9172
599.9,18,-5.1647,-5.1349
599.9,19,-3.8181,-4.0099
599.9,20,-4.8927,-5.052
599.9,21,-4.8952,-4.7969
599.9,22,-4.549,-4.2897
599.9,23,-4.6437,-4.6805
599.9,24,-4.1465,-4.1475
599.9,25,-4.4144,-4.3302
599.9,26,-3.9231,-3.9412
599.9,27,-3.771,-3.8253
599.9,28,-4.321,-4.2405
599.9,29,-4.5983,-4.5688
599.9,30,-4.6856,-4.5945
599.9,31,-4.9499,-4.698
599.9,32,-4.0486,-3.9978
599.9,33,-4.0511,-4.1884
599.9,34,-4.9892,-4.8987
599.9,35,-5.363,-5.2279
599.9,36,-3.9874,-4.0393
599.9,37,-4.1007,-4.0157
599.9,38,-4.1557,-4.318
599.9,39,-4.4612,-4.5863
599.9,40,-5.2628,-5.2667
599.9,41,-4.3687,-4.2663
599.9,42,-3.9766,-3.9499
599.9,43,-4.7253,-4.9108
599.9,44,-4.3433,-4.1873
599.9,45,-4.7972,-5.3292
599.9,46,-4.6284,-4.6159
599.9,47,-6.0059,-5.7869
599.9,48,-4.5165,-4.4701
599.9,49,-4.9777,-5.1244
599.9,50,-5.291,-5.9838
599.9,51,-3.8661,-3.9457
599.9,52,-4.7758,-5.0437
599.9,53,-3.9066,-3.9154
599.9,54,-4.1032,-4.0092
599.9,55,-4.3791,-4.5482
599.9,56,-5.4058,-5.4725
599.9,57,-3.7865,-3.8731
599.9,58,-4.4246,-4.397
599.9,59,-4.1948,-4.059
599.9,60,-5.0045,-4.9029
599.9,61,-4.6609,-4.6372
599.9,62,-4.5805,-4.4747
599.9,63,-4.4494,-4.2807
599.9,64,-5.1481,-5.3973
599.9,65,-4.3451,-4.4665
599.9,66,-6.9505,-6.7839
599.9,67,-4.3445,-4.4653
599.9,68,-4.6988,-4.6421
599.9,69,-4.7666,-4.7542
599.9,70,-5.0879,-5.194
599.9,71,-5.4268,-4.948
599.9,72,-4.2314,-4.2065
599.9,73,-4.8438,-4.7881
599.9,74,-5.0578,-5.5079
599.9,75,-4.942,-4.8661
599.9,76,-4.5983,-4.8197
599.9,77,-4.8562,-4.6183
599.9,78,-4.4387,-4.3524
599.9,79,-4.2721,-4.4119
599.9,80,-3.9902,-3.9148
599.9,81,-4.7456,-5.2319
599.9,82,-4.1838,-4.0731
599.9,83,-4.374,-4.5982
599.9,84,-5.1101,-4.9599
599.9,85,-5.6615,-5.743
599.9,86,-4.5143,-4.6097
599.9,87,-4.334,-4.2646
599.9,88,-4.7156,-4.6226
599.9,89,-4.5614,-4.6403
599.9,90,-4.169,-4.079
599.9,91,-4.4754,-4.4161
599.9,92,-3.8425,-3.8713
599.9,93,-4.1069,-4.0381
599.9,94,-5.3596,-4.6293
599.9,95,-3.7529,-3.7368
599.9,96,-4.5371,-4.4664
599.9,97,-4.2828,-4.1343
599.9,98,-5.0023,-5.0718
599.9,99,-5.449,-6.493
599.9,100,-4.1891,-4.0724
599.9,101,-4.8792,-5.1399
599.9,102,-4.6192,-4.791
599.9,103,-5.2825,-5.0557
599.9,104,-4.6387,-4.6245
599.9,105,-5.2557,-5.348
599.9,106,-5.1716,-4.9588
599.9,107,-4.0215,-4.1254
599.9,108,-4.5497,-4.3734
599.9,109,-4.3226,-4.3951
599.9,110,-4.4723,-4.9409
599.9,111,-4.7123,-4.936
599.9,112,-4.4677,-4.3871
599.9,113,-4.2742,-4.4505
599.9,114,-4.0292,-4.063
599.9,115,-7.6011,-7.1953
599.9,116,-4.6686,-4.7946
599.9,117,-4.9902,-5.4817
599.9,118,-5.1356,-5.1449
599.9,119,-4.5925,-4.1974
599.9,120,-4.8412,-4.6483
599.9,121,-4.5321,-4.2913
599.9,122,-4.5593,-4.6242
599.9,123,-3.9765,-4.0268
599.9,124,-5.3831,-5.0913
599.9,125,-3.7332,-3.7361
599.9,126,-5.5571,-4.9754
599.9,127,-4.8859,-4.6231
599.9,128,-4.6289,-4.5809
599.9,129,-4.5829,-4.5291
599.9,130,-4.1622,-4.3853
599.9,131,-4.3837,-4.2733
599.9,132,-5.2852,-5.0343
599.9,133,-4.8466,-4.8548
599.9,134,-4.3863,-4.2232
599.9,135,-4.2425,-4.0955
599.9,136,-3.9914,-4.0882
599.9,137,-3.8095,-3.9137
599.9,138,-4.51,-4.4971
599.9,139,-3.8934,-3.8044
599.9,140,-5.885,-6.1479
599.9,141,-3.9278,-3.8876
599.9,142,-3.7391,-3.608
599.9,143,-4.5043,-4.562
599.9,144,-4.8577,-4.9876
599.9,145,-6.961,-4.6138
599.9,146,-3.8002,-3.713
599.9,147,-4.3315,-4.5703
599.9,148,-4.3607,-4.6392
599.9,149,-5.2145,-5.5615
599.9,150,-5.2808,-5.7455
599.9,151,-4.5286,-4.4585
599.9,152,-4.298,-4.5127
599.9,153,-4.2203,-4.1454
599.9,154,-3.8136,-3.7697
599.9,155,-4.656,-4.6012
599.9,156,-4.8807,-4.6326
599.9,157,-3.6848,-3.6481
599.9,158,-4.8465,-4.9548
599.9,159,-4.2457,-4.3705
599.9,160,-3.8452,-3.7887
599.9,161,-4.2555,-4.3211
599.9,162,-4.0246,-3.979
599.9,163,-5.1901,-4.9497
599.9,164,-6.0131,-5.925
599.9,165,-5.0275,-5.0502
699.9,1,-1.4182,-1.3367
699.9,2,-2.7693,-2.5694
699.9,3,-3.5989,-3.3767
699.9,4,-3.5725,-3.5458
699.9,5,-4.9297,-4.8568
699.9,6,-4.041,-3.9563
699.9,7,-4.158,-4.1506
699.9,8,-4.9853,-4.7429
699.9,9,-4.4712,-4.4983
699.9,10,-4.367,-4.0145
699.9,11,-5.7916,-5.0216
699.9,12,-4.574,-4.6938
699.9,13,-5.358,-4.9769
699.9,14,-4.5642,-4.3414
699.9,15,-6.2139,-6.3137
699.9,16,-5.7515,-5.0354
699.9,17,-4.7309,-4.5167
699.9,18,-5.1917,-4.769
699.9,19,-4.9615,-4.7223
699.9,20,-4.4346,-4.3329
699.9,21,-4.563,-4.3559
699.9,22,-4.8621,-4.5842
699.9,23,-4.2442,-4.1799
699.9,24,-5.9054,-5.3055
699.9,25,-5.9729,-5.1944
699.9,26,-4.4243,-4.2936
699.9,27,-4.1576,-4.0331
699.9,28,-4.6181,-4.7108
699.9,29,-4.3921,-4.134
699.9,30,-4.6739,-4.5159
699.9,31,-5.0246,-4.8397
699.9,32,-4.7571,-4.7475
699.9,33,-4.3331,-4.2569
699.9,34,-5.2598,-5.0944
699.9,35,-4.8709,-4.5398
699.9,36,-3.9297,-3.7997
699.9,37,-4.369,-4.2909
699.9,38,-4.9701,-5.0604
699.9,39,-4.6652,-4.5769
699.9,40,-4.6563,-4.679
699.9,41,-4.5907,-4.3953
699.9,42,-4.3204,-4.0906
699.9,43,-4.515,-4.4509
699.9,44,-4.7731,-4.3796
699.9,45,-5.4433,-4.9228
699.9,46,-4.4923,-4.6358
699.9,47,-5.9904,-5.0504
699.9,48,-3.7398,-3.7164
699.9,49,-4.9841,-4.9901
699.9,50,-4.5172,-4.4709
699.9,51,-6.1326,-6.0232
699.9,52,-4.1574,-4.1285
699.9,53,-4.8417,-4.8058
699.9,54,-5.2069,-5.3357
699.9,55,-4.5462,-4.3211
699.9,56,-5.2938,-4.9486
699.9,57,-6.2645,-5.3039
699.9,58,-4.5383,-4.5176
699.9,59,-5.2735,-5.8118
699.9,60,-5.6208,-5.2339
699.9,61,-3.9108,-3.9815
699.9,62,-5.1283,-5.6003
699.9,63,-4.5353,-4.557
699.9,64,-4.4381,-4.4729
699.9,65,-4.2719,-4.2778
699.9,66,-5.1735,-4.9948
699.9,67,-4.1596,-4.3582
699.9,68,-6.0397,-5.8064
699.9,69,-4.1463,-4.1928
699.9,70,-4.8046,-4.6268
699.9,71,-4.7344,-4.8692
699.9,72,-4.7872,-4.8251
699.9,73,-6.0805,-5.2929
699.9,74,-5.0925,-4.8338
699.9,75,-4.6778,-4.7234
699.9,76,-4.9612,-5.1539
699.9,77,-5.0069,-5.0766
699.9,78,-4.9939,-4.8808
699.9,79,-4.5619,-4.4355
699.9,80,-4.4711,-4.4817
699.9,81,-4.5476,-4.4838
699.9,82,-5.1626,-5.1802
699.9,83,-5.858,-6.208
699.9,84,-4.0289,-4.0455
699.9,85,-5.7059,-5.2263
699.9,86,-4.8582,-4.7584
699.9,87,-5.3283,-5.75
699.9,88,-4.4096,-4.4755
699.9,89,-5.5324,-5.3901
699.9,90,-4.7817,-4.7507
699.9,91,-4.4979,-4.633
699.9,92,-5.2501,-5.1802
699.9,93,-4.8635,-4.5635
699.9,94,-5.8215,-5.845
699.9,95,-4.342,-4.283
699.9,96,-4.1258,-4.1376
699.9,97,-4.8529,-5.2279
699.9,98,-4.405,-4.5512
699.9,99,-5.5102,-5.3347
699.9,100,-4.2248,-4.0506
699.9,101,-4.8622,-4.7121
699.9,102,-5.033,-4.5504
699.9,103,-4.2959,-4.0446
699.9,104,-4.8841,-4.8197
699.9,105,-4.2552,-4.1448
699.9,106,-4.0163,-3.8558
699.9,107,-4.8304,-4.9079
699.9,108,-4.7581,-4.5808
699.9,109,-6.2757,-6.5053
699.9,110,-5.5552,-5.005
699.9,111,-4.5536,-4.4879
699.9,112,-4.081,-4.2197
699.9,113,-4.7221,-4.7971
699.9,114,-4.2734,-4.2766
699.9,115,-5.7865,-5.3057
699.9,116,-3.8911,-3.8488
699.9,117,-4.5483,-4.3456
699.9,118,-5.1017,-4.8422
699.9,119,-4.8057,-4.805
699.9,120,-4.5684,-4.6046
699.9,121,-3.9958,-3.975
699.9,122,-5.1558,-4.7343
699.9,123,-5.017,-4.9421
699.9,124,-6.1439,-5.6333
699.9,125,-5.2012,-5.3529
699.9,126,-4.3284,-4.4944
699.9,127,-4.1106,-4.2977
699.9,128,-4.235,-4.3341
699.9,129,-4.9608,-4.8669
699.9,130,-4.2587,-4.0139
699.9,131,-4.7041,-4.5528
699.9,132,-5.2588,-4.8341
699.9,133,-4.1455,-4.1537
699.9,134,-5.0024,-5.0286
699.9,135,-4.2778,-4.3338
699.9,136,-4.4358,-4.3423
699.9,137,-4.2736,-4.3928
699.9,138,-5.1475,-4.74
699.9,139,-4.9665,-5.0367
699.9,140,-4.7,-4.6468
699.9,141,-5.1538,-5.099
699.9,142,-4.6389,-4.88
699.9,143,-5.3145,-5.2634
699.9,144,-5.531,-5.3951
699.9,145,-4.0124,-4.0289
699.9,146,-4.2364,-4.3919
699.9,147,-4.2093,-4.0899
699.9,148,-4.3912,-4.346
699.9,149,-4.4358,-4.3476
699.9,150,-4.6819,-4.6601
699.9,151,-4.5502,-4.7369
699.9,152,-3.4022,-3.5599
699.9,153,-3.885,-3.8503
699.9,154,-5.2164,-5.1596
699.9,155,-3.9625,-3.84
699.9,156,-7.0468,-5.6575
699.9,157,-3.8372,-3.7484
699.9,158,-4.1493,-3.9974
699.9,159,-4.2629,-4.2014
699.9,160,-4.4626,-4.3495
699.9,161,-3.9537,-3.9505
699.9,162,-4.9457,-4.751
699.9,163,-5.8854,-5.9104
699.9,164,-5.3712,-5.55
699.9,165,-4.7367,-4.6652
799.9,1,-2.1004,-1.8982
799.9,2,-5.3302,-4.7338
799.9,3,-3.4865,-3.3033
799.9,4,-3.8682,-3.9334
799.9,5,-3.5481,-3.3402
799.9,6,-3.8734,-3.8387
799.9,7,-4.0995,-3.8216
799.9,8,-3.8711,-3.7207
799.9,9,-4.1024,-3.816
799.9,10,-4.3944,-4.4638
799.9,11,-3.4304,-3.3235
799.9,12,-4.064,-3.8834
799.9,13,-4.2774,-4.2721
799.9,14,-4.6727,-4.4043
799.9,15,-3.9547,-3.6589
799.9,16,-4.1076,-4.1843
799.9,17,-4.2515,-3.9146
799.9,18,-4.6041,-4.2878
799.9,19,-5.2316,-4.9569
799.9,20,-4.5079,-4.4548
799.9,21,-4.9182,-5.2971
799.9,22,-3.9375,-3.676
799.9,23,-4.6661,-4.0782
799.9,24,-4.3177,-4.209
799.9,25,-4.3652,-4.1034
799.9,26,-4.129,-4.0592
799.9,27,-4.8291,-4.6693
799.9,28,-4.3788,-4.3205
799.9,29,-5.3982,-4.8077
799.9,30,-4.7075,-4.4695
799.9,31,-6.204,-5.6342
799.9,32,-4.4457,-4.14
799.9,33,-4.471,-4.1726
799.9,34,-4.2429,-4.1392
799.9,35,-5.363,-4.9728
799.9,36,-4.7075,-4.4248
799.9,37,-4.1988,-4.0604
799.9,38,-4.7113,-4.5374
799.9,39,-5.1808,-5.1642
799.9,40,-4.0864,-3.938
799.9,41,-5.6935,-5.788
799.9,42,-4.136,-3.8624
799.9,43,-6.5904,-5.1699
799.9,44,-3.9102,-3.6064
799.9,45,-4.2915,-4.2052
799.9,46,-4.1541,-3.938
799.9,47,-4.55,-4.3385
799.9,48,-3.9868,-3.8058
799.9,49,-4.0812,-3.9795
799.9,50,-4.2227,-4.0609
799.9,51,-6.3668,-4.9551
799.9,52,-5.2301,-5.3919
799.9,53,-4.5704,-4.1214
799.9,54,-4.6276,-4.5915
799.9,55,-4.2799,-4.328
799.9,56,-4.243,-4.3105
799.9,57,-4.0303,-3.8321
799.9,58,-3.8465,-3.8014
799.9,59,-3.9467,-3.8283
799.9,60,-4.4474,-4.0995
799.9,61,-4.1132,-4.2101
799.9,62,-3.9154,-3.8056
799.9,63,-3.8977,-3.8076
799.9,64,-4.1092,-3.9606
799.9,65,-4.8261,-4.7035
799.9,66,-5.7581,-5.9336
799.9,67,-4.6887,-4.8454
799.9,68,-4.1471,-4.0859
799.9,69,-4.1431,-4.1536
799.9,70,-6.3151,-5.3177
799.9,71,-5.312,-5.105
799.9,72,-5.032,-4.7787
799.9,73,-3.9714,-3.7579
799.9,74,-4.2068,-4.1941
799.9,75,-4.9305,-4.6428
799.9,76,-4.9436,-5.1944
799.9,77,-3.6912,-3.6861
799.9,78,-4.9632,-4.3024
799.9,79,-4.2608,-4.0453
799.9,80,-4.3653,-4.3895
799.9,81,-3.9917,-3.9616
799.9,82,-3.6851,-3.6972
799.9,83,-3.9877,-3.8453
799.9,84,-4.1472,-4.0577
799.9,85,-4.3717,-4.5299
799.9,86,-4.4905,-4.5068
799.9,87,-3.7084,-3.6018
799.9,88,-3.5404,-3.5377
799.9,89,-4.9572,-4.9726
799.9,90,-5.144,-5.0981
799.9,91,-3.9156,-3.8308
799.9,92,-4.2032,-4.3166
799.9,93,-4.1311,-4.0717
799.9,94,-4.1589,-4.0268
799.9,95,-3.6365,-3.7595
799.9,96,-3.9405,-4.0093
799.9,97,-4.5104,-4.3549
799.9,98,-3.6413,-3.8692
799.9,99,-4.6537,-4.4031
799.9,100,-3.7243,-3.7584
799.9,101,-4.5895,-4.5207
799.9,102,-6.1956,-4.9142
799.9,103,-4.1023,-4.1729
799.9,104,-3.8746,-3.9649
799.9,105,-3.5427,-3.4851
799.9,106,-3.7902,-3.7166
799.9,107,-3.9833,-3.8757
799.9,108,-3.9207,-3.7827
799.9,109,-4.4985,-4.2347
799.9,110,-6.5147,-5.666
799.9,111,-4.5696,-4.2452
799.9,112,-4.4403,-4.6266
799.9,113,-3.88,-3.7678
799.9,114,-5.0323,-4.527
799.9,115,-4.3464,-4.222
799.9,116,-4.1556,-4.2326
799.9,117,-3.4419,-3.4787
799.9,118,-4.3886,-4.4043
799.9,119,-4.1662,-4.0763
799.9,120,-5.01,-4.6964
799.9,121,-5.1626,-4.6332
799.9,122,-4.3311,-4.3089
799.9,123,-4.6618,-4.7193
799.9,124,-4.3912,-4.4084
799.9,125,-3.2721,-3.3516
799.9,126,-3.7304,-3.6891
799.9,127,-3.9316,-3.8411
799.9,128,-4.0213,-4.1162
799.9,129,-3.8731,-3.8729
799.9,130,-4.122,-3.9865
799.9,131,-5.2071,-5.4381
799.9,132,-3.9606,-4.0341
799.9,133,-4.2862,-4.1934
799.9,134,-5.6285,-5.4373
799.9,135,-4.058,-3.8965
799.9,136,-3.9234,-3.8385
799.9,137,-4.8951,-4.7207
799.9,138,-4.3842,-4.664
799.9,139,-3.7849,-3.6985
799.9,140,-4.6707,-4.3095
799.9,141,-3.6192,-3.5582
799.9,142,-4.2993,-4.4289
799.9,143,-5.4867,-5.3601
799.9,144,-4.5251,-4.7377
799.9,145,-3.9533,-3.926
799.9,146,-4.0229,-3.99
799.9,147,-4.0641,-4.0998
799.9,148,-5.0563,-4.7353
799.9,149,-3.7703,-3.5232
799.9,150,-3.9626,-3.8219
799.9,151,-3.865,-3.7927
799.9,152,-3.7817,-3.8675
799.9,153,-4.3978,-4.4769
799.9,154,-5.3809,-4.7145
799.9,155,-4.7924,-6.8343
799.9,156,-5.0937,-4.563
799.9,157,-4.3908,-4.5102
799.9,158,-4.5611,-4.3941
799.9,159,-3.8662,-3.9329
799.9,160,-4.1628,-4.1338
799.9,161,-4.3308,-4.9132
799.9,162,-4.4715,-4.4539
799.9,163,-4.4639,-4.358
799.9,164,-5.6919,-5.5183
799.9,165,-5.2683,-5.2027
899.9,1,-2.1973,-1.9719
899.9,2,-4.7092,-4.3748
899.9,3,-4.0066,-3.8656
899.9,4,-4.2814,-3.9092
899.9,5,-4.8828,-4.4481
899.9,6,-3.8602,-3.6144
899.9,7,-4.0308,-3.882
899.9,8,-3.5798,-3.3372
899.9,9,-4.6919,-4.8212
899.9,10,-5.4977,-5.0029
899.9,11,-4.1278,-3.9525
899.9,12,-4.2667,-4.1289
899.9,13,-4.6406,-4.6506
899.9,14,-4.5354,-4.1099
899.9,15,-5.0087,-4.4409
899.9,16,-5.2684,-4.9753
899.9,17,-4.1741,-3.8786
899.9,18,-4.0412,-3.9418
899.9,19,-4.8545,-4.5723
899.9,20,-4.5317,-4.2981
899.9,21,-5.197,-4.9564
899.9,22,-4.7578,-4.6681
899.9,23,-5.1829,-5.7528
899.9,24,-5.2819,-5.1332
899.9,25,-4.9683,-4.7742
899.9,26,-4.6416,-4.4952
899.9,27,-5.0297,-4.9195
899.9,28,-4.5719,-4.44
899.9,29,-4.7451,-4.5105
899.9,30,-4.7078,-4.7127
899.9,31,-4.6375,-4.4519
899.9,32,-4.8174,-4.641
899.9,33,-4.1695,-4.0144
899.9,34,-5.6124,-5.2931
899.9,35,-3.9109,-3.7825
899.9,36,-4.9669,-5.3119
899.9,37,-4.0006,-3.9576
899.9,38,-4.7983,-4.7857
899.9,39,-4.6231,-4.3896
899.9,40,-4.4208,-4.5404
899.9,41,-4.536,-4.4801
899.9,42,-5.2189,-5.517
899.9,43,-4.6718,-4.4519
899.9,44,-4.2658,-4.0673
899.9,45,-4.5266,-4.5361
899.9,46,-4.2901,-4.1379
899.9,47,-4.0278,-3.9848
899.9,48,-5.9868,-6.0125
899.9,49,-5.2889,-5.0955
899.9,50,-4.3038,-4.2373
899.9,51,-4.491,-4.456
899.9,52,-4.4122,-4.2534
899.9,53,-4.4475,-4.6017
899.9,54,-3.8589,-3.878
899.9,55,-4.4204,-4.3215
899.9,56,-4.3273,-4.1662
899.9,57,-4.7737,-4.7876
899.9,58,-4.9018,-5.1903
899.9,59,-4.2718,-4.1562
899.9,60,-4.5374,-4.3173
899.9,61,-4.7157,-4.4159
899.9,62,-4.5429,-4.5713
899.9,63,-4.1144,-4.1501
899.9,64,-4.1634,-4.1425
899.9,65,-4.3784,-4.138
899.9,66,-4.7211,-4.3737
899.9,67,-4.6228,-4.4803
899.9,68,-5.9035,-6.7197
899.9,69,-4.2181,-4.217
899.9,70,-4.2256,-4.0141
899.9,71,-5.1615,-5.0619
899.9,72,-4.5813,-4.4782
899.9,73,-4.1597,-4.0266
899.9,74,-4.5686,-4.4381
899.9,75,-5.941,-5.5383
899.9,76,-4.3633,-4.272
899.9,77,-4.5153,-4.3962
899.9,78,-4.5877,-4.3869
899.9,79,-5.5793,-5.2285
899.9,80,-5.6142,-5.4692
899.9,81,-4.6807,-4.4119
899.9,82,-4.3377,-4.4794
899.9,83,-3.9844,-4.0528
899.9,84,-4.3314,-4.3294
899.9,85,-4.3062,-4.0435
899.9,86,-4.3347,-4.2285
899.9,87,-6.7407,-6.3948
899.9,88,-5.1493,-4.9112
899.9,89,-5.7971,-5.3379
899.9,90,-4.413,-4.4037
899.9,91,-4.2921,-4.2763
899.9,92,-4.4987,-4.4512
899.9,93,-5.2239,-4.6703
899.9,94,-7.9282,-6.2731
899.9,95,-4.4192,-4.4232
899.9,96,-4.6569,-4.6013
899.9,97,-4.3161,-4.4552
899.9,98,-4.3099,-4.5463
899.9,99,-3.5931,-3.57
899.9,100,-4.4233,-4.4334
899.9,101,-3.7456,-3.7143
899.9,102,-4.6632,-4.7453
899.9,103,-4.1294,-4.3027
899.9,104,-4.5594,-4.6695
899.9,105,-3.7447,-3.7374
899.9,106,-3.812,-3.8184
899.9,107,-4.884,-4.9872
899.9,108,-6.1205,-5.5976
899.9,109,-4.6483,-4.5105
899.9,110,-4.1613,-4.1883
899.9,111,-4.3524,-4.3199
899.9,112,-4.8898,-4.7055
899.9,113,-4.3397,-4.1808
899.9,114,-4.6529,-4.9279
899.9,115,-5.4718,-5.6893
899.9,116,-4.1734,-4.0149
899.9,117,-4.2267,-4.1373
899.9,118,-4.9293,-4.8883
899.9,119,-4.9008,-4.5466
899.9,120,-5.569,-5.9433
899.9,121,-3.8809,-3.8463
899.9,122,-4.2134,-4.0747
899.9,123,-4.4271,-4.7961
899.9,124,-4.4648,-4.5052
899.9,125,-3.6885,-3.703
899.9,126,-5.1666,-4.8265
899.9,127,-4.1059,-4.2712
899.9,128,-4.2505,-4.1374
899.9,129,-4.7247,-4.7327
899.9,130,-4.1731,-4.1132
899.9,131,-4.3617,-4.3061
899.9,132,-5.114,-4.809
899.9,133,-4.2785,-4.3295
899.9,134,-4.0396,-3.9249
899.9,135,-4.0991,-4.2841
899.9,136,-4.6152,-4.4153
899.9,137,-4.3523,-4.0394
899.9,138,-4.7682,-4.634
899.9,139,-4.3547,-4.3046
899.9,140,-3.9744,-4.0643
899.9,141,-4.1609,-4.1645
899.9,142,-4.1478,-4.3098
899.9,143,-5.7046,-5.2987
899.9,144,-5.1317,-5.2467
899.9,145,-4.3037,-4.2184
899.9,146,-3.8536,-4.1028
899.9,147,-3.9883,-3.8549
899.9,148,-4.8089,-4.7518
899.9,149,-4.3794,-4.013
899.9,150,-4.3135,-4.2549
899.9,151,-4.078,-4.1525
899.9,152,-3.9097,-3.8796
899.9,153,-3.8686,-3.9145
899.9,154,-4.8605,-5.2348
899.9,155,-3.9671,-4.0062
899.9,156,-4.1724,-4.2538
899.9,157,-3.7573,-3.7274
899.9,158,-4.4739,-4.4051
899.9,159,-4.9043,-4.5249
899.9,160,-4.1029,-4.0722
899.9,161,-5.2501,-4.722
899.9,162,-3.9797,-3.8268
899.9,163,-6.7489,-5.8322
899.9,164,-5.3356,-5.4043
899.9,165,-5.8197,-5.8509
1000,1,-2.4974,-2.3673
1000,2,-2.956,-2.9265
1000,3,-4.6646,-4.7011
1000,4,-4.1375,-3.8484
1000,5,-4.5274,-4.4295
1000,6,-5.9328,-5.3684
1000,7,-4.3558,-4.1713
1000,8,-4.0708,-4.0297
1000,9,-4.5985,-4.5345
1000,10,-5.3827,-5.0652
1000,11,-4.3948,-4.387
1000,12,-5.0126,-5.9318
1000,13,-3.729,-3.6866
1000,14,-4.1277,-4.0738
1000,15,-4.2313,-4.1579
1000,16,-4.5944,-4.6771
1000,17,-4.1577,-4.2909
1000,18,-5.8501,-5.2258
1000,19,-4.4864,-4.4047
1000,20,-4.5052,-4.5908
1000,21,-4.6422,-4.6978
1000,22,-5.0997,-4.808
1000,23,-4.2837,-4.0979
1000,24,-4.5748,-4.2385
1000,25,-3.8509,-3.7367
1000,26,-4.7967,-4.594
1000,27,-4.0857,-3.9363
1000,28,-4.0123,-3.8957
1000,29,-4.4186,-4.3415
1000,30,-5.7378,-5.1891
1000,31,-5.3224,-5.4567
1000,32,-3.8549,-3.8918
1000,33,-4.1155,-4.0298
1000,34,-4.4347,-4.4365
1000,35,-4.8667,-4.4287
1000,36,-4.1808,-4.1817
1000,37,-4.7046,-4.4501
1000,38,-3.9713,-4.0205
1000,39,-4.4102,-4.0886
1000,40,-4.6672,-4.4249
1000,41,-4.4758,-4.2953
1000,42,-4.1693,-4.1713
1000,43,-3.8653,-3.6972
1000,44,-4.8288,-4.6355
1000,45,-4.6077,-4.4307
1000,46,-3.8495,-3.8574
1000,47,-3.6747,-3.5348
1000,48,-4.298,-4.0567
1000,49,-4.6554,-4.6142
1000,50,-3.5833,-3.5552
1000,51,-4.1597,-4.089
1000,52,-5.2374,-5.6595
1000,53,-4.8326,-4.993
1000,54,-4.4429,-4.1784
1000,55,-4.389,-4.3448
1000,56,-3.9003,-3.9182
1000,57,-6.1604,-5.3274
1000,58,-4.5526,-4.6686
1000,59,-4.3737,-4.2167
1000,60,-5.014,-4.642
1000,61,-4.5456,-4.4021
1000,62,-4.2678,-4.0908
1000,63,-4.6264,-4.4525
1000,64,-4.139,-4.1503
1000,65,-4.7734,-4.6944
1000,66,-6.1105,-6.5925
1000,67,-3.9138,-3.8246
1000,68,-4.4009,-4.2944
1000,69,-4.3955,-4.3062
1000,70,-5.5109,-5.8418
1000,71,-5.0385,-5.2874
1000,72,-5.5399,-5.8378
1000,73,-3.9039,-3.8611
1000,74,-4.2925,-4.3383
1000,75,-5.0827,-6.1293
1000,76,-4.5983,-4.7198
1000,77,-4.4935,-4.6186
1000,78,-4.2151,-4.2807
1000,79,-4.3067,-4.3049
1000,80,-4.2717,-4.2775
1000,81,-4.3534,-4.3909
1000,82,-4.9773,-4.9535
1000,83,-4.2831,-4.097
1000,84,-4.5698,-4.4232
1000,85,-4.2401,-4.1636
1000,86,-4.4633,-4.3792
1000,87,-5.3533,-5.652
1000,88,-4.8982,-4.7554
1000,89,-4.1654,-4.2843
1000,90,-4.7915,-4.6889
1000,91,-4.156,-3.9992
1000,92,-4.5056,-4.4618
1000,93,-6.0779,-5.8285
1000,94,-4.1519,-4.279
1000,95,-4.3361,-4.1515
1000,96,-4.8567,-4.5953
1000,97,-4.347,-4.3632
1000,98,-3.8559,-3.7927
1000,99,-4.4775,-4.5657
1000,100,-4.4922,-4.282
1000,101,-3.7981,-3.8137
1000,102,-5.5818,-5.2506
1000,103,-4.0645,-4.1782
1000,104,-5.4422,-4.8625
1000,105,-4.9723,-4.9306
1000,106,-4.4155,-4.299
1000,107,-5.6914,-5.2128
1000,108,-4.4103,-4.5316
1000,109,-4.7222,-5.4762
1000,110,-3.937,-3.8476
1000,111,-5.3317,-4.8571
1000,112,-4.2057,-4.1682
1000,113,-4.0909,-4.0154
1000,114,-5.0025,-4.8867
1000,115,-4.8496,-4.8644
1000,116,-3.4554,-3.3962
1000,117,-4.2789,-4.3049
1000,118,-4.3893,-4.3617
1000,119,-5.1724,-5.3823
1000,120,-3.9547,-4.0453
1000,121,-4.9848,-4.8701
1000,122,-4.1458,-4.0894
1000,123,-5.581,-5.4525
1000,124,-5.292,-5.3049
1000,125,-4.589,-4.3248
1000,126,-4.0484,-3.9351
1000,127,-4.1824,-3.9843
1000,128,-3.9468,-4.0318
1000,129,-4.0896,-4.2097
1000,130,-4.2217,-4.2714
1000,131,-4.2031,-4.4796
1000,132,-4.541,-4.4086
1000,133,-3.822,-3.8385
1000,134,-4.3864,-4.3933
1000,135,-4.2347,-4.1126
1000,136,-4.0082,-3.9706
1000,137,-4.7557,-4.5593
1000,138,-4.3173,-4.2625
1000,139,-4.1103,-3.9437
1000,140,-3.9518,-3.768
1000,141,-3.9939,-3.9564
1000,142,-4.5599,-4.7403
1000,143,-5.0011,-4.8904
1000,144,-3.9828,-4.0499
1000,145,-4.3421,-4.3679
1000,146,-3.7284,-3.6383
1000,147,-4.8325,-4.6159
1000,148,-4.5771,-4.5098
1000,149,-5.4556,-4.9017
1000,150,-4.0914,-4.0645
1000,151,-4.6467,-4.7464
1000,152,-5.3347,-5.1664
1000,153,-4.0227,-4.2561
1000,154,-3.9346,-4.1244
1000,155,-3.9751,-3.8131
1000,156,-3.9704,-3.8495
1000,157,-5.1918,-5.5844
1000,158,-4.3109,-4.3966
1000,159,-4.3772,-4.3191
1000,160,-3.9256,-3.9618
1000,161,-4.1237,-4.0269
1000,162,-6.41,-5.9515
1000,163,-4.8543,-5.0363
1000,164,-6.1058,-5.7933
1000,165,-6.0283,-6.0262


==> input_limits.csv <==
mode,mode_max,orig_max
1,0.00091513,0.0001294
2,0.0028443,0.00053949
3,0.0037911,0.00060085
4,0.0060107,0.0011344
5,0.0067841,0.0013222
6,0.0083644,0.0016017
7,0.010159,0.0022049
8,0.011342,0.0021395
9,0.013247,0.0037435
10,0.014246,0.0024881
11,0.017719,0.0065623
12,0.018524,0.0032567
13,0.028372,0.0055791
14,0.031837,0.0055385
15,0.036503,0.0062924
16,0.042649,0.0093178
17,0.043341,0.01444
18,0.043964,0.014345
19,0.044177,0.016925
20,0.045686,0.0087372
21,0.046005,0.015894
22,0.046786,0.017833
23,0.051614,0.010385
24,0.055739,0.023075
25,0.057246,0.020668
26,0.057366,0.019201
27,0.057817,0.021958
28,0.059185,0.01254
29,0.060407,0.02474
30,0.063038,0.024461
31,0.065521,0.020974
32,0.065716,0.020917
33,0.066237,0.023536
34,0.067187,0.022707
35,0.067805,0.013991
36,0.068917,0.013814
37,0.073126,0.028697
38,0.075842,0.026314
39,0.079042,0.013244
40,0.081569,0.032732
41,0.086698,0.032706
42,0.087815,0.01601
43,0.093255,0.019078
44,0.099117,0.020082
45,0.10228,0.02119
46,0.10506,0.021871
47,0.1091,0.028038
48,0.11233,0.039051
49,0.18663,0.081749
50,0.17549,0.050348
51,0.19212,0.056237
52,0.19677,0.052183
53,0.16949,0.055624
54,0.17683,0.077971
55,0.17026,0.03814
56,0.1538,0.035792
57,0.14512,0.037771
58,0.13618,0.038683
59,0.1521,0.046056
60,0.11868,0.027141
61,0.11801,0.044501
62,0.13989,0.029528
63,0.14033,0.039734
64,0.10908,0.027529
65,0.10051,0.022477
66,0.10411,0.04607
67,0.10626,0.024374
68,0.12229,0.033004
69,0.12284,0.028682
70,0.114,0.033991
71,0.099181,0.046459
72,0.080683,0.03537
73,0.077859,0.024183
74,0.091373,0.029065
75,0.093738,0.026519
76,0.097316,0.023637
77,0.10743,0.029391
78,0.10055,0.022853
79,0.086616,0.020611
80,0.065665,0.01936
81,0.065034,0.014044
82,0.059775,0.016652
83,0.056611,0.011058
84,0.052041,0.011618
85,0.053277,0.0099697
86,0.053019,0.017303
87,0.052428,0.011402
88,0.055998,0.015233
89,0.060266,0.015245
90,0.062781,0.017821
91,0.064247,0.015409
92,0.067312,0.027972
93,0.068306,0.020445
94,0.072317,0.019937
95,0.07614,0.032806
96,0.070498,0.026744
97,0.067214,0.035334
98,0.060644,0.029672
99,0.039452,0.014188
100,0.038102,0.016829
101,0.03625,0.012871
102,0.037705,0.013117
103,0.035187,0.011516
104,0.032012,0.019381
105,0.031948,0.013365
106,0.030944,0.0091441
107,0.030638,0.010471
108,0.030842,0.0099387
109,0.028993,0.012049
110,0.027675,0.0092661
111,0.027961,0.0079952
112,0.028988,0.0095485
113,0.028979,0.010957
114,0.032398,0.016979
115,0.030593,0.015624
116,0.026562,0.012032
117,0.022927,0.014546
118,0.022231,0.014311
119,0.020501,0.011632
120,0.023643,0.01366
121,0.021835,0.01868
122,0.016125,0.0079738
123,0.020806,0.012102
124,0.023162,0.012448
125,0.022748,0.014133
126,0.015513,0.0069434
127,0.018512,0.0085134
128,0.017966,0.011446
129,0.020867,0.0094226
130,0.013123,0.0061263
131,0.017138,0.0077492
132,0.02865,0.015885
133,0.016178,0.0099572
134,0.012738,0.00632
135,0.019061,0.014862
136,0.017285,0.011093
137,0.017654,0.0088614
138,0.018545,0.0086046
139,0.021853,0.014396
140,0.020566,0.013145
141,0.030153,0.017487
142,0.018344,0.0093494
143,0.012905,0.010099
144,0.01607,0.011712
145,0.01858,0.013563
146,0.0092907,0.0067848
147,0.013332,0.0097268
148,0.0065854,0.0046337
149,0.018887,0.013213
150,0.011905,0.0084003
151,0.014059,0.0098467
152,0.012538,0.009149
153,0.014612,0.010583
154,0.014028,0.010272
155,0.0060566,0.0044088
156,0.012469,0.0091143
157,0.0070437,0.0051222
158,0.047158,0.03365
159,0.012585,0.0082709
160,0.011605,0.0084446
161,0.041661,0.028664
162,0.0080613,0.0056295
163,0.016994,0.0095427
164,0.016027,0.011209
165,0.0059808,0.004141


==> latest/CD_sys_ID/S_imc9.csv <==
w,minx,maxx,miny,maxy
0.01,-78.688,-17.783,-78.688,-10.959
0.010719,-78.085,-17.191,-78.085,-10.407
0.01149,-77.482,-16.6,-77.482,-9.8626
0.012316,-76.879,-16.012,-76.879,-9.3258
0.013201,-76.276,-15.425,-76.276,-8.7977
0.01415,-75.673,-14.84,-75.673,-8.2792
0.015167,-75.07,-14.258,-75.07,-7.7712
0.016258,-74.467,-13.679,-74.467,-7.2749
0.017426,-73.864,-13.104,-73.864,-6.7914
0.018679,-73.261,-12.533,-73.261,-6.3217
0.020022,-72.658,-11.966,-72.658,-5.8669
0.021461,-72.055,-11.403,-72.055,-5.4283
0.023004,-71.452,-10.847,-71.452,-5.0067
0.024658,-70.849,-10.297,-70.849,-4.6032
0.026431,-70.246,-9.7537,-70.246,-4.2187
0.028331,-69.643,-9.2186,-69.643,-3.8538
0.030368,-69.04,-8.6923,-69.04,-3.5092
0.032551,-68.437,-8.1758,-68.437,-3.1853
0.034891,-67.834,-7.67,-67.834,-2.8823
0.037399,-67.231,-7.1762,-67.231,-2.6001
0.040088,-66.628,-6.6953,-66.628,-2.3387
0.04297,-66.025,-6.2285,-66.025,-2.0976
0.046059,-65.422,-5.7769,-65.422,-1.8763
0.04937,-64.819,-5.3415,-64.819,-1.674
0.05292,-64.216,-4.9235,-64.216,-1.49
0.056724,-63.613,-4.5237,-63.613,-1.3232
0.060802,-63.01,-4.143,-63.01,-1.1726
0.065173,-62.407,-3.7821,-62.407,-1.0371
0.069859,-61.804,-3.4416,-61.804,-0.91572
0.074881,-61.201,-3.1218,-61.201,-0.80721
0.080264,-60.598,-2.8229,-60.598,-0.7105
0.086035,-59.995,-2.5449,-59.995,-0.62454
0.09222,-59.392,-2.2875,-59.392,-0.54832
0.09885,-58.789,-2.0504,-58.789,-0.48087
0.10596,-58.186,-1.8329,-58.186,-0.42129
0.11357,-57.583,-1.6344,-57.583,-0.36877
0.12174,-56.98,-1.4538,-56.98,-0.32254
0.13049,-56.377,-1.2903,-56.377,-0.28189
0.13987,-55.774,-1.1429,-55.774,-0.2462
0.14993,-55.171,-1.0103,-55.171,-0.2149
0.16071,-54.568,-0.89153,-54.568,-0.18747
0.17226,-53.965,-0.78544,-53.965,-0.16346
0.18464,-53.362,-0.69095,-53.362,-0.14244
0.19792,-52.759,-0.607,-52.759,-0.12408
0.21215,-52.156,-0.5326,-52.156,-0.10802
0.2274,-51.553,-0.46678,-51.553,-0.094004
0.24374,-50.95,-0.40867,-50.95,-0.081765
0.26127,-50.347,-0.35746,-50.347,-0.071085
0.28005,-49.744,-0.31239,-49.744,-0.061768
0.30018,-49.141,-0.27277,-49.141,-0.053642
0.32176,-48.538,-0.238,-48.538,-0.046558
0.3449,-47.935,-0.2075,-47.935,-0.040382
0.36969,-47.332,-0.18079,-47.332,-0.035
0.39627,-46.729,-0.1574,-46.729,-0.03031
0.42476,-46.126,-0.13694,-46.126,-0.026224
0.45529,-45.523,-0.11905,-45.523,-0.022665
0.48803,-44.92,-0.10343,-44.92,-0.019565
0.52311,-44.317,-0.089782,-44.317,-0.016865
0.56072,-43.714,-0.077869,-43.714,-0.014513
0.60103,-43.111,-0.067474,-43.111,-0.012466
0.64424,-42.508,-0.058407,-42.508,-0.010683
0.69055,-41.905,-0.050499,-41.905,-0.0091301
0.7402,-41.302,-0.043605,-41.302,-0.0077785
0.79341,-40.699,-0.037596,-40.699,-0.0066018
0.85045,-40.096,-0.032359,-40.096,-0.0055773
0.91159,-39.493,-0.027796,-39.493,-0.0046855
0.97712,-38.89,-0.02382,-38.89,-0.0039091
1.0474,-38.287,-0.020357,-38.287,-0.0032333
1.1227,-37.684,-0.017341,-37.684,-0.002645
1.2034,-37.081,-0.014713,-37.081,-0.0021329
1.2899,-36.478,-0.012426,-36.478,-0.0016871
1.3826,-35.875,-0.010434,-35.875,-0.0012991
1.482,-35.272,-0.0086989,-35.272,-0.00096138
1.5886,-34.669,-0.0071886,-34.669,-0.00066741
1.7028,-34.066,-0.0058736,-34.066,-0.00041153
1.8252,-33.463,-0.0047288,-33.463,-0.00018882
1.9564,-32.86,-0.0037322,-32.86,5.0344e-06
2.097,-32.257,-0.0028646,-32.257,0.00017376
2.2478,-31.654,-0.0021093,-31.654,0.00032062
2.4094,-31.051,-0.0014518,-31.051,0.00044845
2.5826,-30.448,-0.0008795,-30.448,0.0005597
2.7683,-29.845,-0.00038132,-29.845,0.00065653
2.9673,-29.243,5.2324e-05,-29.243,0.00074449
3.1806,-28.64,0.00042978,-28.64,0.00082121
3.4093,-28.037,0.00075833,-28.037,0.00088798
3.6544,-27.434,0.0010443,-27.434,0.0009461
3.9171,-26.831,0.0012932,-26.832,0.00099668
4.1987,-26.229,0.0015099,-26.229,0.0012437
4.5006,-25.626,0.0017353,-25.626,0.0016387
4.8241,-25.024,0.0019824,-25.024,0.0019824
5.1709,-24.421,0.0022909,-24.421,0.0022817
5.5427,-23.819,0.0026322,-23.819,0.0025964
5.9411,-23.216,0.0030217,-23.217,0.0030243
6.3682,-22.614,0.0034748,-22.614,0.003469
6.8261,-22.012,0.0039926,-22.012,0.0039868
7.3168,-21.41,0.0045872,-21.41,0.0044657
7.8428,-20.808,0.0052699,-20.809,0.0048826
8.4067,-20.207,0.0060534,-20.207,0.0058059
9.011,-19.605,0.0068055,-19.606,0.0069429
9.6588,-19.004,0.0079854,-19.004,0.0079824
10.353,-18.403,0.0090965,-18.404,0.0091866
11.098,-17.803,0.010542,-17.803,0.010546
11.895,-17.203,0.012129,-17.203,0.012051
12.751,-16.603,0.013936,-16.603,0.013382
13.667,-16.004,0.016014,-16.004,0.014973
14.65,-15.405,0.018178,-15.405,0.018244
15.703,-14.807,0.021113,-14.807,0.021093
16.832,-14.21,0.024297,-14.21,0.02426
18.042,-13.613,0.027919,-13.613,0.02792
19.339,-13.017,0.032085,-13.018,0.032085
20.729,-12.423,0.036498,-12.423,0.036873
22.219,-11.83,0.040372,-11.83,0.042175
23.817,-11.238,0.043744,-11.238,0.047215
25.529,-10.648,0.046681,-10.648,0.055944
27.364,-10.06,0.049236,-10.06,0.064122
29.332,-9.4735,0.067405,-9.4736,0.073946
31.44,-8.8899,0.083576,-8.8899,0.08499
33.701,-8.309,0.097691,-8.3091,0.097708
36.123,-7.7314,0.11232,-7.7314,0.11232
38.72,-7.1574,0.12743,-7.1574,0.12906
41.504,-6.5875,0.14061,-6.5875,0.14833
44.488,-6.0223,0.1649,-6.0224,0.17074
47.686,-5.4624,0.19629,-5.4625,0.19643
51.114,-4.9086,0.22564,-4.9086,0.22598
54.789,-4.3615,0.25975,-4.3615,0.26013
58.728,-3.8221,0.29143,-3.8221,0.29932
62.95,-3.2912,0.31912,-3.2912,0.34464
67.475,-2.77,0.36431,-2.77,0.39692
72.326,-2.2595,0.4505,-2.2595,0.45714
77.526,-1.7609,0.52668,-1.7609,0.52693
83.099,-1.2755,0.60717,-1.2756,0.60738
89.074,-0.80479,0.70098,-0.80481,0.69447
95.477,-0.35006,0.80884,-0.35008,0.77182
102.34,0.0029256,0.93443,0.00129,0.85695
109.7,0.0029203,1.08,0.0012876,1.064
117.58,0.0029141,1.2515,0.0012848,1.2514
126.04,0.0029068,1.4504,0.0012815,1.4504
135.1,0.0028982,1.683,0.0012777,1.6836
144.81,0.0028883,1.9577,0.0012733,1.9576
155.22,0.0028767,2.2556,0.0012681,2.2556
166.38,0.002863,2.5268,0.0012621,2.5268
178.34,0.0028471,2.7683,0.0012551,2.7683
191.16,0.0028284,2.9786,0.0012468,2.9786
204.91,0.0028065,3.1563,0.0012371,3.1563
219.64,0.0027806,3.2999,0.0012257,3.2999
235.43,0.00275,3.4078,0.0012122,3.4078
252.35,0.0027136,3.4782,0.0011961,3.4782
270.5,0.0026703,3.5092,0.001177,3.5092
289.94,0.0026183,3.4984,0.0011541,3.4984
310.79,0.0025555,3.4431,0.0011264,3.4432
333.13,0.0024793,3.3402,0.0010928,3.3402
357.08,0.002386,3.1858,0.0010517,3.1858
382.75,0.0022707,2.9756,0.0010009,2.9756
410.27,0.0021269,2.7045,0.00093753,2.7045
439.76,0.0019459,2.3673,0.00085776,2.3673
471.38,0.0017159,1.9586,0.00075637,1.9586
505.26,0.0014211,1.4744,0.00062646,1.4744
541.59,0.001042,0.91382,0.00045938,0.91382
580.52,0.00055738,0.28811,0.00024576,0.28811
622.26,-0.39341,-4.6686e-05,-0.39341,-2.0509e-05
666.99,-1.0691,-0.00075256,-1.0691,-0.00033168
714.94,-1.6555,-0.0014676,-1.6555,-0.00064695
766.34,-2.0297,-0.0019926,-2.0297,-0.00087841
821.43,-2.078,-0.0020973,-2.078,-0.00092458
880.49,-1.771,-0.0017217,-1.7711,-0.00075897
943.79,-1.1961,-0.0010519,-1.1961,-0.0004637
1011.6,-0.50379,-0.00034376,-0.50379,-0.00015151
1084.4,0.0002431,0.16251,0.00010719,0.16251
1162.3,0.00065324,0.69659,0.00028796,0.6966
1245.9,0.0008802,1.026,0.000388,1.026
1335.5,0.00092434,1.1014,0.00040746,1.1014
1431.5,0.00077343,0.8949,0.00034094,0.89491
1534.4,0.00040484,0.41654,0.00017847,0.41654
1644.7,-0.23423,-0.00016388,-0.23424,-7.2232e-05
1762.9,-0.79247,-0.00072535,-0.79247,-0.00031975
1889.7,-0.88291,-0.00082828,-0.88291,-0.00036513
2025.5,-0.4041,-0.00034149,-0.4041,-0.00015053
2171.1,0.00026078,0.26851,0.00011496,0.26852
2327.2,0.00057254,0.66325,0.00025238,0.66326
2494.5,0.00045713,0.51748,0.00020151,0.51749
2673.8,-0.10732,-7.507e-05,-0.10732,-3.3088e-05
2866.1,-0.62104,-0.00057412,-0.62104,-0.00025309
3072.1,-0.29661,-0.00025539,-0.29661,-0.00011258
3293,0.00034918,0.39138,0.00015392,0.39139
3529.7,0.0003811,0.43222,0.000168,0.43223
3783.5,-0.27323,-0.00023721,-0.27323,-0.00010456
4055.5,-0.41209,-0.00037188,-0.41209,-0.00016393
4347,0.00031478,0.35343,0.00013876,0.35343
4659.5,0.00020825,0.22601,9.1802e-05,0.22601
4994.5,-0.49564,-0.00045572,-0.49564,-0.00020089


==> latest/CD_sys_ID/bandwidths.csv <==
mode,bw_T,bw_S
1,176.62,67.634
2,176.3,67.51
3,176.3,67.51
4,175.97,67.51
5,175.65,67.51
6,175.33,67.385
7,174.68,67.385
8,174.36,67.261
9,173.72,67.138
10,173.08,67.138
11,171.18,66.891
12,170.86,66.767
13,163.17,65.669
14,160.19,65.307
15,155.54,64.59
16,149.36,63.527
17,148.26,63.41
18,147.99,63.294
19,147.45,63.177
20,145.83,62.945
21,145.56,62.945
22,144.49,62.713
23,139.26,61.796
24,134.47,60.892
25,132.99,60.668
26,132.75,60.556
27,132.02,60.444
28,130.56,60.111
29,129.13,59.89
30,126.77,59.45
31,123.54,58.797
32,123.54,58.689
33,122.64,58.581
34,121.51,58.365
35,121.06,58.258
36,119.51,57.937
37,114.98,56.879
38,112.26,56.254
39,108.79,55.43
40,106.02,54.72
41,101.25,53.524
42,99.954,53.131
43,95.63,51.969
44,89.824,50.274
45,87.536,49.629
46,84.994,48.813
47,81.919,47.834
48,79.101,46.874
49,36.62,27.983
50,33.955,26.429
51,33.397,26.091
52,33.03,25.851
53,30.178,24.059
54,27.777,22.556
55,24.192,20.159
56,23.707,19.791
57,23.317,19.537
58,21.109,17.949
59,19.18,16.552
60,17.364,15.207
61,17.3,15.151
62,16.461,14.495
63,15.691,13.894
64,14.874,13.244
65,13.416,12.101
66,12.978,11.749
67,12.671,11.492
68,12.056,10.995
69,11.492,10.52
70,11.159,10.233
71,9.7006,9.0114
72,9.2298,8.6057
73,8.8143,8.2335
74,8.6534,8.0981
75,8.3866,7.8628
76,7.5089,7.092
77,7.2506,6.8607
78,7.1313,6.7603
79,6.4204,6.1201
80,6.1314,5.8554
81,5.9095,5.6539
82,5.6644,5.4293
83,5.4897,5.2716
84,5.2716,5.0716
85,5.0903,4.8971
86,4.9882,4.8077
87,4.7988,4.6338
88,4.6853,4.5241
89,4.4333,4.2887
90,4.2651,4.1412
91,4.0135,3.8969
92,3.9987,3.8826
93,3.8969,3.7907
94,3.7698,3.6738
95,3.7352,3.6401
96,3.6603,3.5671
97,2.7459,2.6958
98,2.3306,2.2965
99,2.0944,2.0676
100,2.0714,2.0449
101,2.0524,2.0298
102,2.0001,1.9745
103,1.9564,1.9349
104,1.9385,1.9136
105,1.8926,1.8718
106,1.8891,1.8683
107,1.8444,1.8241
108,1.8041,1.7842
109,1.7646,1.7484
110,1.7517,1.7324
111,1.7452,1.7292
112,1.7039,1.6883
113,1.6821,1.6666
114,1.6272,1.6123
115,1.5916,1.577
116,1.4172,1.4068
117,1.3559,1.3459
118,1.3044,1.2972
119,1.2901,1.283
120,1.2665,1.2596
121,0.59396,0.59396
122,0.54569,0.54569
123,0.51161,0.51161
124,0.50692,0.50692
125,0.50413,0.50413
126,0.50413,0.50413
127,0.50135,0.50227
128,0.50135,0.50135
129,0.50043,0.50135
130,0.49767,0.49859
131,0.49492,0.49492
132,0.49492,0.49492
133,0.4922,0.4922
134,0.48858,0.48858
135,0.48679,0.48679
136,0.48589,0.48589
137,0.48143,0.48232
138,0.47091,0.47091
139,0.45976,0.46061
140,0.45723,0.45807
141,0.44395,0.44476
142,0.39095,0.39095
143,0.17736,0.17801
144,0.16537,0.16598
145,0.16506,0.16567
146,0.16415,0.16476
147,0.16355,0.16415
148,0.16325,0.16385
149,0.16325,0.16385
150,0.16295,0.16355
151,0.16295,0.16325
152,0.16235,0.16295
153,0.16175,0.16235
154,0.16115,0.16175
155,0.16115,0.16145
156,0.16027,0.16086
157,0.15968,0.16027
158,0.15938,0.15997
159,0.15821,0.1588
160,0.15647,0.15705
161,0.13984,0.14036
162,0.12567,0.12613
163,0.11419,0.11461
164,0.1,0.1
165,0.1,0.1


==> latest/CD_sys_ID/colorplots.csv <==
freq,mode,T,Test,S,Sest,Terr
1,1,-1.3889e-08,0.19241,-78.931,-32.994,-1.6498
1,2,-1.3909e-08,0.24951,-78.928,-30.709,-1.5355
1,3,-1.393e-08,0.23485,-78.926,-31.242,-1.5621
1,4,-1.3995e-08,0.23644,-78.918,-31.183,-1.5592
1,5,-1.4025e-08,0.23421,-78.914,-31.266,-1.5633
1,6,-1.4094e-08,0.22574,-78.905,-31.59,-1.5795
1,7,-1.4203e-08,0.22342,-78.892,-31.681,-1.5841
1,8,-1.4272e-08,0.22295,-78.883,-31.7,-1.585
1,9,-1.4412e-08,0.21648,-78.866,-31.959,-1.598
1,10,-1.45e-08,0.21574,-78.855,-31.989,-1.5995
1,11,-1.4851e-08,0.20187,-78.813,-32.573,-1.6287
1,12,-1.4932e-08,0.20011,-78.803,-32.65,-1.6325
1,13,-1.6432e-08,0.13909,-78.627,-35.839,-1.792
1,14,-1.7073e-08,0.12023,-78.554,-37.114,-1.8558
1,15,-1.8146e-08,0.090211,-78.436,-39.623,-1.9813
1,16,-1.9768e-08,0.054021,-78.266,-44.091,-2.2048
1,17,-2.0056e-08,0.040431,-78.236,-46.609,-2.3309
1,18,-2.0147e-08,0.038909,-78.227,-46.942,-2.3476
1,19,-2.0299e-08,0.0335,-78.211,-48.24,-2.4127
1,20,-2.0752e-08,0.02701,-78.166,-50.104,-2.5063
1,21,-2.085e-08,0.0086399,-78.156,-59.784,-2.9988
1,22,-2.112e-08,-0.00027104,-78.129,-72.15,-3.9036
1,23,-2.2787e-08,-0.0051174,-77.969,-63.886,-3.2207
1,24,-2.4444e-08,-0.028808,-77.816,-49.576,-2.4797
1,25,-2.4985e-08,-0.034414,-77.767,-48.042,-2.4027
1,26,-2.5134e-08,-0.03663,-77.754,-47.503,-2.3757
1,27,-2.5402e-08,-0.03827,-77.73,-47.124,-2.3568
1,28,-2.5983e-08,-0.042491,-77.679,-46.22,-2.3115
1,29,-2.6541e-08,-0.047939,-77.631,-45.177,-2.2592
1,30,-2.7539e-08,-0.065933,-77.547,-42.422,-2.1213
1,31,-2.896e-08,-0.073384,-77.43,-41.497,-2.075
1,32,-2.9042e-08,-0.075393,-77.424,-41.264,-2.0633
1,33,-2.9445e-08,-0.077722,-77.391,-41.001,-2.0502
1,34,-2.9938e-08,-0.08006,-77.352,-40.745,-2.0374
1,35,-3.0161e-08,-0.080859,-77.334,-40.659,-2.0331
1,36,-3.0946e-08,-0.088011,-77.273,-39.927,-1.9964
1,37,-3.3429e-08,-0.10687,-77.086,-38.251,-1.9126
1,38,-3.5105e-08,-0.11313,-76.965,-37.76,-1.8881
1,39,-3.7403e-08,-0.12208,-76.806,-37.103,-1.8552
1,40,-3.9237e-08,-0.12678,-76.684,-36.777,-1.8389
1,41,-4.2995e-08,-0.13564,-76.445,-36.195,-1.8098
1,42,-4.4213e-08,-0.13721,-76.371,-36.096,-1.8048
1,43,-4.8296e-08,-0.14518,-76.133,-35.609,-1.7805
1,44,-5.4578e-08,-0.15784,-75.795,-34.89,-1.7445
1,45,-5.7493e-08,-0.15989,-75.648,-34.778,-1.739
1,46,-6.0911e-08,-0.16347,-75.483,-34.588,-1.7294
1,47,-6.5498e-08,-0.17102,-75.272,-34.2,-1.71
1,48,-7.0217e-08,-0.1706,-75.067,-34.221,-1.7111
1,49,-3.2415e-07,-0.10059,-69.927,-38.766,-1.9387
1,50,-3.7676e-07,-0.10836,-69.371,-38.124,-1.9066
1,51,-3.8971e-07,-0.095294,-69.245,-39.231,-1.962
1,52,-3.9766e-07,-0.085731,-69.169,-40.142,-2.0077
1,53,-4.7733e-07,-0.095419,-68.481,-39.217,-1.9615
1,54,-5.6306e-07,-0.07364,-67.852,-41.445,-2.0734
1,55,-7.4037e-07,-0.07375,-66.793,-41.428,-2.0727
1,56,-7.715e-07,-0.070662,-66.632,-41.795,-2.0912
1,57,-7.9689e-07,-0.065858,-66.505,-42.397,-2.1216
1,58,-9.7463e-07,-0.06871,-65.713,-42.028,-2.1033
1,59,-1.1785e-06,-0.075766,-64.958,-41.183,-2.061
1,60,-1.4373e-06,-0.059131,-64.163,-43.292,-2.1681
1,61,-1.4466e-06,-0.058075,-64.137,-43.449,-2.1759
1,62,-1.5995e-06,-0.053624,-63.731,-44.119,-2.2104
1,63,-1.7595e-06,-0.056444,-63.346,-43.677,-2.1882
1,64,-1.9613e-06,-0.046912,-62.905,-45.23,-2.2682
1,65,-2.4063e-06,-0.048564,-62.07,-44.91,-2.2531
1,66,-2.57e-06,-0.050442,-61.8,-44.593,-2.2368
1,67,-2.6959e-06,-0.034633,-61.604,-47.664,-2.399
1,68,-2.9799e-06,-0.049261,-61.191,-44.772,-2.247
1,69,-3.2838e-06,-0.042753,-60.791,-45.919,-2.3081
1,70,-3.4814e-06,-0.046037,-60.549,-45.309,-2.2762
1,71,-4.5956e-06,-0.051239,-59.396,-44.371,-2.2299
1,72,-5.0838e-06,-0.038318,-58.976,-46.684,-2.3553
1,73,-5.5728e-06,-0.028314,-58.592,-48.918,-2.4855
1,74,-5.7839e-06,-0.033942,-58.437,-47.587,-2.4078
1,75,-6.1674e-06,-0.042561,-58.168,-45.814,-2.3102
1,76,-7.6751e-06,-0.052481,-57.25,-44.082,-2.2197
1,77,-8.2491e-06,-0.041635,-56.947,-45.877,-2.3196
1,78,-8.5079e-06,-0.043607,-56.816,-45.518,-2.2997
1,79,-1.0491e-05,-0.049711,-55.933,-44.417,-2.2431
1,80,-1.1516e-05,-0.047867,-55.539,-44.685,-2.2595
1,81,-1.2396e-05,-0.049228,-55.227,-44.438,-2.2474
1,82,-1.3475e-05,-0.041085,-54.874,-45.746,-2.3255
1,83,-1.4361e-05,-0.024732,-54.604,-48.936,-2.5439
1,84,-1.557e-05,-0.023738,-54.26,-49.063,-2.5618
1,85,-1.6723e-05,-0.043916,-53.957,-45.139,-2.2968
1,86,-1.7414e-05,-0.033233,-53.785,-47.008,-2.4172
1,87,-1.8816e-05,-0.045643,-53.456,-44.798,-2.2802
1,88,-1.9732e-05,-0.051842,-53.253,-43.849,-2.2252
1,89,-2.2068e-05,-0.048098,-52.777,-44.33,-2.2577
1,90,-2.3778e-05,-0.035018,-52.459,-46.359,-2.3948
1,91,-2.6922e-05,-0.049113,-51.929,-44.039,-2.2487
1,92,-2.7099e-05,-0.053432,-51.901,-43.453,-2.2123
1,93,-2.85e-05,-0.027103,-51.686,-47.506,-2.5057
1,94,-3.0422e-05,-0.039597,-51.407,-45.353,-2.3419
1,95,-3.1e-05,-0.054255,-51.326,-43.26,-2.2058
1,96,-3.236e-05,-0.05314,-51.143,-43.375,-2.2148
1,97,-5.7447e-05,-0.099702,-48.684,-38.383,-1.9428
1,98,-7.9714e-05,-0.11777,-47.277,-36.985,-1.871
1,99,-9.8575e-05,-0.13023,-46.363,-36.139,-1.8277
1,100,-0.0001009,-0.14146,-46.263,-35.48,-1.792
1,101,-0.00010267,-0.11573,-46.188,-37.028,-1.8787
1,102,-0.00010824,-0.15713,-45.96,-34.615,-1.7468
1,103,-0.00011298,-0.16648,-45.776,-34.144,-1.7219
1,104,-0.00011538,-0.14744,-45.685,-35.109,-1.7742
1,105,-0.00012095,-0.15463,-45.482,-34.716,-1.7537
1,106,-0.00012145,-0.16513,-45.464,-34.191,-1.7254
1,107,-0.00012723,-0.1633,-45.264,-34.271,-1.7302
1,108,-0.00013312,-0.20369,-45.069,-32.475,-1.6352
1,109,-0.00013887,-0.21799,-44.887,-31.912,-1.6061
1,110,-0.00014116,-0.18304,-44.816,-33.323,-1.6812
1,111,-0.00014221,-0.17121,-44.784,-33.859,-1.7099
1,112,-0.00014888,-0.18138,-44.587,-33.383,-1.6851
1,113,-0.0001531,-0.22586,-44.466,-31.605,-1.5909
1,114,-0.00016346,-0.17661,-44.184,-33.574,-1.6966
1,115,-0.00017093,-0.26278,-43.991,-30.344,-1.5261
1,116,-0.00021585,-0.3165,-42.984,-28.783,-1.4466
1,117,-0.00023556,-0.31876,-42.607,-28.715,-1.4436
1,118,-0.00025454,-0.30546,-42.272,-29.051,-1.4618
1,119,-0.00025993,-0.32167,-42.182,-28.622,-1.4397
1,120,-0.00026991,-0.35968,-42.019,-27.699,-1.3922
1,121,-0.0012272,-2.0602,-35.467,-13.49,-0.67567
1,122,-0.0014565,-1.5691,-34.725,-15.597,-0.78223
1,123,-0.0016548,-1.9748,-34.172,-13.802,-0.69213
1,124,-0.0016874,-0.3446,-34.088,-27.613,-1.4093
1,125,-0.001703,-2.0179,-34.048,-13.633,-0.68379
1,126,-0.0017037,-1.4055,-34.046,-16.459,-0.82619
1,127,-0.0017207,-0.68911,-34.003,-22.163,-1.1184
1,128,-0.0017256,-1.7018,-33.991,-14.954,-0.75023
1,129,-0.0017257,-2.0828,-33.991,-13.392,-0.6716
1,130,-0.0017451,-1.117,-33.942,-18.277,-0.91907
1,131,-0.0017662,-0.71573,-33.89,-21.855,-1.1026
1,132,-0.0017705,0.21595,-33.879,-30.647,-1.586
1,133,-0.0017888,-1.5027,-33.835,-15.922,-0.79954
1,134,-0.0018139,-0.96756,-33.775,-19.422,-0.9779
1,135,-0.0018262,-0.6081,-33.745,-23.155,-1.1707
1,136,-0.0018331,-1.5293,-33.729,-15.78,-0.79256
1,137,-0.0018647,-1.505,-33.655,-15.909,-0.79895
1,138,-0.0019527,-0.73682,-33.455,-21.624,-1.0904
1,139,-0.0020469,-0.64593,-33.251,-22.674,-1.1452
1,140,-0.0020691,-0.46293,-33.204,-25.268,-1.2851
1,141,-0.0021939,0.4258,-32.95,-25.603,-1.2914
1,142,-0.0028364,-2.8677,-31.837,-10.996,-0.5515
1,143,-0.013731,-2.0772,-25.001,-13.375,-0.67292
1,144,-0.015794,0.73759,-24.395,-20.436,-1.0232
1,145,-0.015865,1.5806,-24.375,-13.916,-0.68807
1,146,-0.016019,-2.1165,-24.333,-13.157,-0.66781
1,147,-0.01616,-0.80655,-24.295,-20.561,-1.0402
1,148,-0.016194,-3.2836,-24.286,-9.969,-0.50432
1,149,-0.016225,1.3822,-24.278,-15.071,-0.7525
1,150,-0.016274,-6.9352,-24.265,-5.1499,-0.261
1,151,-0.0163,-8.7611,-24.258,-3.8978,-0.19794
1,152,-0.01637,-6.958,-24.24,-5.1132,-0.25978
1,153,-0.016535,1.9312,-24.196,-11.891,-0.5995
1,154,-0.016626,-0.25216,-24.172,-26.824,-1.4328
1,155,-0.016665,-3.136,-24.162,-10.291,-0.52095
1,156,-0.016818,-7.8406,-24.123,-4.4835,-0.22715
1,157,-0.016966,-2.126,-24.085,-13.11,-0.66634
1,158,-0.017029,0.88136,-24.068,6.4711,0.3227
1,159,-0.017284,-9.0013,-24.004,-3.7773,-0.19151
1,160,-0.017624,-7.4525,-23.92,-4.7513,-0.24098
1,161,-0.022099,7.6492,-22.94,3.0012,0.15149
1,162,-0.02737,-0.33621,-22.014,-24.141,-1.3456
1,163,-0.033067,2.869,-21.196,-8.0946,-0.39833
1,164,-0.33176,2.0376,-11.333,7.0986,0.34424
1,165,-0.34398,-3.7658,-11.182,-8.9726,-0.44988
2,1,-1.421e-08,0.19241,-78.832,-32.994,-1.6497
2,2,-1.4229e-08,0.24951,-78.829,-30.709,-1.5355
2,3,-1.4251e-08,0.23485,-78.827,-31.242,-1.5621
2,4,-1.4318e-08,0.23644,-78.819,-31.183,-1.5592
2,5,-1.4348e-08,0.23421,-78.815,-31.266,-1.5633
2,6,-1.4419e-08,0.22574,-78.806,-31.59,-1.5795
2,7,-1.453e-08,0.22342,-78.793,-31.681,-1.5841
2,8,-1.4601e-08,0.22295,-78.784,-31.7,-1.585
2,9,-1.4743e-08,0.21648,-78.767,-31.959,-1.598
2,10,-1.4834e-08,0.21574,-78.756,-31.989,-1.5995
2,11,-1.5192e-08,0.20187,-78.714,-32.573,-1.6287
2,12,-1.5276e-08,0.20011,-78.704,-32.65,-1.6325
2,13,-1.6808e-08,0.13909,-78.529,-35.839,-1.792
2,14,-1.7463e-08,0.12023,-78.456,-37.114,-1.8558
2,15,-1.8559e-08,0.090211,-78.339,-39.623,-1.9813
2,16,-2.0216e-08,0.054021,-78.168,-44.091,-2.2048
2,17,-2.0511e-08,0.040431,-78.139,-46.609,-2.3309
2,18,-2.0603e-08,0.038909,-78.13,-46.942,-2.3476
2,19,-2.0758e-08,0.0335,-78.114,-48.24,-2.4127
2,20,-2.1221e-08,0.02701,-78.069,-50.104,-2.5062
2,21,-2.1321e-08,0.0086399,-78.059,-59.778,-2.9987
2,22,-2.1596e-08,-0.00027104,-78.033,-72.054,-3.8991
2,23,-2.33e-08,-0.0051174,-77.872,-63.871,-3.2205
2,24,-2.4993e-08,-0.028808,-77.719,-49.576,-2.4797
2,25,-2.5545e-08,-0.034414,-77.671,-48.041,-2.4027
2,26,-2.5698e-08,-0.03663,-77.658,-47.502,-2.3757
2,27,-2.5972e-08,-0.03827,-77.634,-47.124,-2.3568
2,28,-2.6565e-08,-0.042491,-77.583,-46.22,-2.3115
2,29,-2.7135e-08,-0.047939,-77.535,-45.177,-2.2592
2,30,-2.8153e-08,-0.065933,-77.451,-42.422,-2.1213
2,31,-2.9605e-08,-0.073384,-77.335,-41.497,-2.075
2,32,-2.9688e-08,-0.075393,-77.328,-41.264,-2.0633
2,33,-3.01e-08,-0.077722,-77.296,-41.001,-2.0502
2,34,-3.0604e-08,-0.08006,-77.257,-40.745,-2.0374
2,35,-3.0832e-08,-0.080859,-77.239,-40.659,-2.0331
2,36,-3.1632e-08,-0.088011,-77.178,-39.927,-1.9964
2,37,-3.4166e-08,-0.10687,-76.992,-38.251,-1.9126
2,38,-3.5877e-08,-0.11313,-76.871,-37.76,-1.8881
2,39,-3.8222e-08,-0.12208,-76.712,-37.103,-1.8552
2,40,-4.0096e-08,-0.12678,-76.59,-36.777,-1.8389
2,41,-4.3934e-08,-0.13564,-76.351,-36.195,-1.8098
2,42,-4.5174e-08,-0.13721,-76.278,-36.096,-1.8048
2,43,-4.9343e-08,-0.14518,-76.04,-35.609,-1.7805
2,44,-5.576e-08,-0.15784,-75.702,-34.89,-1.7445
2,45,-5.8732e-08,-0.15989,-75.556,-34.778,-1.739
2,46,-6.222e-08,-0.16347,-75.391,-34.588,-1.7294
2,47,-6.6905e-08,-0.17102,-75.18,-34.2,-1.71
2,48,-7.1721e-08,-0.1706,-74.975,-34.221,-1.7111
2,49,-3.3057e-07,-0.10059,-69.842,-38.766,-1.9387
2,50,-3.8421e-07,-0.10836,-69.286,-38.124,-1.9066
2,51,-3.9736e-07,-0.095294,-69.16,-39.231,-1.962
2,52,-4.0546e-07,-0.085731,-69.085,-40.141,-2.0077
2,53,-4.8665e-07,-0.095419,-68.398,-39.217,-1.9615
2,54,-5.7391e-07,-0.07364,-67.769,-41.445,-2.0734
2,55,-7.5445e-07,-0.07375,-66.711,-41.427,-2.0727
2,56,-7.861e-07,-0.070662,-66.551,-41.794,-2.0912
2,57,-8.1194e-07,-0.065858,-66.424,-42.397,-2.1216
2,58,-9.9288e-07,-0.06871,-65.632,-42.028,-2.1033
2,59,-1.2005e-06,-0.075766,-64.878,-41.183,-2.061
2,60,-1.4638e-06,-0.059131,-64.083,-43.29,-2.1681
2,61,-1.4731e-06,-0.058075,-64.058,-43.447,-2.1759
2,62,-1.6286e-06,-0.053624,-63.653,-44.117,-2.2104
2,63,-1.7914e-06,-0.056444,-63.268,-43.675,-2.1882
2,64,-1.9965e-06,-0.046912,-62.827,-45.227,-2.2681
2,65,-2.4493e-06,-0.048564,-61.993,-44.907,-2.2531
2,66,-2.6154e-06,-0.050442,-61.724,-44.59,-2.2368
2,67,-2.7435e-06,-0.034633,-61.527,-47.659,-2.3989
2,68,-3.0322e-06,-0.049262,-61.116,-44.769,-2.247
2,69,-3.3413e-06,-0.042753,-60.715,-45.915,-2.3081
2,70,-3.5419e-06,-0.046037,-60.474,-45.305,-2.2762
2,71,-4.675e-06,-0.051239,-59.322,-44.367,-2.2298
2,72,-5.1707e-06,-0.038318,-58.902,-46.676,-2.3553
2,73,-5.6675e-06,-0.028314,-58.519,-48.905,-2.4855
2,74,-5.8811e-06,-0.033942,-58.364,-47.578,-2.4077
2,75,-6.2709e-06,-0.042561,-58.095,-45.808,-2.3101
2,76,-7.8028e-06,-0.052481,-57.178,-44.077,-2.2196
2,77,-8.3857e-06,-0.041635,-56.875,-45.869,-2.3196
2,78,-8.6478e-06,-0.043607,-56.746,-45.51,-2.2997
2,79,-1.0663e-05,-0.049711,-55.862,-44.409,-2.2431
2,80,-1.1702e-05,-0.047867,-55.469,-44.677,-2.2595
2,81,-1.2596e-05,-0.049228,-55.158,-44.43,-2.2474
2,82,-1.3691e-05,-0.041085,-54.804,-45.735,-2.3255
2,83,-1.459e-05,-0.024733,-54.535,-48.91,-2.5438
2,84,-1.5817e-05,-0.023738,-54.192,-49.036,-2.5617
2,85,-1.6987e-05,-0.043916,-53.889,-45.127,-2.2968
2,86,-1.7689e-05,-0.033233,-53.717,-46.989,-2.4172
2,87,-1.9112e-05,-0.045643,-53.388,-44.786,-2.2802
2,88,-2.0039e-05,-0.051843,-53.186,-43.84,-2.2252
2,89,-2.241e-05,-0.048099,-52.71,-44.318,-2.2577
2,90,-2.4146e-05,-0.035018,-52.392,-46.339,-2.3948
2,91,-2.7336e-05,-0.049113,-51.863,-44.026,-2.2487
2,92,-2.7512e-05,-0.053432,-51.835,-43.442,-2.2123
2,93,-2.8934e-05,-0.027103,-51.62,-47.476,-2.5057
2,94,-3.0885e-05,-0.039597,-51.341,-45.333,-2.3419
2,95,-3.1471e-05,-0.054255,-51.261,-43.248,-2.2058
2,96,-3.285e-05,-0.053141,-51.078,-43.363,-2.2148
2,97,-5.8314e-05,-0.099703,-48.619,-38.377,-1.9428
2,98,-8.0872e-05,-0.11777,-47.214,-36.979,-1.871
2,99,-9.9954e-05,-0.13023,-46.303,-36.134,-1.8277
2,100,-0.0001023,-0.14146,-46.203,-35.475,-1.792
2,101,-0.00010411,-0.11573,-46.127,-37.021,-1.8787
2,102,-0.00010975,-0.15713,-45.9,-34.611,-1.7468
2,103,-0.00011454,-0.16648,-45.716,-34.14,-1.7219
2,104,-0.00011697,-0.14744,-45.626,-35.104,-1.7742
2,105,-0.00012262,-0.15463,-45.422,-34.712,-1.7537
2,106,-0.00012312,-0.16513,-45.405,-34.186,-1.7254
2,107,-0.00012897,-0.1633,-45.205,-34.267,-1.7302
2,108,-0.00013495,-0.20369,-45.01,-32.471,-1.6352
2,109,-0.00014076,-0.21799,-44.828,-31.909,-1.6061
2,110,-0.00014309,-0.18304,-44.757,-33.319,-1.6812
2,111,-0.00014414,-0.17121,-44.726,-33.855,-1.7099
2,112,-0.0001509,-0.18138,-44.528,-33.379,-1.6851
2,113,-0.00015517,-0.22586,-44.408,-31.602,-1.5909
2,114,-0.00016567,-0.17661,-44.125,-33.569,-1.6966
2,115,-0.00017323,-0.26278,-43.933,-30.342,-1.5261
2,116,-0.00021874,-0.31651,-42.926,-28.781,-1.4466
2,117,-0.00023869,-0.31876,-42.55,-28.713,-1.4436
2,118,-0.00025786,-0.30546,-42.216,-29.049,-1.4618
2,119,-0.00026331,-0.32168,-42.126,-28.62,-1.4397
2,120,-0.00027341,-0.35968,-41.963,-27.697,-1.3922
2,121,-0.0012431,-2.0602,-35.412,-13.489,-0.67568
2,122,-0.0014731,-1.5691,-34.676,-15.596,-0.78224
2,123,-0.0016734,-1.9748,-34.124,-13.802,-0.69213
2,124,-0.0017061,-0.34461,-34.04,-27.606,-1.4093
2,125,-0.0017219,-2.0179,-34,-13.633,-0.68379
2,126,-0.0017225,-1.4055,-33.998,-16.458,-0.8262
2,127,-0.0017398,-0.68912,-33.955,-22.161,-1.1184
2,128,-0.0017447,-1.7018,-33.943,-14.953,-0.75024
2,129,-0.0017448,-2.0828,-33.943,-13.391,-0.6716
2,130,-0.0017644,-1.1171,-33.894,-18.276,-0.91907
2,131,-0.0017857,-0.71574,-33.842,-21.853,-1.1026
2,132,-0.0017901,0.21593,-33.832,-30.634,-1.5859
2,133,-0.0018086,-1.5027,-33.787,-15.921,-0.79955
2,134,-0.0018339,-0.96757,-33.727,-19.42,-0.97791
2,135,-0.0018463,-0.60811,-33.698,-23.152,-1.1707
2,136,-0.0018533,-1.5293,-33.681,-15.779,-0.79256
2,137,-0.0018852,-1.505,-33.607,-15.908,-0.79896
2,138,-0.0019742,-0.73683,-33.408,-21.622,-1.0904
2,139,-0.0020694,-0.64594,-33.204,-22.671,-1.1452
2,140,-0.0020917,-0.46294,-33.157,-25.264,-1.2851
2,141,-0.0022178,0.42578,-32.903,-25.599,-1.2913
2,142,-0.0028672,-2.8677,-31.79,-10.996,-0.55151
2,143,-0.013879,-2.0772,-24.955,-13.375,-0.67292
2,144,-0.015935,0.73752,-24.356,-20.432,-1.0229
2,145,-0.016004,1.5805,-24.337,-13.916,-0.68799
2,146,-0.016161,-2.1165,-24.295,-13.156,-0.66783
2,147,-0.016303,-0.80659,-24.257,-20.557,-1.04
2,148,-0.016336,-3.2835,-24.248,-9.9685,-0.50434
2,149,-0.016367,1.3821,-24.24,-15.07,-0.75243
2,150,-0.016417,-6.9351,-24.227,-5.1496,-0.26102
2,151,-0.016443,-8.7608,-24.22,-3.8976,-0.19796
2,152,-0.016514,-6.9578,-24.202,-5.1128,-0.2598
2,153,-0.01668,1.9311,-24.158,-11.89,-0.5995
2,154,-0.016771,-0.25222,-24.135,-26.8,-1.432
2,155,-0.016811,-3.136,-24.124,-10.29,-0.52098
2,156,-0.016965,-7.8404,-24.085,-4.4833,-0.22717
2,157,-0.017114,-2.126,-24.047,-13.109,-0.66637
2,158,-0.017178,0.88128,-24.031,6.471,0.32269
2,159,-0.017435,-9.001,-23.966,-3.7771,-0.19152
2,160,-0.017777,-7.4523,-23.882,-4.7511,-0.241
2,161,-0.022291,7.6491,-22.903,3.0011,0.15149
2,162,-0.027602,-0.3363,-21.978,-24.117,-1.345
2,163,-0.033339,2.8689,-21.161,-8.0947,-0.39828
2,164,-0.33434,2.0374,-11.301,7.0985,0.34416
2,165,-0.34587,-3.7658,-11.159,-8.972,-0.44986
3,1,-1.4538e-08,0.19241,-78.733,-32.994,-1.6497
3,2,-1.4558e-08,0.24951,-78.73,-30.709,-1.5355
3,3,-1.458e-08,0.23485,-78.728,-31.242,-1.5621
3,4,-1.4648e-08,0.23644,-78.72,-31.183,-1.5592
3,5,-1.4679e-08,0.23421,-78.716,-31.266,-1.5633
3,6,-1.4752e-08,0.22574,-78.707,-31.59,-1.5795
3,7,-1.4865e-08,0.22342,-78.694,-31.681,-1.5841
3,8,-1.4937e-08,0.22295,-78.685,-31.7,-1.585
3,9,-1.5083e-08,0.21648,-78.668,-31.959,-1.598
3,10,-1.5175e-08,0.21574,-78.658,-31.989,-1.5995
3,11,-1.5542e-08,0.20187,-78.615,-32.573,-1.6287
3,12,-1.5627e-08,0.20011,-78.605,-32.65,-1.6325
3,13,-1.7192e-08,0.13909,-78.43,-35.839,-1.792
3,14,-1.7862e-08,0.12023,-78.358,-37.114,-1.8558
3,15,-1.8982e-08,0.090211,-78.241,-39.623,-1.9813
3,16,-2.0675e-08,0.054021,-78.071,-44.09,-2.2048
3,17,-2.0975e-08,0.040431,-78.042,-46.609,-2.3309
3,18,-2.1069e-08,0.038909,-78.032,-46.942,-2.3476
3,19,-2.1228e-08,0.0335,-78.017,-48.239,-2.4127
3,20,-2.1701e-08,0.02701,-77.972,-50.103,-2.5062
3,21,-2.1801e-08,0.0086399,-77.962,-59.772,-2.9987
3,22,-2.2082e-08,-0.00027104,-77.936,-71.959,-3.8945
3,23,-2.3825e-08,-0.0051174,-77.775,-63.856,-3.2203
3,24,-2.5554e-08,-0.028808,-77.623,-49.575,-2.4797
3,25,-2.6118e-08,-0.034414,-77.575,-48.041,-2.4027
3,26,-2.6274e-08,-0.03663,-77.561,-47.502,-2.3757
3,27,-2.6554e-08,-0.03827,-77.538,-47.124,-2.3568
3,28,-2.716e-08,-0.042491,-77.487,-46.22,-2.3114
3,29,-2.7742e-08,-0.047939,-77.439,-45.177,-2.2592
3,30,-2.878e-08,-0.065933,-77.356,-42.422,-2.1213
3,31,-3.0264e-08,-0.073384,-77.239,-41.497,-2.075
3,32,-3.0349e-08,-0.075393,-77.232,-41.264,-2.0633
3,33,-3.0769e-08,-0.077722,-77.2,-41.001,-2.0502
3,34,-3.1284e-08,-0.08006,-77.161,-40.745,-2.0374
3,35,-3.1517e-08,-0.080859,-77.143,-40.659,-2.0331
3,36,-3.2334e-08,-0.088011,-77.083,-39.927,-1.9964
3,37,-3.4919e-08,-0.10687,-76.897,-38.251,-1.9126
3,38,-3.6667e-08,-0.11313,-76.776,-37.76,-1.8881
3,39,-3.906e-08,-0.12208,-76.618,-37.103,-1.8552
3,40,-4.0973e-08,-0.12678,-76.496,-36.777,-1.8389
3,41,-4.4894e-08,-0.13564,-76.257,-36.195,-1.8098
3,42,-4.6156e-08,-0.13721,-76.184,-36.096,-1.8048
3,43,-5.0412e-08,-0.14518,-75.947,-35.609,-1.7805
3,44,-5.6967e-08,-0.15784,-75.609,-34.89,-1.7445
3,45,-5.9998e-08,-0.15989,-75.463,-34.778,-1.739
3,46,-6.3557e-08,-0.16347,-75.299,-34.588,-1.7294
3,47,-6.8341e-08,-0.17102,-75.088,-34.2,-1.71
3,48,-7.3257e-08,-0.1706,-74.883,-34.221,-1.7111
3,49,-3.3711e-07,-0.10059,-69.757,-38.766,-1.9387
3,50,-3.918e-07,-0.10836,-69.201,-38.123,-1.9066
3,51,-4.0516e-07,-0.095294,-69.076,-39.231,-1.962
3,52,-4.134e-07,-0.085731,-69.001,-40.141,-2.0077
3,53,-4.9615e-07,-0.095419,-68.314,-39.217,-1.9615
3,54,-5.8498e-07,-0.07364,-67.686,-41.444,-2.0733
3,55,-7.6878e-07,-0.07375,-66.629,-41.426,-2.0727
3,56,-8.0097e-07,-0.070662,-66.469,-41.793,-2.0912
3,57,-8.2728e-07,-0.065858,-66.343,-42.396,-2.1216
3,58,-1.0115e-06,-0.06871,-65.552,-42.027,-2.1033
3,59,-1.2229e-06,-0.075766,-64.797,-41.182,-2.061
3,60,-1.4908e-06,-0.059131,-64.004,-43.289,-2.1681
3,61,-1.5e-06,-0.058075,-63.979,-43.446,-2.1759
3,62,-1.6582e-06,-0.053625,-63.575,-44.115,-2.2104
3,63,-1.8239e-06,-0.056444,-63.189,-43.674,-2.1882
3,64,-2.0323e-06,-0.046912,-62.75,-45.224,-2.2681
3,65,-2.4931e-06,-0.048564,-61.916,-44.904,-2.253
3,66,-2.6617e-06,-0.050442,-61.648,-44.588,-2.2368
3,67,-2.7921e-06,-0.034633,-61.451,-47.653,-2.3989
3,68,-3.0853e-06,-0.049262,-61.04,-44.766,-2.247
3,69,-3.3998e-06,-0.042753,-60.64,-45.91,-2.3081
3,70,-3.6035e-06,-0.046037,-60.399,-45.301,-2.2762
3,71,-4.7558e-06,-0.051239,-59.248,-44.363,-2.2298
3,72,-5.2591e-06,-0.038318,-58.828,-46.669,-2.3552
3,73,-5.7637e-06,-0.028314,-58.446,-48.892,-2.4854
3,74,-5.9801e-06,-0.033943,-58.292,-47.568,-2.4077
3,75,-6.3762e-06,-0.042562,-58.023,-45.801,-2.3101
3,76,-7.9325e-06,-0.052481,-57.107,-44.071,-2.2196
3,77,-8.5245e-06,-0.041635,-56.804,-45.86,-2.3196
3,78,-8.79e-06,-0.043608,-56.675,-45.503,-2.2997
3,79,-1.0837e-05,-0.049711,-55.792,-44.402,-2.2431
3,80,-1.1891e-05,-0.047868,-55.399,-44.669,-2.2595
3,81,-1.2799e-05,-0.049228,-55.088,-44.422,-2.2474
3,82,-1.391e-05,-0.041085,-54.735,-45.723,-2.3255
3,83,-1.4824e-05,-0.024733,-54.466,-48.885,-2.5438
3,84,-1.6068e-05,-0.023738,-54.124,-49.008,-2.5617
3,85,-1.7257e-05,-0.043916,-53.821,-45.115,-2.2968
3,86,-1.7967e-05,-0.033233,-53.649,-46.971,-2.4172
3,87,-1.9412e-05,-0.045644,-53.32,-44.774,-2.2802
3,88,-2.0352e-05,-0.051843,-53.119,-43.83,-2.2252
3,89,-2.2758e-05,-0.048099,-52.643,-44.306,-2.2577
3,90,-2.452e-05,-0.035019,-52.325,-46.318,-2.3948
3,91,-2.7757e-05,-0.049114,-51.796,-44.013,-2.2487
3,92,-2.7932e-05,-0.053433,-51.769,-43.43,-2.2123
3,93,-2.9375e-05,-0.027104,-51.554,-47.446,-2.5056
3,94,-3.1355e-05,-0.039598,-51.276,-45.314,-2.3419
3,95,-3.1948e-05,-0.054256,-51.196,-43.236,-2.2058
3,96,-3.3346e-05,-0.053141,-51.012,-43.35,-2.2147
3,97,-5.9195e-05,-0.099704,-48.554,-38.37,-1.9428
3,98,-8.2047e-05,-0.11777,-47.151,-36.973,-1.871
3,99,-0.00010135,-0.13023,-46.242,-36.128,-1.8277
3,100,-0.00010373,-0.14146,-46.142,-35.471,-1.792
3,101,-0.00010556,-0.11573,-46.067,-37.014,-1.8787
3,102,-0.00011128,-0.15713,-45.84,-34.607,-1.7468
3,103,-0.00011613,-0.16649,-45.656,-34.136,-1.7219
3,104,-0.00011859,-0.14745,-45.566,-35.099,-1.7742
3,105,-0.00012431,-0.15464,-45.363,-34.707,-1.7537
3,106,-0.00012481,-0.16513,-45.346,-34.182,-1.7254
3,107,-0.00013074,-0.1633,-45.146,-34.262,-1.7302
3,108,-0.0001368,-0.2037,-44.951,-32.468,-1.6352
3,109,-0.00014268,-0.218,-44.769,-31.906,-1.6061
3,110,-0.00014504,-0.18304,-44.699,-33.315,-1.6812
3,111,-0.0001461,-0.17121,-44.667,-33.85,-1.7099
3,112,-0.00015295,-0.18138,-44.47,-33.374,-1.6851
3,113,-0.00015727,-0.22586,-44.349,-31.6,-1.5909
3,114,-0.00016791,-0.17662,-44.067,-33.564,-1.6966
3,115,-0.00017556,-0.26278,-43.875,-30.34,-1.5261
3,116,-0.00022167,-0.31651,-42.869,-28.779,-1.4466
3,117,-0.00024187,-0.31877,-42.492,-28.711,-1.4436
3,118,-0.00026123,-0.30547,-42.16,-29.047,-1.4618
3,119,-0.00026674,-0.32168,-42.07,-28.617,-1.4397
3,120,-0.00027696,-0.35969,-41.907,-27.695,-1.3922
3,121,-0.0012591,-2.0602,-35.356,-13.489,-0.67568
3,122,-0.0014899,-1.5691,-34.627,-15.596,-0.78224
3,123,-0.0016922,-1.9748,-34.075,-13.801,-0.69214
3,124,-0.0017251,-0.34462,-33.992,-27.6,-1.4092
3,125,-0.001741,-2.0179,-33.952,-13.633,-0.6838
3,126,-0.0017416,-1.4055,-33.951,-16.457,-0.8262
3,127,-0.0017591,-0.68913,-33.907,-22.159,-1.1184
3,128,-0.001764,-1.7018,-33.895,-14.953,-0.75024
3,129,-0.0017641,-2.0828,-33.895,-13.391,-0.67161
3,130,-0.0017839,-1.1171,-33.847,-18.275,-0.91908
3,131,-0.0018054,-0.71575,-33.795,-21.851,-1.1026
3,132,-0.0018099,0.21592,-33.784,-30.622,-1.5858
3,133,-0.0018285,-1.5027,-33.74,-15.921,-0.79955
3,134,-0.0018542,-0.96758,-33.679,-19.419,-0.97792
3,135,-0.0018667,-0.60812,-33.65,-23.15,-1.1707
3,136,-0.0018737,-1.5293,-33.634,-15.778,-0.79257
3,137,-0.001906,-1.505,-33.56,-15.908,-0.79896
3,138,-0.0019959,-0.73684,-33.36,-21.62,-1.0904
3,139,-0.0020921,-0.64596,-33.156,-22.669,-1.1452
3,140,-0.0021146,-0.46296,-33.11,-25.259,-1.2851
3,141,-0.0022419,0.42576,-32.856,-25.596,-1.2913
3,142,-0.0028983,-2.8677,-31.743,-10.995,-0.55152
3,143,-0.014029,-2.0773,-24.908,-13.374,-0.67292
3,144,-0.016077,0.73745,-24.318,-20.428,-1.0227
3,145,-0.016145,1.5804,-24.299,-13.915,-0.68791
3,146,-0.016303,-2.1166,-24.257,-13.155,-0.66785
3,147,-0.016446,-0.80664,-24.219,-20.552,-1.0399
3,148,-0.01648,-3.2835,-24.21,-9.9679,-0.50436
3,149,-0.016511,1.382,-24.202,-15.069,-0.75237
3,150,-0.016562,-6.9349,-24.189,-5.1493,-0.26103
3,151,-0.016588,-8.7604,-24.182,-3.8974,-0.19798
3,152,-0.016659,-6.9577,-24.164,-5.1124,-0.25981
3,153,-0.016826,1.931,-24.12,-11.889,-0.59949
3,154,-0.016919,-0.25228,-24.097,-26.776,-1.4312
3,155,-0.016959,-3.1361,-24.086,-10.29,-0.521
3,156,-0.017114,-7.8402,-24.047,-4.4832,-0.22719
3,157,-0.017264,-2.126,-24.009,-13.108,-0.66639
3,158,-0.017329,0.88119,-23.993,6.471,0.32268
3,159,-0.017588,-9.0008,-23.929,-3.777,-0.19154
3,160,-0.017933,-7.4522,-23.845,-4.7509,-0.24102
3,161,-0.022484,7.6489,-22.865,3.0009,0.15149
3,162,-0.027837,-0.33638,-21.941,-24.094,-1.3444
3,163,-0.033613,2.8688,-21.125,-8.0947,-0.39823
3,164,-0.33693,2.0372,-11.268,7.0983,0.34407
3,165,-0.34778,-3.7658,-11.136,-8.9714,-0.44984
4,1,-1.4873e-08,0.19241,-78.634,-32.994,-1.6497
4,2,-1.4893e-08,0.24951,-78.631,-30.709,-1.5355
4,3,-1.4916e-08,0.23485,-78.629,-31.242,-1.5621
4,4,-1.4986e-08,0.23644,-78.621,-31.183,-1.5592
4,5,-1.5018e-08,0.23421,-78.617,-31.266,-1.5633
4,6,-1.5092e-08,0.22574,-78.608,-31.59,-1.5795
4,7,-1.5207e-08,0.22342,-78.595,-31.681,-1.5841
4,8,-1.5281e-08,0.22295,-78.587,-31.7,-1.585
4,9,-1.543e-08,0.21648,-78.569,-31.959,-1.598
4,10,-1.5524e-08,0.21574,-78.559,-31.989,-1.5995
4,11,-1.5899e-08,0.20187,-78.516,-32.573,-1.6287
4,12,-1.5986e-08,0.20011,-78.507,-32.65,-1.6325
4,13,-1.7586e-08,0.13909,-78.332,-35.839,-1.792
4,14,-1.827e-08,0.12023,-78.26,-37.114,-1.8558
4,15,-1.9414e-08,0.090211,-78.143,-39.623,-1.9813
4,16,-2.1144e-08,0.054021,-77.973,-44.09,-2.2048
4,17,-2.145e-08,0.040431,-77.944,-46.608,-2.3309
4,18,-2.1546e-08,0.038909,-77.935,-46.941,-2.3476
4,19,-2.1708e-08,0.0335,-77.92,-48.239,-2.4127
4,20,-2.2192e-08,0.02701,-77.875,-50.102,-2.5062
4,21,-2.2293e-08,0.0086399,-77.866,-59.766,-2.9986
4,22,-2.258e-08,-0.00027104,-77.839,-71.864,-3.89
4,23,-2.4361e-08,-0.0051174,-77.678,-63.841,-3.2201
4,24,-2.6127e-08,-0.028808,-77.527,-49.575,-2.4797
4,25,-2.6704e-08,-0.034414,-77.478,-48.04,-2.4027
4,26,-2.6862e-08,-0.03663,-77.465,-47.502,-2.3757
4,27,-2.7149e-08,-0.03827,-77.442,-47.124,-2.3567
4,28,-2.7768e-08,-0.042491,-77.391,-46.22,-2.3114
4,29,-2.8363e-08,-0.047939,-77.343,-45.177,-2.2592
4,30,-2.9422e-08,-0.065933,-77.26,-42.422,-2.1213
4,31,-3.0938e-08,-0.073384,-77.143,-41.497,-2.075
4,32,-3.1024e-08,-0.075393,-77.137,-41.263,-2.0633
4,33,-3.1454e-08,-0.077722,-77.105,-41.001,-2.0502
4,34,-3.198e-08,-0.08006,-77.066,-40.744,-2.0374
4,35,-3.2217e-08,-0.080859,-77.048,-40.659,-2.0331
4,36,-3.3051e-08,-0.088011,-76.987,-39.927,-1.9964
4,37,-3.5689e-08,-0.10687,-76.802,-38.251,-1.9126
4,38,-3.7474e-08,-0.11313,-76.682,-37.76,-1.8881
4,39,-3.9915e-08,-0.12208,-76.524,-37.103,-1.8552
4,40,-4.1869e-08,-0.12678,-76.402,-36.777,-1.8389
4,41,-4.5874e-08,-0.13564,-76.164,-36.195,-1.8098
4,42,-4.7159e-08,-0.13721,-76.091,-36.096,-1.8048
4,43,-5.1505e-08,-0.14518,-75.854,-35.609,-1.7805
4,44,-5.82e-08,-0.15784,-75.516,-34.89,-1.7445
4,45,-6.1292e-08,-0.15989,-75.37,-34.778,-1.739
4,46,-6.4923e-08,-0.16347,-75.206,-34.588,-1.7294
4,47,-6.9809e-08,-0.17102,-74.996,-34.2,-1.71
4,48,-7.4825e-08,-0.1706,-74.791,-34.221,-1.7111
4,49,-3.4378e-07,-0.10059,-69.672,-38.766,-1.9387
4,50,-3.9955e-07,-0.10836,-69.116,-38.123,-1.9066
4,51,-4.1311e-07,-0.095294,-68.992,-39.23,-1.962
4,52,-4.215e-07,-0.085731,-68.916,-40.141,-2.0077
4,53,-5.0584e-07,-0.095419,-68.23,-39.217,-1.9615
4,54,-5.9625e-07,-0.07364,-67.603,-41.444,-2.0733
4,55,-7.8339e-07,-0.07375,-66.547,-41.426,-2.0727
4,56,-8.1612e-07,-0.070662,-66.388,-41.793,-2.0912
4,57,-8.429e-07,-0.065858,-66.261,-42.395,-2.1216
4,58,-1.0304e-06,-0.06871,-65.471,-42.026,-2.1033
4,59,-1.2458e-06,-0.075766,-64.717,-41.181,-2.061
4,60,-1.5182e-06,-0.059131,-63.925,-43.287,-2.1681
4,61,-1.5275e-06,-0.058075,-63.9,-43.444,-2.1759
4,62,-1.6884e-06,-0.053625,-63.497,-44.114,-2.2103
4,63,-1.857e-06,-0.056444,-63.111,-43.672,-2.1882
4,64,-2.0688e-06,-0.046912,-62.673,-45.222,-2.2681
4,65,-2.5377e-06,-0.048564,-61.839,-44.901,-2.253
4,66,-2.7088e-06,-0.050442,-61.571,-44.585,-2.2368
4,67,-2.8414e-06,-0.034633,-61.375,-47.647,-2.3989
4,68,-3.1394e-06,-0.049262,-60.965,-44.763,-2.247
4,69,-3.4593e-06,-0.042753,-60.564,-45.906,-2.3081
4,70,-3.6661e-06,-0.046037,-60.325,-45.297,-2.2762
4,71,-4.8381e-06,-0.051239,-59.173,-44.359,-2.2298
4,72,-5.3489e-06,-0.038318,-58.755,-46.662,-2.3552
4,73,-5.8615e-06,-0.028314,-58.373,-48.879,-2.4854
4,74,-6.0807e-06,-0.033943,-58.219,-47.559,-2.4077
4,75,-6.4832e-06,-0.042562,-57.951,-45.795,-2.3101
4,76,-8.0644e-06,-0.052482,-57.035,-44.066,-2.2196
4,77,-8.6657e-06,-0.041636,-56.733,-45.852,-2.3195
4,78,-8.9346e-06,-0.043608,-56.604,-45.495,-2.2997
4,79,-1.1014e-05,-0.049711,-55.721,-44.395,-2.243
4,80,-1.2083e-05,-0.047868,-55.33,-44.661,-2.2595
4,81,-1.3006e-05,-0.049229,-55.018,-44.413,-2.2474
4,82,-1.4133e-05,-0.041086,-54.666,-45.712,-2.3255
4,83,-1.506e-05,-0.024733,-54.397,-48.859,-2.5438
4,84,-1.6322e-05,-0.023739,-54.055,-48.98,-2.5616
4,85,-1.753e-05,-0.043917,-53.752,-45.103,-2.2968
4,86,-1.825e-05,-0.033234,-53.581,-46.952,-2.4172
4,87,-1.9717e-05,-0.045644,-53.253,-44.762,-2.2802
4,88,-2.0669e-05,-0.051843,-53.052,-43.82,-2.2252
4,89,-2.3111e-05,-0.0481,-52.576,-44.294,-2.2577
4,90,-2.49e-05,-0.035019,-52.258,-46.298,-2.3948
4,91,-2.8185e-05,-0.049114,-51.73,-44,-2.2487
4,92,-2.8358e-05,-0.053434,-51.704,-43.419,-2.2123
4,93,-2.9822e-05,-0.027104,-51.489,-47.415,-2.5056
4,94,-3.1832e-05,-0.039599,-51.21,-45.294,-2.3419
4,95,-3.2432e-05,-0.054256,-51.13,-43.224,-2.2057
4,96,-3.3851e-05,-0.053142,-50.947,-43.337,-2.2147
4,97,-6.0088e-05,-0.099705,-48.489,-38.363,-1.9428
4,98,-8.3239e-05,-0.11777,-47.089,-36.966,-1.871
4,99,-0.00010277,-0.13023,-46.182,-36.123,-1.8277
4,100,-0.00010518,-0.14146,-46.082,-35.466,-1.792
4,101,-0.00010703,-0.11573,-46.007,-37.007,-1.8787
4,102,-0.00011283,-0.15714,-45.78,-34.602,-1.7468
4,103,-0.00011774,-0.16649,-45.597,-34.132,-1.7219
4,104,-0.00012023,-0.14745,-45.506,-35.094,-1.7742
4,105,-0.00012603,-0.15464,-45.303,-34.702,-1.7537
4,106,-0.00012653,-0.16513,-45.286,-34.178,-1.7254
4,107,-0.00013254,-0.1633,-45.086,-34.258,-1.7302
4,108,-0.00013867,-0.2037,-44.891,-32.465,-1.6352
4,109,-0.00014463,-0.218,-44.71,-31.903,-1.6061
4,110,-0.00014701,-0.18304,-44.64,-33.311,-1.6812
4,111,-0.00014809,-0.17121,-44.608,-33.846,-1.7099
4,112,-0.00015503,-0.18138,-44.411,-33.37,-1.6851
4,113,-0.0001594,-0.22587,-44.291,-31.597,-1.5909
4,114,-0.00017018,-0.17662,-44.009,-33.56,-1.6966
4,115,-0.00017792,-0.26278,-43.817,-30.337,-1.5261
4,116,-0.00022465,-0.31651,-42.811,-28.777,-1.4466
4,117,-0.00024508,-0.31877,-42.435,-28.709,-1.4436
4,118,-0.00026465,-0.30547,-42.103,-29.044,-1.4618
4,119,-0.00027021,-0.32168,-42.013,-28.615,-1.4397
4,120,-0.00028056,-0.35969,-41.851,-27.693,-1.3922
4,121,-0.0012754,-2.0602,-35.3,-13.489,-0.67568
4,122,-0.001507,-1.5691,-34.577,-15.595,-0.78225
4,123,-0.0017112,-1.9748,-34.027,-13.801,-0.69214
4,124,-0.0017442,-0.34464,-33.944,-27.593,-1.4092
4,125,-0.0017603,-2.0179,-33.904,-13.632,-0.6838
4,126,-0.0017609,-1.4055,-33.903,-16.457,-0.82621
4,127,-0.0017786,-0.68914,-33.86,-22.157,-1.1184
4,128,-0.0017836,-1.7018,-33.847,-14.952,-0.75025
4,129,-0.0017837,-2.0828,-33.847,-13.391,-0.67161
4,130,-0.0018037,-1.1171,-33.799,-18.274,-0.91908
4,131,-0.0018254,-0.71576,-33.747,-21.849,-1.1026
4,132,-0.0018299,0.2159,-33.736,-30.61,-1.5856
4,133,-0.0018487,-1.5027,-33.692,-15.92,-0.79956
4,134,-0.0018747,-0.96758,-33.632,-19.418,-0.97792
4,135,-0.0018873,-0.60813,-33.602,-23.147,-1.1707
4,136,-0.0018944,-1.5293,-33.586,-15.778,-0.79258
4,137,-0.0019269,-1.505,-33.512,-15.907,-0.79897
4,138,-0.0020179,-0.73685,-33.313,-21.618,-1.0904
4,139,-0.0021151,-0.64597,-33.109,-22.666,-1.1452
4,140,-0.0021378,-0.46297,-33.062,-25.254,-1.2851
4,141,-0.0022663,0.42574,-32.809,-25.592,-1.2912
4,142,-0.0029297,-2.8677,-31.697,-10.995,-0.55152
4,143,-0.014181,-2.0773,-24.861,-13.373,-0.67292
4,144,-0.016221,0.73738,-24.279,-20.423,-1.0225
4,145,-0.016287,1.5803,-24.261,-13.915,-0.68783
4,146,-0.016446,-2.1166,-24.219,-13.153,-0.66787
4,147,-0.016591,-0.80668,-24.181,-20.548,-1.0398
4,148,-0.016625,-3.2835,-24.173,-9.9673,-0.50439
4,149,-0.016656,1.3819,-24.164,-15.068,-0.7523
4,150,-0.016707,-6.9348,-24.151,-5.1491,-0.26105
4,151,-0.016733,-8.7601,-24.144,-3.8972,-0.19799
4,152,-0.016805,-6.9575,-24.126,-5.112,-0.25983
4,153,-0.016974,1.9308,-24.083,-11.888,-0.59949
4,154,-0.017067,-0.25234,-24.059,-26.752,-1.4303
4,155,-0.017107,-3.1361,-24.049,-10.289,-0.52102
4,156,-0.017263,-7.84,-24.009,-4.483,-0.22721
4,157,-0.017415,-2.1261,-23.971,-13.106,-0.66642
4,158,-0.01748,0.88111,-23.955,6.4709,0.32267
4,159,-0.017741,-9.0006,-23.891,-3.7769,-0.19156
4,160,-0.018089,-7.452,-23.807,-4.7507,-0.24104
4,161,-0.02268,7.6488,-22.828,3.0007,0.15149
4,162,-0.028073,-0.33647,-21.904,-24.07,-1.3437
4,163,-0.03389,2.8686,-21.09,-8.0948,-0.39818
4,164,-0.33955,2.037,-11.236,7.0982,0.34398
4,165,-0.34969,-3.7658,-11.113,-8.9709,-0.44982
5,1,-1.5216e-08,0.19241,-78.535,-32.994,-1.6497
5,2,-1.5237e-08,0.24951,-78.532,-30.709,-1.5355
5,3,-1.526e-08,0.23485,-78.53,-31.242,-1.5621
5,4,-1.5331e-08,0.23644,-78.522,-31.183,-1.5592
5,5,-1.5364e-08,0.23421,-78.518,-31.266,-1.5633
5,6,-1.5439e-08,0.22574,-78.509,-31.59,-1.5795
5,7,-1.5558e-08,0.22342,-78.496,-31.681,-1.5841
5,8,-1.5633e-08,0.22295,-78.488,-31.7,-1.585
5,9,-1.5785e-08,0.21648,-78.471,-31.959,-1.598
5,10,-1.5882e-08,0.21574,-78.46,-31.989,-1.5995
5,11,-1.6265e-08,0.20187,-78.418,-32.573,-1.6287
5,12,-1.6353e-08,0.20011,-78.408,-32.65,-1.6325
5,13,-1.7988e-08,0.13909,-78.234,-35.839,-1.792
5,14,-1.8687e-08,0.12023,-78.162,-37.114,-1.8558
5,15,-1.9856e-08,0.090211,-78.045,-39.623,-1.9813
5,16,-2.1624e-08,0.054021,-77.876,-44.09,-2.2048
5,17,-2.1936e-08,0.040431,-77.847,-46.608,-2.3309
5,18,-2.2034e-08,0.038909,-77.838,-46.941,-2.3476
5,19,-2.22e-08,0.0335,-77.823,-48.239,-2.4127
5,20,-2.2694e-08,0.02701,-77.777,-50.102,-2.5062
5,21,-2.2796e-08,0.0086399,-77.769,-59.76,-2.9985
5,22,-2.3089e-08,-0.00027104,-77.742,-71.769,-3.8854
5,23,-2.491e-08,-0.0051174,-77.582,-63.825,-3.2199
5,24,-2.6713e-08,-0.028808,-77.43,-49.574,-2.4797
5,25,-2.7302e-08,-0.034414,-77.382,-48.04,-2.4027
5,26,-2.7464e-08,-0.03663,-77.369,-47.501,-2.3757
5,27,-2.7757e-08,-0.03827,-77.345,-47.123,-2.3567
5,28,-2.839e-08,-0.042491,-77.295,-46.219,-2.3114
5,29,-2.8997e-08,-0.047939,-77.247,-45.177,-2.2592
5,30,-3.0078e-08,-0.065933,-77.164,-42.422,-2.1213
5,31,-3.1627e-08,-0.073384,-77.048,-41.497,-2.075
5,32,-3.1715e-08,-0.075393,-77.041,-41.263,-2.0633
5,33,-3.2153e-08,-0.077722,-77.009,-41.001,-2.0502
5,34,-3.2691e-08,-0.08006,-76.97,-40.744,-2.0374
5,35,-3.2934e-08,-0.080859,-76.952,-40.659,-2.0331
5,36,-3.3785e-08,-0.088011,-76.892,-39.927,-1.9964
5,37,-3.6476e-08,-0.10687,-76.707,-38.251,-1.9126
5,38,-3.8298e-08,-0.11313,-76.587,-37.76,-1.8881
5,39,-4.079e-08,-0.12208,-76.429,-37.103,-1.8552
5,40,-4.2785e-08,-0.12678,-76.308,-36.777,-1.8389
5,41,-4.6876e-08,-0.13564,-76.07,-36.195,-1.8098
5,42,-4.8184e-08,-0.13721,-75.998,-36.096,-1.8048
5,43,-5.2621e-08,-0.14518,-75.761,-35.609,-1.7805
5,44,-5.946e-08,-0.15784,-75.423,-34.89,-1.7445
5,45,-6.2613e-08,-0.15989,-75.278,-34.778,-1.739
5,46,-6.6318e-08,-0.16347,-75.114,-34.588,-1.7294
5,47,-7.1308e-08,-0.17102,-74.903,-34.2,-1.71
5,48,-7.6428e-08,-0.1706,-74.699,-34.221,-1.7111
5,49,-3.5059e-07,-0.10059,-69.587,-38.766,-1.9387
5,50,-4.0745e-07,-0.10836,-69.031,-38.123,-1.9066
5,51,-4.2122e-07,-0.095294,-68.907,-39.23,-1.962
5,52,-4.2976e-07,-0.085731,-68.832,-40.14,-2.0077
5,53,-5.1572e-07,-0.095419,-68.146,-39.216,-1.9614
5,54,-6.0775e-07,-0.07364,-67.52,-41.443,-2.0733
5,55,-7.9828e-07,-0.07375,-66.466,-41.425,-2.0727
5,56,-8.3155e-07,-0.070662,-66.306,-41.792,-2.0912
5,57,-8.5883e-07,-0.065858,-66.18,-42.394,-2.1216
5,58,-1.0497e-06,-0.06871,-65.391,-42.025,-2.1033
5,59,-1.269e-06,-0.075766,-64.637,-41.18,-2.061
5,60,-1.5462e-06,-0.059131,-63.845,-43.286,-2.168
5,61,-1.5554e-06,-0.058075,-63.822,-43.443,-2.1759
5,62,-1.7191e-06,-0.053625,-63.418,-44.112,-2.2103
5,63,-1.8907e-06,-0.056444,-63.033,-43.67,-2.1882
5,64,-2.1059e-06,-0.046912,-62.596,-45.219,-2.2681
5,65,-2.5831e-06,-0.048564,-61.762,-44.898,-2.253
5,66,-2.7568e-06,-0.050442,-61.495,-44.582,-2.2367
5,67,-2.8917e-06,-0.034633,-61.299,-47.641,-2.3989
5,68,-3.1945e-06,-0.049262,-60.889,-44.76,-2.247
5,69,-3.5199e-06,-0.042754,-60.489,-45.901,-2.308
5,70,-3.7298e-06,-0.046038,-60.25,-45.293,-2.2762
5,71,-4.9217e-06,-0.051239,-59.099,-44.355,-2.2298
5,72,-5.4404e-06,-0.038319,-58.681,-46.654,-2.3552
5,73,-5.9611e-06,-0.028314,-58.299,-48.865,-2.4853
5,74,-6.183e-06,-0.033943,-58.147,-47.549,-2.4077
5,75,-6.592e-06,-0.042562,-57.879,-45.788,-2.3101
5,76,-8.1985e-06,-0.052482,-56.963,-44.061,-2.2196
5,77,-8.8091e-06,-0.041636,-56.661,-45.843,-2.3195
5,78,-9.0815e-06,-0.043608,-56.533,-45.487,-2.2997
5,79,-1.1195e-05,-0.049712,-55.651,-44.387,-2.243
5,80,-1.2279e-05,-0.047868,-55.26,-44.653,-2.2595
5,81,-1.3216e-05,-0.049229,-54.949,-44.405,-2.2473
5,82,-1.436e-05,-0.041086,-54.597,-45.7,-2.3254
5,83,-1.5301e-05,-0.024734,-54.328,-48.832,-2.5437
5,84,-1.6581e-05,-0.023739,-53.987,-48.952,-2.5616
5,85,-1.7808e-05,-0.043917,-53.684,-45.091,-2.2967
5,86,-1.8537e-05,-0.033234,-53.513,-46.933,-2.4172
5,87,-2.0026e-05,-0.045645,-53.185,-44.75,-2.2802
5,88,-2.0991e-05,-0.051844,-52.985,-43.81,-2.2252
5,89,-2.347e-05,-0.0481,-52.509,-44.282,-2.2576
5,90,-2.5285e-05,-0.03502,-52.192,-46.277,-2.3948
5,91,-2.8618e-05,-0.049115,-51.663,-43.986,-2.2487
5,92,-2.879e-05,-0.053434,-51.638,-43.407,-2.2123
5,93,-3.0277e-05,-0.027105,-51.423,-47.385,-2.5056
5,94,-3.2317e-05,-0.039599,-51.144,-45.274,-2.3419
5,95,-3.2924e-05,-0.054257,-51.065,-43.212,-2.2057
5,96,-3.4362e-05,-0.053143,-50.882,-43.324,-2.2147
5,97,-6.0996e-05,-0.099706,-48.424,-38.356,-1.9428
5,98,-8.4448e-05,-0.11777,-47.026,-36.96,-1.871
5,99,-0.00010421,-0.13023,-46.122,-36.117,-1.8277
5,100,-0.00010664,-0.14147,-46.022,-35.461,-1.792
5,101,-0.00010852,-0.11573,-45.947,-36.999,-1.8787
5,102,-0.0001144,-0.15714,-45.72,-34.598,-1.7468
5,103,-0.00011937,-0.16649,-45.537,-34.128,-1.7219
5,104,-0.00012189,-0.14745,-45.447,-35.088,-1.7742
5,105,-0.00012777,-0.15464,-45.244,-34.697,-1.7537
5,106,-0.00012827,-0.16513,-45.227,-34.173,-1.7254
5,107,-0.00013436,-0.1633,-45.027,-34.253,-1.7302
5,108,-0.00014057,-0.2037,-44.832,-32.462,-1.6352
5,109,-0.0001466,-0.218,-44.651,-31.9,-1.6061
5,110,-0.00014901,-0.18304,-44.581,-33.307,-1.6812
5,111,-0.0001501,-0.17121,-44.55,-33.841,-1.7099
5,112,-0.00015714,-0.18139,-44.352,-33.366,-1.6851
5,113,-0.00016156,-0.22587,-44.233,-31.594,-1.5909
5,114,-0.00017248,-0.17662,-43.951,-33.555,-1.6966
5,115,-0.00018032,-0.26279,-43.759,-30.335,-1.5261
5,116,-0.00022766,-0.31651,-42.753,-28.775,-1.4466
5,117,-0.00024834,-0.31877,-42.377,-28.707,-1.4436
5,118,-0.00026811,-0.30547,-42.047,-29.042,-1.4618
5,119,-0.00027372,-0.32168,-41.957,-28.613,-1.4397
5,120,-0.0002842,-0.35969,-41.795,-27.691,-1.3922
5,121,-0.0012919,-2.0602,-35.244,-13.489,-0.67569
5,122,-0.0015241,-1.5691,-34.528,-15.595,-0.78225
5,123,-0.0017305,-1.9748,-33.978,-13.801,-0.69215
5,124,-0.0017636,-0.34465,-33.896,-27.587,-1.4092
5,125,-0.0017798,-2.0179,-33.856,-13.632,-0.68381
5,126,-0.0017804,-1.4055,-33.855,-16.456,-0.82621
5,127,-0.0017983,-0.68915,-33.812,-22.154,-1.1184
5,128,-0.0018033,-1.7018,-33.8,-14.952,-0.75025
5,129,-0.0018034,-2.0828,-33.799,-13.39,-0.67162
5,130,-0.0018236,-1.1171,-33.751,-18.273,-0.91909
5,131,-0.0018456,-0.71577,-33.699,-21.846,-1.1026
5,132,-0.0018501,0.21589,-33.689,-30.597,-1.5855
5,133,-0.0018691,-1.5027,-33.644,-15.919,-0.79956
5,134,-0.0018954,-0.96759,-33.584,-19.416,-0.97793
5,135,-0.0019081,-0.60814,-33.555,-23.144,-1.1707
5,136,-0.0019152,-1.5293,-33.539,-15.777,-0.79258
5,137,-0.0019481,-1.505,-33.465,-15.906,-0.79897
5,138,-0.00204,-0.73687,-33.265,-21.616,-1.0904
5,139,-0.0021383,-0.64598,-33.061,-22.664,-1.1452
5,140,-0.0021611,-0.46298,-33.015,-25.249,-1.2851
5,141,-0.0022909,0.42572,-32.762,-25.589,-1.2911
5,142,-0.0029615,-2.8677,-31.65,-10.995,-0.55153
5,143,-0.014334,-2.0773,-24.815,-13.372,-0.67293
5,144,-0.016367,0.73731,-24.24,-20.419,-1.0223
5,145,-0.016431,1.5803,-24.223,-13.915,-0.68775
5,146,-0.016591,-2.1166,-24.181,-13.152,-0.66789
5,147,-0.016737,-0.80672,-24.143,-20.543,-1.0397
5,148,-0.016771,-3.2835,-24.135,-9.9667,-0.50441
5,149,-0.016802,1.3818,-24.127,-15.067,-0.75223
5,150,-0.016854,-6.9346,-24.113,-5.1488,-0.26107
5,151,-0.01688,-8.7598,-24.106,-3.897,-0.19801
5,152,-0.016952,-6.9573,-24.088,-5.1116,-0.25985
5,153,-0.017123,1.9307,-24.045,-11.887,-0.59949
5,154,-0.017217,-0.2524,-24.021,-26.728,-1.4295
5,155,-0.017257,-3.1361,-24.011,-10.288,-0.52104
5,156,-0.017415,-7.8398,-23.972,-4.4829,-0.22723
5,157,-0.017567,-2.1261,-23.934,-13.105,-0.66644
5,158,-0.017633,0.88102,-23.918,6.4709,0.32266
5,159,-0.017896,-9.0004,-23.853,-3.7768,-0.19158
5,160,-0.018247,-7.4518,-23.769,-4.7504,-0.24106
5,161,-0.022877,7.6487,-22.79,3.0005,0.1515
5,162,-0.028311,-0.33656,-21.868,-24.046,-1.3431
5,163,-0.034169,2.8685,-21.054,-8.0948,-0.39813
5,164,-0.34219,2.0368,-11.204,7.0981,0.34389
5,165,-0.35161,-3.7658,-11.091,-8.9703,-0.4498
6,1,-1.5567e-08,0.19241,-78.436,-32.994,-1.6497
6,2,-1.5588e-08,0.24951,-78.433,-30.709,-1.5355
6,3,-1.5612e-08,0.23485,-78.431,-31.242,-1.5621
6,4,-1.5685e-08,0.23644,-78.423,-31.183,-1.5592
6,5,-1.5718e-08,0.23421,-78.419,-31.266,-1.5633
6,6,-1.5795e-08,0.22574,-78.41,-31.59,-1.5795
6,7,-1.5916e-08,0.22342,-78.397,-31.681,-1.5841
6,8,-1.5993e-08,0.22295,-78.389,-31.7,-1.585
6,9,-1.6149e-08,0.21648,-78.372,-31.959,-1.598
6,10,-1.6247e-08,0.21574,-78.361,-31.989,-1.5995
6,11,-1.6639e-08,0.20187,-78.319,-32.573,-1.6287
6,12,-1.6729e-08,0.20011,-78.309,-32.65,-1.6325
6,13,-1.8399e-08,0.13909,-78.136,-35.839,-1.792
6,14,-1.9114e-08,0.12023,-78.064,-37.114,-1.8558
6,15,-2.0308e-08,0.090211,-77.948,-39.623,-1.9813
6,16,-2.2114e-08,0.054021,-77.779,-44.09,-2.2048
6,17,-2.2433e-08,0.040431,-77.75,-46.608,-2.3309
6,18,-2.2533e-08,0.038909,-77.741,-46.941,-2.3476
6,19,-2.2702e-08,0.0335,-77.726,-48.238,-2.4127
6,20,-2.3207e-08,0.02701,-77.68,-50.101,-2.5062
6,21,-2.331e-08,0.0086399,-77.672,-59.754,-2.9984
6,22,-2.3609e-08,-0.00027104,-77.646,-71.673,-3.8809
6,23,-2.547e-08,-0.0051174,-77.485,-63.809,-3.2197
6,24,-2.7313e-08,-0.028808,-77.334,-49.573,-2.4797
6,25,-2.7915e-08,-0.034414,-77.286,-48.04,-2.4027
6,26,-2.808e-08,-0.03663,-77.273,-47.501,-2.3757
6,27,-2.8379e-08,-0.03827,-77.249,-47.123,-2.3567
6,28,-2.9026e-08,-0.042491,-77.199,-46.219,-2.3114
6,29,-2.9646e-08,-0.047939,-77.151,-45.176,-2.2592
6,30,-3.0748e-08,-0.065933,-77.068,-42.422,-2.1213
6,31,-3.2331e-08,-0.073384,-76.952,-41.497,-2.075
6,32,-3.242e-08,-0.075393,-76.946,-41.263,-2.0633
6,33,-3.2868e-08,-0.077722,-76.914,-41,-2.0502
6,34,-3.3417e-08,-0.08006,-76.875,-40.744,-2.0374
6,35,-3.3666e-08,-0.080859,-76.857,-40.659,-2.0331
6,36,-3.4534e-08,-0.088011,-76.797,-39.926,-1.9964
6,37,-3.728e-08,-0.10687,-76.613,-38.251,-1.9126
6,38,-3.9141e-08,-0.11313,-76.493,-37.76,-1.8881
6,39,-4.1683e-08,-0.12208,-76.335,-37.103,-1.8552
6,40,-4.372e-08,-0.12678,-76.214,-36.777,-1.8389
6,41,-4.7899e-08,-0.13564,-75.976,-36.195,-1.8098
6,42,-4.9231e-08,-0.13721,-75.904,-36.095,-1.8048
6,43,-5.3762e-08,-0.14518,-75.668,-35.609,-1.7805
6,44,-6.0748e-08,-0.15784,-75.33,-34.89,-1.7445
6,45,-6.3963e-08,-0.15989,-75.185,-34.778,-1.739
6,46,-6.7743e-08,-0.16347,-75.022,-34.588,-1.7294
6,47,-7.2839e-08,-0.17102,-74.811,-34.2,-1.71
6,48,-7.8064e-08,-0.1706,-74.607,-34.221,-1.7111
6,49,-3.5752e-07,-0.10059,-69.502,-38.765,-1.9387
6,50,-4.155e-07,-0.10836,-68.946,-38.123,-1.9066
6,51,-4.2948e-07,-0.095294,-68.823,-39.23,-1.962
6,52,-4.3818e-07,-0.085731,-68.748,-40.14,-2.0077
6,53,-5.2579e-07,-0.095419,-68.062,-39.216,-1.9614
6,54,-6.1946e-07,-0.07364,-67.437,-41.442,-2.0733
6,55,-8.1345e-07,-0.07375,-66.384,-41.425,-2.0727
6,56,-8.4728e-07,-0.070662,-66.225,-41.791,-2.0912
6,57,-8.7505e-07,-0.065858,-66.099,-42.393,-2.1216
6,58,-1.0693e-06,-0.06871,-65.31,-42.024,-2.1033
6,59,-1.2927e-06,-0.075766,-64.557,-41.179,-2.061
6,60,-1.5747e-06,-0.059131,-63.766,-43.284,-2.168
6,61,-1.5838e-06,-0.058075,-63.743,-43.441,-2.1759
6,62,-1.7504e-06,-0.053625,-63.34,-44.11,-2.2103
6,63,-1.925e-06,-0.056444,-62.955,-43.668,-2.1882
6,64,-2.1437e-06,-0.046912,-62.518,-45.216,-2.2681
6,65,-2.6293e-06,-0.048564,-61.685,-44.895,-2.253
6,66,-2.8055e-06,-0.050442,-61.419,-44.579,-2.2367
6,67,-2.9428e-06,-0.034633,-61.223,-47.635,-2.3988
6,68,-3.2505e-06,-0.049262,-60.814,-44.757,-2.2469
6,69,-3.5815e-06,-0.042754,-60.414,-45.896,-2.308
6,70,-3.7947e-06,-0.046038,-60.175,-45.289,-2.2762
6,71,-5.0068e-06,-0.051239,-59.024,-44.35,-2.2298
6,72,-5.5333e-06,-0.038319,-58.608,-46.646,-2.3552
6,73,-6.0623e-06,-0.028314,-58.226,-48.852,-2.4853
6,74,-6.287e-06,-0.033943,-58.074,-47.539,-2.4076
6,75,-6.7026e-06,-0.042562,-57.806,-45.781,-2.3101
6,76,-8.3349e-06,-0.052482,-56.892,-44.055,-2.2196
6,77,-8.955e-06,-0.041636,-56.59,-45.834,-2.3195
6,78,-9.2309e-06,-0.043608,-56.462,-45.479,-2.2996
6,79,-1.1378e-05,-0.049712,-55.58,-44.38,-2.243
6,80,-1.2477e-05,-0.047868,-55.19,-44.644,-2.2595
6,81,-1.3429e-05,-0.049229,-54.879,-44.397,-2.2473
6,82,-1.459e-05,-0.041086,-54.528,-45.688,-2.3254
6,83,-1.5546e-05,-0.024734,-54.259,-48.806,-2.5437
6,84,-1.6844e-05,-0.023739,-53.919,-48.923,-2.5616
6,85,-1.809e-05,-0.043918,-53.616,-45.079,-2.2967
6,86,-1.8829e-05,-0.033235,-53.446,-46.914,-2.4171
6,87,-2.0341e-05,-0.045645,-53.117,-44.738,-2.2802
6,88,-2.1318e-05,-0.051844,-52.918,-43.8,-2.2252
6,89,-2.3834e-05,-0.048101,-52.442,-44.27,-2.2576
6,90,-2.5677e-05,-0.03502,-52.125,-46.256,-2.3947
6,91,-2.9059e-05,-0.049116,-51.597,-43.972,-2.2486
6,92,-2.9229e-05,-0.053435,-51.572,-43.396,-2.2123
6,93,-3.0738e-05,-0.027106,-51.357,-47.354,-2.5056
6,94,-3.2809e-05,-0.0396,-51.079,-45.254,-2.3419
6,95,-3.3424e-05,-0.054258,-50.999,-43.199,-2.2057
6,96,-3.4882e-05,-0.053143,-50.817,-43.311,-2.2147
6,97,-6.1916e-05,-0.099707,-48.359,-38.348,-1.9428
6,98,-8.5674e-05,-0.11778,-46.963,-36.954,-1.871
6,99,-0.00010566,-0.13023,-46.061,-36.111,-1.8277
6,100,-0.00010813,-0.14147,-45.962,-35.455,-1.792
6,101,-0.00011003,-0.11573,-45.887,-36.992,-1.8787
6,102,-0.00011599,-0.15714,-45.66,-34.593,-1.7468
6,103,-0.00012102,-0.16649,-45.477,-34.123,-1.7219
6,104,-0.00012357,-0.14745,-45.387,-35.083,-1.7742
6,105,-0.00012954,-0.15464,-45.184,-34.692,-1.7537
6,106,-0.00013003,-0.16514,-45.168,-34.169,-1.7254
6,107,-0.0001362,-0.1633,-44.968,-34.248,-1.7302
6,108,-0.0001425,-0.2037,-44.773,-32.459,-1.6352
6,109,-0.0001486,-0.218,-44.593,-31.897,-1.6061
6,110,-0.00015104,-0.18305,-44.522,-33.303,-1.6812
6,111,-0.00015215,-0.17122,-44.491,-33.836,-1.7099
6,112,-0.00015927,-0.18139,-44.294,-33.361,-1.6851
6,113,-0.00016375,-0.22587,-44.174,-31.591,-1.5909
6,114,-0.00017481,-0.17662,-43.892,-33.55,-1.6966
6,115,-0.00018274,-0.26279,-43.701,-30.333,-1.5261
6,116,-0.00023071,-0.31652,-42.695,-28.773,-1.4466
6,117,-0.00025165,-0.31877,-42.32,-28.705,-1.4436
6,118,-0.00027161,-0.30548,-41.99,-29.039,-1.4618
6,119,-0.00027728,-0.32169,-41.901,-28.611,-1.4397
6,120,-0.0002879,-0.35969,-41.739,-27.689,-1.3922
6,121,-0.0013086,-2.0602,-35.189,-13.488,-0.67569
6,122,-0.0015415,-1.5691,-34.479,-15.594,-0.78225
6,123,-0.0017499,-1.9748,-33.93,-13.8,-0.69215
6,124,-0.0017832,-0.34466,-33.848,-27.58,-1.4092
6,125,-0.0017995,-2.0179,-33.809,-13.631,-0.68381
6,126,-0.0018002,-1.4055,-33.807,-16.456,-0.82622
6,127,-0.0018182,-0.68916,-33.764,-22.152,-1.1184
6,128,-0.0018233,-1.7018,-33.752,-14.951,-0.75026
6,129,-0.0018234,-2.0828,-33.751,-13.39,-0.67162
6,130,-0.0018438,-1.1171,-33.703,-18.272,-0.91909
6,131,-0.001866,-0.71579,-33.651,-21.844,-1.1026
6,132,-0.0018705,0.21587,-33.641,-30.585,-1.5854
6,133,-0.0018898,-1.5027,-33.597,-15.919,-0.79957
6,134,-0.0019163,-0.9676,-33.536,-19.415,-0.97793
6,135,-0.0019291,-0.60816,-33.507,-23.141,-1.1707
6,136,-0.0019363,-1.5293,-33.491,-15.776,-0.79259
6,137,-0.0019696,-1.505,-33.417,-15.906,-0.79898
6,138,-0.0020625,-0.73688,-33.218,-21.614,-1.0904
6,139,-0.0021618,-0.646,-33.014,-22.661,-1.1452
6,140,-0.0021848,-0.463,-32.968,-25.245,-1.2851
6,141,-0.0023159,0.4257,-32.716,-25.585,-1.2911
6,142,-0.0029937,-2.8677,-31.603,-10.995,-0.55153
6,143,-0.014489,-2.0773,-24.768,-13.371,-0.67293
6,144,-0.016513,0.73724,-24.202,-20.414,-1.0221
6,145,-0.016576,1.5802,-24.185,-13.915,-0.68767
6,146,-0.016737,-2.1166,-24.143,-13.15,-0.66791
6,147,-0.016884,-0.80677,-24.105,-20.539,-1.0395
6,148,-0.016919,-3.2835,-24.097,-9.966,-0.50443
6,149,-0.01695,1.3818,-24.089,-15.065,-0.75217
6,150,-0.017002,-6.9344,-24.075,-5.1486,-0.26109
6,151,-0.017029,-8.7594,-24.069,-3.8968,-0.19803
6,152,-0.017101,-6.9571,-24.05,-5.1112,-0.25986
6,153,-0.017273,1.9306,-24.007,-11.886,-0.59948
6,154,-0.017368,-0.25246,-23.983,-26.704,-1.4287
6,155,-0.017408,-3.1361,-23.973,-10.288,-0.52106
6,156,-0.017567,-7.8396,-23.934,-4.4827,-0.22725
6,157,-0.017721,-2.1261,-23.896,-13.103,-0.66647
6,158,-0.017787,0.88093,-23.88,6.4708,0.32265
6,159,-0.018052,-9.0001,-23.816,-3.7766,-0.19159
6,160,-0.018406,-7.4517,-23.732,-4.7502,-0.24108
6,161,-0.023076,7.6486,-22.753,3.0003,0.1515
6,162,-0.028551,-0.33665,-21.831,-24.022,-1.3425
6,163,-0.03445,2.8683,-21.019,-8.0949,-0.39808
6,164,-0.34485,2.0366,-11.172,7.098,0.3438
6,165,-0.35354,-3.7658,-11.068,-8.9697,-0.44978
7,1,-1.5926e-08,0.19241,-78.337,-32.994,-1.6497
7,2,-1.5948e-08,0.24951,-78.334,-30.709,-1.5355
7,3,-1.5972e-08,0.23485,-78.332,-31.242,-1.5621
7,4,-1.6046e-08,0.23644,-78.324,-31.183,-1.5592
7,5,-1.608e-08,0.23421,-78.32,-31.266,-1.5633
7,6,-1.6159e-08,0.22574,-78.311,-31.59,-1.5795
7,7,-1.6283e-08,0.22342,-78.298,-31.681,-1.5841
7,8,-1.6362e-08,0.22295,-78.29,-31.7,-1.585
7,9,-1.6521e-08,0.21648,-78.273,-31.959,-1.598
7,10,-1.6621e-08,0.21574,-78.262,-31.989,-1.5995
7,11,-1.7021e-08,0.20187,-78.22,-32.573,-1.6287
7,12,-1.7114e-08,0.20011,-78.211,-32.65,-1.6325
7,13,-1.882e-08,0.13909,-78.038,-35.839,-1.792
7,14,-1.955e-08,0.12023,-77.966,-37.114,-1.8558
7,15,-2.077e-08,0.090211,-77.85,-39.623,-1.9813
7,16,-2.2616e-08,0.054021,-77.681,-44.09,-2.2048
7,17,-2.2941e-08,0.040431,-77.652,-46.607,-2.3309
7,18,-2.3044e-08,0.038909,-77.643,-46.94,-2.3476
7,19,-2.3216e-08,0.0335,-77.628,-48.238,-2.4127
7,20,-2.3732e-08,0.02701,-77.583,-50.1,-2.5062
7,21,-2.3836e-08,0.0086399,-77.575,-59.748,-2.9984
7,22,-2.414e-08,-0.00027104,-77.549,-71.578,-3.8763
7,23,-2.6044e-08,-0.0051174,-77.388,-63.793,-3.2194
7,24,-2.7926e-08,-0.028808,-77.237,-49.573,-2.4797
7,25,-2.854e-08,-0.034414,-77.189,-48.039,-2.4027
7,26,-2.8709e-08,-0.03663,-77.176,-47.501,-2.3757
7,27,-2.9015e-08,-0.03827,-77.153,-47.122,-2.3567
7,28,-2.9676e-08,-0.042491,-77.102,-46.219,-2.3114
7,29,-3.031e-08,-0.047939,-77.055,-45.176,-2.2592
7,30,-3.1434e-08,-0.065933,-76.973,-42.422,-2.1213
7,31,-3.305e-08,-0.073384,-76.856,-41.497,-2.075
7,32,-3.3142e-08,-0.075393,-76.85,-41.263,-2.0633
7,33,-3.3599e-08,-0.077722,-76.818,-41,-2.0502
7,34,-3.416e-08,-0.08006,-76.779,-40.744,-2.0374
7,35,-3.4414e-08,-0.080859,-76.762,-40.658,-2.0331
7,36,-3.53e-08,-0.088011,-76.701,-39.926,-1.9964
7,37,-3.8102e-08,-0.10687,-76.518,-38.251,-1.9126
7,38,-4.0002e-08,-0.11313,-76.398,-37.76,-1.8881
7,39,-4.2596e-08,-0.12208,-76.241,-37.103,-1.8552
7,40,-4.4677e-08,-0.12678,-76.12,-36.777,-1.8389
7,41,-4.8945e-08,-0.13564,-75.882,-36.195,-1.8098
7,42,-5.0301e-08,-0.13721,-75.811,-36.095,-1.8048
7,43,-5.4927e-08,-0.14518,-75.575,-35.609,-1.7805
7,44,-6.2063e-08,-0.15784,-75.237,-34.89,-1.7445
7,45,-6.5342e-08,-0.15989,-75.093,-34.778,-1.739
7,46,-6.9199e-08,-0.16347,-74.929,-34.588,-1.7294
7,47,-7.4403e-08,-0.17102,-74.719,-34.2,-1.71
7,48,-7.9736e-08,-0.1706,-74.515,-34.221,-1.7111
7,49,-3.646e-07,-0.10059,-69.417,-38.765,-1.9387
7,50,-4.2372e-07,-0.10836,-68.861,-38.123,-1.9066
7,51,-4.3791e-07,-0.095294,-68.738,-39.23,-1.962
7,52,-4.4677e-07,-0.085731,-68.664,-40.14,-2.0077
7,53,-5.3605e-07,-0.095419,-67.978,-39.216,-1.9614
7,54,-6.314e-07,-0.07364,-67.354,-41.442,-2.0733
7,55,-8.2891e-07,-0.07375,-66.302,-41.424,-2.0727
7,56,-8.6331e-07,-0.070662,-66.144,-41.791,-2.0912
7,57,-8.9158e-07,-0.065858,-66.018,-42.393,-2.1216
7,58,-1.0894e-06,-0.068711,-65.23,-42.023,-2.1033
7,59,-1.3168e-06,-0.075766,-64.476,-41.179,-2.061
7,60,-1.6037e-06,-0.059131,-63.687,-43.283,-2.168
7,61,-1.6128e-06,-0.058075,-63.664,-43.44,-2.1759
7,62,-1.7822e-06,-0.053625,-63.262,-44.108,-2.2103
7,63,-1.9599e-06,-0.056444,-62.877,-43.666,-2.1882
7,64,-2.1822e-06,-0.046912,-62.441,-45.214,-2.2681
7,65,-2.6763e-06,-0.048564,-61.608,-44.892,-2.253
7,66,-2.8552e-06,-0.050442,-61.343,-44.576,-2.2367
7,67,-2.9949e-06,-0.034633,-61.147,-47.628,-2.3988
7,68,-3.3075e-06,-0.049262,-60.738,-44.753,-2.2469
7,69,-3.6442e-06,-0.042754,-60.338,-45.892,-2.308
7,70,-3.8606e-06,-0.046038,-60.1,-45.285,-2.2762
7,71,-5.0934e-06,-0.05124,-58.95,-44.346,-2.2298
7,72,-5.6279e-06,-0.038319,-58.534,-46.639,-2.3551
7,73,-6.1652e-06,-0.028315,-58.153,-48.838,-2.4853
7,74,-6.3927e-06,-0.033943,-58.002,-47.529,-2.4076
7,75,-6.8151e-06,-0.042562,-57.734,-45.774,-2.3101
7,76,-8.4735e-06,-0.052482,-56.82,-44.05,-2.2196
7,77,-9.1033e-06,-0.041636,-56.519,-45.825,-2.3195
7,78,-9.3827e-06,-0.043608,-56.391,-45.471,-2.2996
7,79,-1.1564e-05,-0.049712,-55.51,-44.372,-2.243
7,80,-1.2679e-05,-0.047869,-55.121,-44.636,-2.2594
7,81,-1.3645e-05,-0.04923,-54.81,-44.388,-2.2473
7,82,-1.4824e-05,-0.041087,-54.459,-45.675,-2.3254
7,83,-1.5794e-05,-0.024734,-54.19,-48.779,-2.5436
7,84,-1.7111e-05,-0.02374,-53.851,-48.895,-2.5615
7,85,-1.8376e-05,-0.043918,-53.548,-45.066,-2.2967
7,86,-1.9125e-05,-0.033235,-53.378,-46.894,-2.4171
7,87,-2.066e-05,-0.045645,-53.05,-44.725,-2.2802
7,88,-2.165e-05,-0.051845,-52.85,-43.79,-2.2252
7,89,-2.4204e-05,-0.048101,-52.376,-44.257,-2.2576
7,90,-2.6074e-05,-0.035021,-52.058,-46.234,-2.3947
7,91,-2.9507e-05,-0.049116,-51.531,-43.959,-2.2486
7,92,-2.9675e-05,-0.053435,-51.506,-43.384,-2.2123
7,93,-3.1207e-05,-0.027106,-51.292,-47.322,-2.5055
7,94,-3.3309e-05,-0.0396,-51.013,-45.234,-2.3419
7,95,-3.3931e-05,-0.054258,-50.934,-43.187,-2.2057
7,96,-3.541e-05,-0.053144,-50.752,-43.298,-2.2147
7,97,-6.2851e-05,-0.099708,-48.293,-38.341,-1.9428
7,98,-8.6918e-05,-0.11778,-46.901,-36.947,-1.871
7,99,-0.00010714,-0.13024,-46.001,-36.105,-1.8277
7,100,-0.00010964,-0.14147,-45.902,-35.45,-1.792
7,101,-0.00011157,-0.11574,-45.827,-36.984,-1.8787
7,102,-0.0001176,-0.15714,-45.6,-34.589,-1.7468
7,103,-0.00012269,-0.16649,-45.417,-34.119,-1.7219
7,104,-0.00012528,-0.14745,-45.328,-35.078,-1.7742
7,105,-0.00013132,-0.15464,-45.125,-34.687,-1.7537
7,106,-0.00013182,-0.16514,-45.108,-34.164,-1.7254
7,107,-0.00013807,-0.16331,-44.909,-34.244,-1.7302
7,108,-0.00014446,-0.2037,-44.714,-32.456,-1.6352
7,109,-0.00015063,-0.218,-44.534,-31.894,-1.6061
7,110,-0.0001531,-0.18305,-44.464,-33.299,-1.6812
7,111,-0.00015422,-0.17122,-44.432,-33.832,-1.7099
7,112,-0.00016143,-0.18139,-44.235,-33.357,-1.6851
7,113,-0.00016597,-0.22587,-44.116,-31.588,-1.5909
7,114,-0.00017717,-0.17662,-43.834,-33.545,-1.6966
7,115,-0.0001852,-0.26279,-43.643,-30.33,-1.5261
7,116,-0.0002338,-0.31652,-42.637,-28.771,-1.4466
7,117,-0.00025499,-0.31878,-42.263,-28.703,-1.4436
7,118,-0.00027516,-0.30548,-41.934,-29.037,-1.4618
7,119,-0.00028088,-0.32169,-41.845,-28.608,-1.4397
7,120,-0.00029163,-0.3597,-41.683,-27.687,-1.3922
7,121,-0.0013255,-2.0602,-35.133,-13.488,-0.67569
7,122,-0.0015591,-1.5691,-34.43,-15.594,-0.78226
7,123,-0.0017696,-1.9748,-33.881,-13.8,-0.69216
7,124,-0.001803,-0.34467,-33.8,-27.574,-1.4091
7,125,-0.0018195,-2.0179,-33.761,-13.631,-0.68382
7,126,-0.0018201,-1.4055,-33.759,-16.455,-0.82622
7,127,-0.0018383,-0.68917,-33.716,-22.15,-1.1184
7,128,-0.0018435,-1.7018,-33.704,-14.951,-0.75026
7,129,-0.0018436,-2.0828,-33.704,-13.389,-0.67163
7,130,-0.0018642,-1.1171,-33.655,-18.271,-0.9191
7,131,-0.0018867,-0.7158,-33.604,-21.842,-1.1026
7,132,-0.0018912,0.21585,-33.593,-30.572,-1.5853
7,133,-0.0019106,-1.5027,-33.549,-15.918,-0.79957
7,134,-0.0019374,-0.96761,-33.489,-19.413,-0.97794
7,135,-0.0019504,-0.60817,-33.46,-23.138,-1.1707
7,136,-0.0019576,-1.5293,-33.444,-15.776,-0.79259
7,137,-0.0019913,-1.505,-33.37,-15.905,-0.79899
7,138,-0.0020852,-0.73689,-33.17,-21.612,-1.0904
7,139,-0.0021855,-0.64601,-32.966,-22.658,-1.1452
7,140,-0.0022087,-0.46301,-32.921,-25.24,-1.2851
7,141,-0.002341,0.42568,-32.669,-25.581,-1.291
7,142,-0.0030262,-2.8677,-31.556,-10.994,-0.55154
7,143,-0.014645,-2.0774,-24.722,-13.37,-0.67293
7,144,-0.016661,0.73717,-24.163,-20.41,-1.0219
7,145,-0.016722,1.5801,-24.147,-13.914,-0.68759
7,146,-0.016885,-2.1167,-24.105,-13.149,-0.66793
7,147,-0.017033,-0.80681,-24.067,-20.534,-1.0394
7,148,-0.017067,-3.2835,-24.059,-9.9654,-0.50445
7,149,-0.017099,1.3817,-24.051,-15.064,-0.7521
7,150,-0.017151,-6.9343,-24.037,-5.1483,-0.26111
7,151,-0.017178,-8.7591,-24.031,-3.8966,-0.19805
7,152,-0.017251,-6.9569,-24.012,-5.1108,-0.25988
7,153,-0.017425,1.9304,-23.969,-11.885,-0.59948
7,154,-0.01752,-0.25253,-23.945,-26.68,-1.4278
7,155,-0.017561,-3.1361,-23.935,-10.287,-0.52108
7,156,-0.017721,-7.8394,-23.896,-4.4825,-0.22727
7,157,-0.017876,-2.1261,-23.858,-13.102,-0.6665
7,158,-0.017943,0.88085,-23.842,6.4708,0.32263
7,159,-0.01821,-8.9999,-23.778,-3.7765,-0.19161
7,160,-0.018567,-7.4515,-23.694,-4.75,-0.2411
7,161,-0.023276,7.6484,-22.715,3.0001,0.1515
7,162,-0.028793,-0.33674,-21.795,-23.998,-1.3419
7,163,-0.034734,2.8682,-20.983,-8.0949,-0.39803
7,164,-0.34752,2.0364,-11.139,7.0979,0.34371
7,165,-0.35548,-3.7658,-11.045,-8.9691,-0.44976
8,1,-1.6293e-08,0.19241,-78.238,-32.994,-1.6497
8,2,-1.6316e-08,0.24951,-78.235,-30.709,-1.5355
8,3,-1.634e-08,0.23485,-78.233,-31.242,-1.5621
8,4,-1.6416e-08,0.23644,-78.225,-31.183,-1.5592
8,5,-1.6451e-08,0.23421,-78.221,-31.266,-1.5633
8,6,-1.6532e-08,0.22574,-78.212,-31.59,-1.5795
8,7,-1.6658e-08,0.22342,-78.199,-31.681,-1.5841
8,8,-1.6738e-08,0.22295,-78.191,-31.7,-1.585
8,9,-1.6901e-08,0.21648,-78.174,-31.959,-1.598
8,10,-1.7004e-08,0.21574,-78.163,-31.989,-1.5995
8,11,-1.7413e-08,0.20187,-78.121,-32.573,-1.6287
8,12,-1.7507e-08,0.20011,-78.112,-32.65,-1.6325
8,13,-1.9251e-08,0.13909,-77.939,-35.839,-1.792
8,14,-1.9996e-08,0.12023,-77.868,-37.114,-1.8558
8,15,-2.1243e-08,0.090211,-77.752,-39.623,-1.9813
8,16,-2.3129e-08,0.054021,-77.584,-44.09,-2.2048
8,17,-2.3461e-08,0.040431,-77.555,-46.607,-2.3309
8,18,-2.3565e-08,0.038909,-77.546,-46.94,-2.3476
8,19,-2.3741e-08,0.0335,-77.531,-48.237,-2.4127
8,20,-2.4268e-08,0.02701,-77.486,-50.099,-2.5062
8,21,-2.4374e-08,0.0086398,-77.478,-59.742,-2.9983
8,22,-2.4684e-08,-0.00027104,-77.452,-71.482,-3.8717
8,23,-2.663e-08,-0.0051174,-77.292,-63.776,-3.2192
8,24,-2.8552e-08,-0.028808,-77.141,-49.572,-2.4797
8,25,-2.918e-08,-0.034414,-77.093,-48.039,-2.4027
8,26,-2.9353e-08,-0.03663,-77.08,-47.5,-2.3757
8,27,-2.9665e-08,-0.03827,-77.057,-47.122,-2.3567
8,28,-3.034e-08,-0.042491,-77.006,-46.218,-2.3114
8,29,-3.0988e-08,-0.047939,-76.959,-45.176,-2.2592
8,30,-3.2134e-08,-0.065933,-76.877,-42.422,-2.1213
8,31,-3.3786e-08,-0.073384,-76.761,-41.496,-2.075
8,32,-3.3879e-08,-0.075393,-76.755,-41.263,-2.0633
8,33,-3.4347e-08,-0.077722,-76.722,-41,-2.0502
8,34,-3.492e-08,-0.08006,-76.684,-40.744,-2.0374
8,35,-3.5179e-08,-0.080859,-76.666,-40.658,-2.0331
8,36,-3.6084e-08,-0.088011,-76.606,-39.926,-1.9964
8,37,-3.8942e-08,-0.10687,-76.423,-38.25,-1.9126
8,38,-4.0883e-08,-0.11313,-76.304,-37.759,-1.8881
8,39,-4.353e-08,-0.12208,-76.147,-37.103,-1.8552
8,40,-4.5654e-08,-0.12678,-76.026,-36.777,-1.8389
8,41,-5.0014e-08,-0.13564,-75.788,-36.194,-1.8098
8,42,-5.1394e-08,-0.13721,-75.717,-36.095,-1.8048
8,43,-5.6118e-08,-0.14518,-75.481,-35.609,-1.7805
8,44,-6.3406e-08,-0.15784,-75.144,-34.89,-1.7445
8,45,-6.6751e-08,-0.15989,-75,-34.778,-1.739
8,46,-7.0686e-08,-0.16347,-74.837,-34.588,-1.7294
8,47,-7.6001e-08,-0.17102,-74.627,-34.2,-1.71
8,48,-8.1444e-08,-0.1706,-74.423,-34.221,-1.7111
8,49,-3.7182e-07,-0.10059,-69.332,-38.765,-1.9387
8,50,-4.3209e-07,-0.10836,-68.776,-38.122,-1.9066
8,51,-4.4651e-07,-0.095294,-68.654,-39.229,-1.962
8,52,-4.5552e-07,-0.085731,-68.579,-40.14,-2.0077
8,53,-5.4652e-07,-0.095419,-67.894,-39.215,-1.9614
8,54,-6.4357e-07,-0.07364,-67.271,-41.441,-2.0733
8,55,-8.4467e-07,-0.07375,-66.22,-41.423,-2.0727
8,56,-8.7964e-07,-0.070662,-66.062,-41.79,-2.0912
8,57,-9.0842e-07,-0.065858,-65.936,-42.392,-2.1216
8,58,-1.1098e-06,-0.068711,-65.149,-42.023,-2.1032
8,59,-1.3414e-06,-0.075766,-64.396,-41.178,-2.061
8,60,-1.6332e-06,-0.059131,-63.608,-43.281,-2.168
8,61,-1.6423e-06,-0.058075,-63.586,-43.438,-2.1759
8,62,-1.8146e-06,-0.053625,-63.183,-44.106,-2.2103
8,63,-1.9955e-06,-0.056444,-62.799,-43.665,-2.1881
8,64,-2.2213e-06,-0.046912,-62.364,-45.211,-2.2681
8,65,-2.7242e-06,-0.048564,-61.531,-44.888,-2.253
8,66,-2.9057e-06,-0.050443,-61.267,-44.573,-2.2367
8,67,-3.0478e-06,-0.034633,-61.071,-47.622,-2.3988
8,68,-3.3655e-06,-0.049262,-60.663,-44.75,-2.2469
8,69,-3.708e-06,-0.042754,-60.263,-45.887,-2.308
8,70,-3.9277e-06,-0.046038,-60.025,-45.281,-2.2761
8,71,-5.1814e-06,-0.05124,-58.875,-44.342,-2.2298
8,72,-5.7241e-06,-0.038319,-58.46,-46.631,-2.3551
8,73,-6.2698e-06,-0.028315,-58.08,-48.824,-2.4852
8,74,-6.5003e-06,-0.033943,-57.929,-47.519,-2.4076
8,75,-6.9295e-06,-0.042562,-57.662,-45.767,-2.3101
8,76,-8.6144e-06,-0.052482,-56.749,-44.044,-2.2196
8,77,-9.254e-06,-0.041636,-56.447,-45.816,-2.3195
8,78,-9.537e-06,-0.043609,-56.321,-45.462,-2.2996
8,79,-1.1754e-05,-0.049712,-55.439,-44.365,-2.243
8,80,-1.2884e-05,-0.047869,-55.051,-44.627,-2.2594
8,81,-1.3866e-05,-0.04923,-54.74,-44.38,-2.2473
8,82,-1.5062e-05,-0.041087,-54.39,-45.663,-2.3254
8,83,-1.6047e-05,-0.024735,-54.121,-48.752,-2.5436
8,84,-1.7382e-05,-0.02374,-53.782,-48.865,-2.5615
8,85,-1.8667e-05,-0.043918,-53.479,-45.054,-2.2967
8,86,-1.9427e-05,-0.033235,-53.31,-46.875,-2.4171
8,87,-2.0984e-05,-0.045646,-52.982,-44.713,-2.2802
8,88,-2.1987e-05,-0.051845,-52.783,-43.779,-2.2252
8,89,-2.4579e-05,-0.048102,-52.309,-44.245,-2.2576
8,90,-2.6478e-05,-0.035021,-51.992,-46.213,-2.3947
8,91,-2.9961e-05,-0.049117,-51.464,-43.944,-2.2486
8,92,-3.0128e-05,-0.053436,-51.441,-43.372,-2.2123
8,93,-3.1682e-05,-0.027107,-51.226,-47.291,-2.5055
8,94,-3.3816e-05,-0.039601,-50.947,-45.213,-2.3419
8,95,-3.4445e-05,-0.054259,-50.869,-43.174,-2.2057
8,96,-3.5945e-05,-0.053145,-50.687,-43.284,-2.2147
8,97,-6.38e-05,-0.099709,-48.228,-38.334,-1.9428
8,98,-8.8181e-05,-0.11778,-46.838,-36.941,-1.871
8,99,-0.00010864,-0.13024,-45.941,-36.099,-1.8277
8,100,-0.00011117,-0.14147,-45.842,-35.445,-1.792
8,101,-0.00011312,-0.11574,-45.767,-36.977,-1.8787
8,102,-0.00011924,-0.15714,-45.54,-34.584,-1.7468
8,103,-0.00012439,-0.16649,-45.358,-34.115,-1.7219
8,104,-0.00012701,-0.14745,-45.268,-35.073,-1.7742
8,105,-0.00013314,-0.15464,-45.065,-34.682,-1.7537
8,106,-0.00013364,-0.16514,-45.049,-34.16,-1.7254
8,107,-0.00013997,-0.16331,-44.85,-34.239,-1.7302
8,108,-0.00014644,-0.2037,-44.655,-32.452,-1.6352
8,109,-0.00015268,-0.21801,-44.475,-31.891,-1.6061
8,110,-0.00015518,-0.18305,-44.405,-33.294,-1.6812
8,111,-0.00015631,-0.17122,-44.374,-33.827,-1.7099
8,112,-0.00016363,-0.18139,-44.176,-33.352,-1.6851
8,113,-0.00016821,-0.22587,-44.057,-31.585,-1.5909
8,114,-0.00017957,-0.17663,-43.776,-33.54,-1.6966
8,115,-0.00018769,-0.26279,-43.585,-30.328,-1.5261
8,116,-0.00023694,-0.31652,-42.579,-28.769,-1.4466
8,117,-0.00025839,-0.31878,-42.205,-28.7,-1.4436
8,118,-0.00027876,-0.30548,-41.878,-29.034,-1.4618
8,119,-0.00028453,-0.32169,-41.789,-28.606,-1.4397
8,120,-0.00029542,-0.3597,-41.627,-27.685,-1.3922
8,121,-0.0013426,-2.0602,-35.077,-13.488,-0.6757
8,122,-0.0015769,-1.5691,-34.38,-15.593,-0.78226
8,123,-0.0017894,-1.9748,-33.833,-13.799,-0.69216
8,124,-0.0018231,-0.34469,-33.752,-27.567,-1.4091
8,125,-0.0018396,-2.0179,-33.713,-13.631,-0.68382
8,126,-0.0018403,-1.4055,-33.711,-16.454,-0.82623
8,127,-0.0018587,-0.68918,-33.668,-22.147,-1.1184
8,128,-0.0018639,-1.7018,-33.656,-14.95,-0.75027
8,129,-0.001864,-2.0828,-33.656,-13.389,-0.67163
8,130,-0.0018848,-1.1171,-33.608,-18.27,-0.9191
8,131,-0.0019075,-0.71581,-33.556,-21.84,-1.1026
8,132,-0.0019121,0.21584,-33.545,-30.559,-1.5852
8,133,-0.0019317,-1.5027,-33.501,-15.917,-0.79958
8,134,-0.0019588,-0.96761,-33.441,-19.412,-0.97795
8,135,-0.0019719,-0.60818,-33.412,-23.135,-1.1707
8,136,-0.0019792,-1.5293,-33.396,-15.775,-0.7926
8,137,-0.0020132,-1.505,-33.322,-15.904,-0.79899
8,138,-0.0021081,-0.7369,-33.123,-21.61,-1.0904
8,139,-0.0022095,-0.64602,-32.919,-22.656,-1.1452
8,140,-0.0022328,-0.46303,-32.874,-25.235,-1.285
8,141,-0.0023665,0.42566,-32.622,-25.577,-1.2909
8,142,-0.003059,-2.8677,-31.509,-10.994,-0.55155
8,143,-0.014803,-2.0774,-24.675,-13.369,-0.67294
8,144,-0.01681,0.73709,-24.124,-20.405,-1.0217
8,145,-0.016869,1.58,-24.109,-13.914,-0.68751
8,146,-0.017034,-2.1167,-24.067,-13.148,-0.66795
8,147,-0.017183,-0.80686,-24.029,-20.53,-1.0393
8,148,-0.017218,-3.2835,-24.021,-9.9648,-0.50448
8,149,-0.017249,1.3816,-24.013,-15.063,-0.75203
8,150,-0.017302,-6.9341,-24,-5.1481,-0.26113
8,151,-0.017329,-8.7587,-23.993,-3.8965,-0.19807
8,152,-0.017403,-6.9567,-23.974,-5.1104,-0.2599
8,153,-0.017578,1.9303,-23.931,-11.884,-0.59947
8,154,-0.017674,-0.25259,-23.907,-26.655,-1.427
8,155,-0.017715,-3.1361,-23.897,-10.286,-0.52111
8,156,-0.017876,-7.8392,-23.858,-4.4824,-0.22729
8,157,-0.018033,-2.1261,-23.82,-13.1,-0.66652
8,158,-0.0181,0.88076,-23.804,6.4707,0.32262
8,159,-0.018369,-8.9997,-23.74,-3.7764,-0.19163
8,160,-0.018729,-7.4513,-23.656,-4.7497,-0.24112
8,161,-0.023478,7.6483,-22.678,2.9999,0.15151
8,162,-0.029037,-0.33683,-21.758,-23.973,-1.3412
8,163,-0.03502,2.8681,-20.948,-8.095,-0.39798
8,164,-0.35022,2.0362,-11.107,7.0978,0.34362
8,165,-0.35743,-3.7659,-11.022,-8.9685,-0.44973
9,1,-1.6669e-08,0.19241,-78.138,-32.994,-1.6497
9,2,-1.6692e-08,0.24951,-78.136,-30.709,-1.5355
9,3,-1.6717e-08,0.23485,-78.134,-31.242,-1.5621
9,4,-1.6795e-08,0.23644,-78.126,-31.183,-1.5592
9,5,-1.683e-08,0.23421,-78.122,-31.266,-1.5633
9,6,-1.6913e-08,0.22574,-78.114,-31.59,-1.5795
9,7,-1.7042e-08,0.22342,-78.1,-31.681,-1.5841
9,8,-1.7124e-08,0.22295,-78.092,-31.7,-1.585
9,9,-1.729e-08,0.21648,-78.075,-31.959,-1.598
9,10,-1.7395e-08,0.21574,-78.065,-31.989,-1.5995
9,11,-1.7813e-08,0.20187,-78.023,-32.573,-1.6287
9,12,-1.791e-08,0.20011,-78.013,-32.65,-1.6325
9,13,-1.9691e-08,0.13909,-77.841,-35.839,-1.792
9,14,-2.0453e-08,0.12023,-77.77,-37.114,-1.8558
9,15,-2.1727e-08,0.090211,-77.654,-39.623,-1.9812
9,16,-2.3653e-08,0.054021,-77.486,-44.089,-2.2048
9,17,-2.3992e-08,0.040431,-77.458,-46.607,-2.3309
9,18,-2.4099e-08,0.038909,-77.449,-46.939,-2.3476
9,19,-2.4279e-08,0.0335,-77.434,-48.237,-2.4126
9,20,-2.4817e-08,0.02701,-77.389,-50.099,-2.5062
9,21,-2.4923e-08,0.0086398,-77.381,-59.735,-2.9982
9,22,-2.524e-08,-0.00027104,-77.355,-71.387,-3.8671
9,23,-2.723e-08,-0.0051174,-77.195,-63.759,-3.219
9,24,-2.9193e-08,-0.028808,-77.045,-49.572,-2.4797
9,25,-2.9835e-08,-0.034414,-76.997,-48.038,-2.4027
9,26,-3.0011e-08,-0.03663,-76.984,-47.5,-2.3757
9,27,-3.033e-08,-0.03827,-76.96,-47.122,-2.3567
9,28,-3.102e-08,-0.042491,-76.91,-46.218,-2.3114
9,29,-3.1681e-08,-0.047939,-76.863,-45.176,-2.2592
9,30,-3.2851e-08,-0.065933,-76.781,-42.422,-2.1213
9,31,-3.4538e-08,-0.073384,-76.665,-41.496,-2.075
9,32,-3.4633e-08,-0.075393,-76.659,-41.263,-2.0633
9,33,-3.5111e-08,-0.077722,-76.627,-41,-2.0502
9,34,-3.5696e-08,-0.08006,-76.588,-40.744,-2.0374
9,35,-3.5961e-08,-0.080859,-76.571,-40.658,-2.0331
9,36,-3.6884e-08,-0.088011,-76.511,-39.926,-1.9964
9,37,-3.98e-08,-0.10687,-76.329,-38.25,-1.9126
9,38,-4.1782e-08,-0.11313,-76.209,-37.759,-1.8881
9,39,-4.4483e-08,-0.12208,-76.053,-37.103,-1.8552
9,40,-4.6653e-08,-0.12678,-75.932,-36.777,-1.8389
9,41,-5.1106e-08,-0.13564,-75.695,-36.194,-1.8098
9,42,-5.2512e-08,-0.13721,-75.624,-36.095,-1.8048
9,43,-5.7334e-08,-0.14518,-75.388,-35.609,-1.7805
9,44,-6.4779e-08,-0.15784,-75.051,-34.89,-1.7445
9,45,-6.819e-08,-0.15989,-74.907,-34.778,-1.739
9,46,-7.2205e-08,-0.16347,-74.745,-34.588,-1.7294
9,47,-7.7633e-08,-0.17102,-74.534,-34.2,-1.71
9,48,-8.3188e-08,-0.1706,-74.331,-34.221,-1.7111
9,49,-3.7917e-07,-0.10059,-69.246,-38.765,-1.9387
9,50,-4.4064e-07,-0.10836,-68.691,-38.122,-1.9066
9,51,-4.5527e-07,-0.095294,-68.569,-39.229,-1.962
9,52,-4.6445e-07,-0.085731,-68.495,-40.139,-2.0077
9,53,-5.5719e-07,-0.095419,-67.81,-39.215,-1.9614
9,54,-6.5598e-07,-0.07364,-67.188,-41.441,-2.0733
9,55,-8.6072e-07,-0.07375,-66.139,-41.423,-2.0727
9,56,-8.9628e-07,-0.070662,-65.981,-41.789,-2.0912
9,57,-9.2558e-07,-0.065858,-65.855,-42.391,-2.1216
9,58,-1.1305e-06,-0.068711,-65.068,-42.022,-2.1032
9,59,-1.3664e-06,-0.075766,-64.316,-41.177,-2.061
9,60,-1.6633e-06,-0.059131,-63.528,-43.28,-2.168
9,61,-1.6724e-06,-0.058075,-63.507,-43.437,-2.1759
9,62,-1.8476e-06,-0.053625,-63.105,-44.104,-2.2103
9,63,-2.0317e-06,-0.056444,-62.721,-43.663,-2.1881
9,64,-2.2612e-06,-0.046912,-62.287,-45.208,-2.2681
9,65,-2.7729e-06,-0.048564,-61.454,-44.885,-2.253
9,66,-2.9571e-06,-0.050443,-61.191,-44.57,-2.2367
9,67,-3.1017e-06,-0.034633,-60.995,-47.615,-2.3988
9,68,-3.4245e-06,-0.049262,-60.587,-44.746,-2.2469
9,69,-3.7729e-06,-0.042754,-60.188,-45.882,-2.308
9,70,-3.996e-06,-0.046038,-59.95,-45.276,-2.2761
9,71,-5.271e-06,-0.05124,-58.801,-44.337,-2.2298
9,72,-5.8219e-06,-0.038319,-58.387,-46.623,-2.3551
9,73,-6.3763e-06,-0.028315,-58.007,-48.81,-2.4852
9,74,-6.6096e-06,-0.033944,-57.857,-47.509,-2.4076
9,75,-7.0458e-06,-0.042563,-57.59,-45.76,-2.31
9,76,-8.7576e-06,-0.052482,-56.677,-44.038,-2.2196
9,77,-9.4072e-06,-0.041637,-56.376,-45.807,-2.3195
9,78,-9.6938e-06,-0.043609,-56.25,-45.454,-2.2996
9,79,-1.1946e-05,-0.049713,-55.369,-44.357,-2.243
9,80,-1.3092e-05,-0.047869,-54.982,-44.619,-2.2594
9,81,-1.4089e-05,-0.04923,-54.671,-44.371,-2.2473
9,82,-1.5303e-05,-0.041087,-54.321,-45.651,-2.3254
9,83,-1.6303e-05,-0.024735,-54.053,-48.725,-2.5435
9,84,-1.7658e-05,-0.02374,-53.714,-48.836,-2.5614
9,85,-1.8963e-05,-0.043919,-53.411,-45.041,-2.2967
9,86,-1.9732e-05,-0.033236,-53.242,-46.855,-2.4171
9,87,-2.1314e-05,-0.045646,-52.914,-44.7,-2.2801
9,88,-2.233e-05,-0.051846,-52.716,-43.769,-2.2252
9,89,-2.4961e-05,-0.048102,-52.242,-44.232,-2.2576
9,90,-2.6888e-05,-0.035022,-51.925,-46.191,-2.3947
9,91,-3.0422e-05,-0.049117,-51.398,-43.93,-2.2486
9,92,-3.0588e-05,-0.053436,-51.375,-43.36,-2.2123
9,93,-3.2165e-05,-0.027108,-51.16,-47.259,-2.5055
9,94,-3.4331e-05,-0.039602,-50.882,-45.193,-2.3419
9,95,-3.4968e-05,-0.05426,-50.803,-43.161,-2.2057
9,96,-3.6488e-05,-0.053145,-50.621,-43.27,-2.2147
9,97,-6.4764e-05,-0.09971,-48.163,-38.326,-1.9428
9,98,-8.9462e-05,-0.11778,-46.776,-36.934,-1.871
9,99,-0.00011016,-0.13024,-45.88,-36.093,-1.8277
9,100,-0.00011272,-0.14147,-45.782,-35.44,-1.792
9,101,-0.0001147,-0.11574,-45.707,-36.969,-1.8787
9,102,-0.0001209,-0.15714,-45.48,-34.58,-1.7468
9,103,-0.00012611,-0.1665,-45.298,-34.111,-1.7219
9,104,-0.00012876,-0.14746,-45.208,-35.067,-1.7742
9,105,-0.00013498,-0.15465,-45.006,-34.677,-1.7537
9,106,-0.00013548,-0.16514,-44.99,-34.155,-1.7254
9,107,-0.00014189,-0.16331,-44.79,-34.234,-1.7302
9,108,-0.00014844,-0.20371,-44.596,-32.449,-1.6352
9,109,-0.00015476,-0.21801,-44.416,-31.888,-1.6061
9,110,-0.0001573,-0.18305,-44.346,-33.29,-1.6812
9,111,-0.00015844,-0.17122,-44.315,-33.822,-1.7099
9,112,-0.00016585,-0.18139,-44.118,-33.348,-1.6851
9,113,-0.00017049,-0.22588,-43.999,-31.582,-1.5909
9,114,-0.000182,-0.17663,-43.717,-33.535,-1.6966
9,115,-0.00019022,-0.26279,-43.527,-30.325,-1.5261
9,116,-0.00024011,-0.31652,-42.522,-28.767,-1.4466
9,117,-0.00026182,-0.31878,-42.148,-28.698,-1.4436
9,118,-0.0002824,-0.30548,-41.821,-29.032,-1.4618
9,119,-0.00028823,-0.3217,-41.733,-28.603,-1.4397
9,120,-0.00029926,-0.3597,-41.571,-27.683,-1.3922
9,121,-0.00136,-2.0602,-35.021,-13.488,-0.6757
9,122,-0.0015949,-1.5691,-34.331,-15.593,-0.78227
9,123,-0.0018095,-1.9748,-33.784,-13.799,-0.69217
9,124,-0.0018433,-0.3447,-33.704,-27.56,-1.4091
9,125,-0.00186,-2.0179,-33.665,-13.63,-0.68383
9,126,-0.0018607,-1.4055,-33.663,-16.454,-0.82623
9,127,-0.0018793,-0.68919,-33.62,-22.145,-1.1184
9,128,-0.0018846,-1.7018,-33.608,-14.95,-0.75027
9,129,-0.0018846,-2.0828,-33.608,-13.389,-0.67164
9,130,-0.0019057,-1.1171,-33.56,-18.269,-0.91911
9,131,-0.0019287,-0.71582,-33.508,-21.838,-1.1027
9,132,-0.0019332,0.21582,-33.498,-30.546,-1.5851
9,133,-0.001953,-1.5027,-33.454,-15.917,-0.79958
9,134,-0.0019804,-0.96762,-33.393,-19.41,-0.97795
9,135,-0.0019936,-0.60819,-33.364,-23.132,-1.1707
9,136,-0.002001,-1.5293,-33.348,-15.774,-0.79261
9,137,-0.0020353,-1.505,-33.275,-15.903,-0.799
9,138,-0.0021313,-0.73691,-33.075,-21.607,-1.0904
9,139,-0.0022338,-0.64603,-32.872,-22.653,-1.1452
9,140,-0.0022572,-0.46304,-32.826,-25.23,-1.285
9,141,-0.0023922,0.42564,-32.575,-25.574,-1.2909
9,142,-0.0030922,-2.8677,-31.462,-10.994,-0.55155
9,143,-0.014963,-2.0774,-24.629,-13.369,-0.67294
9,144,-0.01696,0.73702,-24.086,-20.4,-1.0215
9,145,-0.017018,1.5799,-24.071,-13.914,-0.68743
9,146,-0.017184,-2.1167,-24.029,-13.146,-0.66797
9,147,-0.017334,-0.80691,-23.991,-20.525,-1.0391
9,148,-0.017369,-3.2835,-23.983,-9.9642,-0.5045
9,149,-0.017401,1.3815,-23.975,-15.062,-0.75196
9,150,-0.017454,-6.9339,-23.962,-5.1478,-0.26115
9,151,-0.017481,-8.7584,-23.955,-3.8963,-0.19808
9,152,-0.017556,-6.9565,-23.936,-5.11,-0.25992
9,153,-0.017732,1.9301,-23.893,-11.883,-0.59947
9,154,-0.017829,-0.25265,-23.87,-26.631,-1.4261
9,155,-0.01787,-3.1361,-23.86,-10.285,-0.52113
9,156,-0.018033,-7.839,-23.82,-4.4822,-0.2273
9,157,-0.018191,-2.1261,-23.783,-13.099,-0.66655
9,158,-0.018258,0.88067,-23.767,6.4706,0.32261
9,159,-0.01853,-8.9994,-23.703,-3.7762,-0.19165
9,160,-0.018893,-7.4511,-23.619,-4.7495,-0.24114
9,161,-0.023682,7.6482,-22.64,2.9997,0.15151
9,162,-0.029284,-0.33692,-21.722,-23.949,-1.3406
9,163,-0.035308,2.8679,-20.913,-8.095,-0.39792
9,164,-0.35294,2.036,-11.075,7.0977,0.34352
9,165,-0.35939,-3.7659,-10.999,-8.9679,-0.44971
10,1,-1.7053e-08,0.19241,-78.039,-32.994,-1.6497
10,2,-1.7077e-08,0.24951,-78.037,-30.709,-1.5355
10,3,-1.7102e-08,0.23485,-78.035,-31.242,-1.5621
10,4,-1.7182e-08,0.23644,-78.027,-31.183,-1.5592
10,5,-1.7218e-08,0.23421,-78.023,-31.266,-1.5633
10,6,-1.7303e-08,0.22574,-78.015,-31.59,-1.5795
10,7,-1.7434e-08,0.22342,-78.001,-31.681,-1.5841
10,8,-1.7518e-08,0.22295,-77.993,-31.7,-1.585
10,9,-1.7688e-08,0.21648,-77.976,-31.959,-1.598
10,10,-1.7795e-08,0.21574,-77.966,-31.989,-1.5995
10,11,-1.8223e-08,0.20187,-77.924,-32.573,-1.6287
10,12,-1.8322e-08,0.20011,-77.914,-32.65,-1.6325
10,13,-2.0142e-08,0.13909,-77.743,-35.839,-1.792
10,14,-2.092e-08,0.12023,-77.672,-37.114,-1.8558
10,15,-2.2222e-08,0.090211,-77.556,-39.623,-1.9812
10,16,-2.419e-08,0.054021,-77.389,-44.089,-2.2048
10,17,-2.4535e-08,0.040431,-77.361,-46.606,-2.3309
10,18,-2.4645e-08,0.038909,-77.352,-46.939,-2.3476
10,19,-2.4828e-08,0.0335,-77.337,-48.236,-2.4126
10,20,-2.5378e-08,0.02701,-77.292,-50.098,-2.5062
10,21,-2.5486e-08,0.0086398,-77.284,-59.728,-2.9981
10,22,-2.5809e-08,-0.00027104,-77.259,-71.291,-3.8625
10,23,-2.7843e-08,-0.0051174,-77.098,-63.742,-3.2187
10,24,-2.9848e-08,-0.028808,-76.948,-49.571,-2.4797
10,25,-3.0503e-08,-0.034414,-76.901,-48.038,-2.4027
10,26,-3.0683e-08,-0.03663,-76.888,-47.5,-2.3757
10,27,-3.101e-08,-0.03827,-76.864,-47.121,-2.3567
10,28,-3.1714e-08,-0.042491,-76.814,-46.218,-2.3114
10,29,-3.239e-08,-0.047939,-76.766,-45.175,-2.2592
10,30,-3.3583e-08,-0.065933,-76.685,-42.421,-2.1213
10,31,-3.5307e-08,-0.073384,-76.57,-41.496,-2.075
10,32,-3.5403e-08,-0.075393,-76.563,-41.263,-2.0633
10,33,-3.5891e-08,-0.077722,-76.531,-41,-2.0502
10,34,-3.649e-08,-0.08006,-76.493,-40.744,-2.0374
10,35,-3.676e-08,-0.080859,-76.475,-40.658,-2.0331
10,36,-3.7703e-08,-0.088011,-76.416,-39.926,-1.9964
10,37,-4.0678e-08,-0.10687,-76.234,-38.25,-1.9126
10,38,-4.2702e-08,-0.11313,-76.114,-37.759,-1.8881
10,39,-4.5458e-08,-0.12208,-75.959,-37.102,-1.8552
10,40,-4.7673e-08,-0.12678,-75.838,-36.777,-1.8389
10,41,-5.2222e-08,-0.13564,-75.601,-36.194,-1.8098
10,42,-5.3653e-08,-0.13721,-75.531,-36.095,-1.8048
10,43,-5.8577e-08,-0.14518,-75.295,-35.609,-1.7805
10,44,-6.6181e-08,-0.15784,-74.958,-34.89,-1.7445
10,45,-6.966e-08,-0.15989,-74.815,-34.778,-1.739
10,46,-7.3757e-08,-0.16347,-74.652,-34.588,-1.7294
10,47,-7.93e-08,-0.17102,-74.442,-34.2,-1.71
10,48,-8.497e-08,-0.1706,-74.239,-34.22,-1.7111
10,49,-3.8668e-07,-0.10059,-69.161,-38.765,-1.9387
10,50,-4.4935e-07,-0.10836,-68.606,-38.122,-1.9066
10,51,-4.6421e-07,-0.095294,-68.485,-39.229,-1.962
10,52,-4.7355e-07,-0.085731,-68.411,-40.139,-2.0077
10,53,-5.6807e-07,-0.095419,-67.726,-39.215,-1.9614
10,54,-6.6862e-07,-0.073641,-67.105,-41.44,-2.0733
10,55,-8.7708e-07,-0.07375,-66.057,-41.422,-2.0727
10,56,-9.1324e-07,-0.070662,-65.899,-41.788,-2.0912
10,57,-9.4306e-07,-0.065858,-65.774,-42.39,-2.1216
10,58,-1.1517e-06,-0.068711,-64.988,-42.021,-2.1032
10,59,-1.3919e-06,-0.075766,-64.235,-41.176,-2.061
10,60,-1.694e-06,-0.059131,-63.449,-43.278,-2.168
10,61,-1.703e-06,-0.058075,-63.428,-43.435,-2.1759
10,62,-1.8812e-06,-0.053625,-63.027,-44.102,-2.2103
10,63,-2.0686e-06,-0.056444,-62.643,-43.661,-2.1881
10,64,-2.3018e-06,-0.046912,-62.209,-45.205,-2.2681
10,65,-2.8225e-06,-0.048564,-61.377,-44.882,-2.2529
10,66,-3.0094e-06,-0.050443,-61.114,-44.567,-2.2367
10,67,-3.1566e-06,-0.034633,-60.918,-47.609,-2.3987
10,68,-3.4845e-06,-0.049262,-60.512,-44.743,-2.2469
10,69,-3.839e-06,-0.042754,-60.112,-45.877,-2.308
10,70,-4.0655e-06,-0.046038,-59.875,-45.272,-2.2761
10,71,-5.3621e-06,-0.05124,-58.726,-44.333,-2.2297
10,72,-5.9214e-06,-0.038319,-58.313,-46.614,-2.3551
10,73,-6.4845e-06,-0.028315,-57.934,-48.795,-2.4851
10,74,-6.7208e-06,-0.033944,-57.785,-47.498,-2.4076
10,75,-7.164e-06,-0.042563,-57.517,-45.752,-2.31
10,76,-8.9033e-06,-0.052483,-56.605,-44.032,-2.2196
10,77,-9.563e-06,-0.041637,-56.305,-45.798,-2.3194
10,78,-9.8532e-06,-0.043609,-56.179,-45.445,-2.2996
10,79,-1.2141e-05,-0.049713,-55.298,-44.349,-2.243
10,80,-1.3304e-05,-0.04787,-54.912,-44.61,-2.2594
10,81,-1.4317e-05,-0.04923,-54.601,-44.362,-2.2473
10,82,-1.5549e-05,-0.041088,-54.252,-45.638,-2.3254
10,83,-1.6564e-05,-0.024736,-53.984,-48.697,-2.5435
10,84,-1.7938e-05,-0.023741,-53.646,-48.807,-2.5614
10,85,-1.9264e-05,-0.043919,-53.343,-45.028,-2.2967
10,86,-2.0043e-05,-0.033236,-53.174,-46.835,-2.4171
10,87,-2.1649e-05,-0.045647,-52.847,-44.687,-2.2801
10,88,-2.2678e-05,-0.051846,-52.649,-43.758,-2.2252
10,89,-2.5348e-05,-0.048103,-52.175,-44.219,-2.2576
10,90,-2.7304e-05,-0.035023,-51.858,-46.169,-2.3947
10,91,-3.0891e-05,-0.049118,-51.332,-43.916,-2.2486
10,92,-3.1054e-05,-0.053437,-51.309,-43.348,-2.2123
10,93,-3.2655e-05,-0.027108,-51.095,-47.227,-2.5055
10,94,-3.4854e-05,-0.039602,-50.816,-45.172,-2.3418
10,95,-3.5498e-05,-0.05426,-50.738,-43.148,-2.2057
10,96,-3.704e-05,-0.053146,-50.556,-43.256,-2.2147
10,97,-6.5741e-05,-0.099711,-48.098,-38.319,-1.9428
10,98,-9.0761e-05,-0.11778,-46.713,-36.928,-1.871
10,99,-0.0001117,-0.13024,-45.82,-36.087,-1.8277
10,100,-0.00011429,-0.14147,-45.721,-35.435,-1.792
10,101,-0.0001163,-0.11574,-45.646,-36.961,-1.8787
10,102,-0.00012258,-0.15715,-45.42,-34.575,-1.7468
10,103,-0.00012786,-0.1665,-45.238,-34.106,-1.7219
10,104,-0.00013054,-0.14746,-45.149,-35.062,-1.7742
10,105,-0.00013684,-0.15465,-44.946,-34.671,-1.7537
10,106,-0.00013734,-0.16514,-44.93,-34.151,-1.7254
10,107,-0.00014384,-0.16331,-44.731,-34.229,-1.7302
10,108,-0.00015048,-0.20371,-44.537,-32.445,-1.6352
10,109,-0.00015687,-0.21801,-44.357,-31.885,-1.6061
10,110,-0.00015944,-0.18306,-44.287,-33.286,-1.6812
10,111,-0.0001606,-0.17122,-44.256,-33.817,-1.7099
10,112,-0.00016811,-0.1814,-44.059,-33.343,-1.6851
10,113,-0.0001728,-0.22588,-43.94,-31.579,-1.5909
10,114,-0.00018446,-0.17663,-43.659,-33.53,-1.6966
10,115,-0.00019278,-0.2628,-43.469,-30.322,-1.5261
10,116,-0.00024333,-0.31653,-42.464,-28.765,-1.4466
10,117,-0.0002653,-0.31879,-42.091,-28.696,-1.4436
10,118,-0.00028609,-0.30549,-41.765,-29.029,-1.4618
10,119,-0.00029198,-0.3217,-41.677,-28.601,-1.4397
10,120,-0.00030314,-0.35971,-41.515,-27.681,-1.3922
10,121,-0.0013775,-2.0602,-34.966,-13.487,-0.67571
10,122,-0.0016131,-1.5691,-34.282,-15.592,-0.78227
10,123,-0.0018299,-1.9748,-33.736,-13.799,-0.69217
10,124,-0.0018638,-0.34471,-33.656,-27.553,-1.4091
10,125,-0.0018806,-2.0179,-33.617,-13.63,-0.68383
10,126,-0.0018813,-1.4056,-33.616,-16.453,-0.82624
10,127,-0.0019001,-0.6892,-33.573,-22.143,-1.1184
10,128,-0.0019054,-1.7018,-33.56,-14.949,-0.75028
10,129,-0.0019055,-2.0828,-33.56,-13.388,-0.67164
10,130,-0.0019268,-1.1171,-33.512,-18.268,-0.91911
10,131,-0.00195,-0.71583,-33.46,-21.835,-1.1027
10,132,-0.0019546,0.2158,-33.45,-30.533,-1.5849
10,133,-0.0019746,-1.5027,-33.406,-15.916,-0.79959
10,134,-0.0020023,-0.96763,-33.346,-19.409,-0.97796
10,135,-0.0020156,-0.60821,-33.317,-23.129,-1.1707
10,136,-0.002023,-1.5293,-33.301,-15.774,-0.79261
10,137,-0.0020577,-1.505,-33.227,-15.903,-0.799
10,138,-0.0021547,-0.73693,-33.028,-21.605,-1.0904
10,139,-0.0022583,-0.64605,-32.824,-22.65,-1.1452
10,140,-0.0022819,-0.46306,-32.779,-25.225,-1.285
10,141,-0.0024183,0.42562,-32.528,-25.57,-1.2908
10,142,-0.0031258,-2.8677,-31.415,-10.994,-0.55156
10,143,-0.015125,-2.0774,-24.582,-13.368,-0.67294
10,144,-0.017112,0.73694,-24.047,-20.396,-1.0212
10,145,-0.017167,1.5798,-24.033,-13.914,-0.68734
10,146,-0.017335,-2.1168,-23.991,-13.145,-0.66799
10,147,-0.017487,-0.80695,-23.953,-20.52,-1.039
10,148,-0.017522,-3.2834,-23.945,-9.9635,-0.50452
10,149,-0.017554,1.3814,-23.937,-15.061,-0.75189
10,150,-0.017607,-6.9338,-23.924,-5.1475,-0.26117
10,151,-0.017635,-8.758,-23.917,-3.8961,-0.1981
10,152,-0.01771,-6.9563,-23.899,-5.1096,-0.25993
10,153,-0.017888,1.93,-23.855,-11.882,-0.59946
10,154,-0.017985,-0.25271,-23.832,-26.607,-1.4253
10,155,-0.018026,-3.1361,-23.822,-10.285,-0.52115
10,156,-0.01819,-7.8388,-23.783,-4.482,-0.22732
10,157,-0.01835,-2.1261,-23.745,-13.098,-0.66657
10,158,-0.018417,0.88058,-23.729,6.4706,0.3226
10,159,-0.018692,-8.9992,-23.665,-3.7761,-0.19166
10,160,-0.019058,-7.4509,-23.581,-4.7492,-0.24116
10,161,-0.023888,7.648,-22.603,2.9994,0.15151
10,162,-0.029532,-0.33701,-21.685,-23.925,-1.3399
10,163,-0.035599,2.8678,-20.877,-8.0951,-0.39787
10,164,-0.35568,2.0358,-11.043,7.0976,0.34343
10,165,-0.36136,-3.7659,-10.977,-8.9673,-0.44969
20,1,-2.1421e-08,0.19241,-77.049,-32.994,-1.6497
20,2,-2.145e-08,0.24951,-77.047,-30.709,-1.5355
20,3,-2.1482e-08,0.23485,-77.044,-31.242,-1.5621
20,4,-2.1581e-08,0.23644,-77.037,-31.183,-1.5592
20,5,-2.1626e-08,0.23421,-77.033,-31.266,-1.5633
20,6,-2.1731e-08,0.22574,-77.025,-31.59,-1.5795
20,7,-2.1894e-08,0.22342,-77.012,-31.681,-1.5841
20,8,-2.1999e-08,0.22295,-77.004,-31.7,-1.585
20,9,-2.221e-08,0.21648,-76.988,-31.959,-1.598
20,10,-2.2343e-08,0.21574,-76.978,-31.989,-1.5995
20,11,-2.2874e-08,0.20187,-76.937,-32.573,-1.6287
20,12,-2.2997e-08,0.20011,-76.927,-32.65,-1.6325
20,13,-2.5253e-08,0.13909,-76.761,-35.839,-1.792
20,14,-2.6219e-08,0.12023,-76.691,-37.114,-1.8558
20,15,-2.7833e-08,0.090211,-76.579,-39.622,-1.9812
20,16,-3.0273e-08,0.054021,-76.415,-44.087,-2.2048
20,17,-3.0694e-08,0.040431,-76.388,-46.602,-2.3308
20,18,-3.083e-08,0.038909,-76.379,-46.935,-2.3475
20,19,-3.1055e-08,0.0335,-76.365,-48.231,-2.4126
20,20,-3.1738e-08,0.02701,-76.321,-50.089,-2.5061
20,21,-3.1854e-08,0.0086398,-76.316,-59.653,-2.9971
20,22,-3.2249e-08,-0.00027105,-76.291,-70.335,-3.8164
20,23,-3.4788e-08,-0.0051174,-76.131,-63.553,-3.216
20,24,-3.7265e-08,-0.028808,-75.984,-49.564,-2.4796
20,25,-3.8075e-08,-0.034414,-75.938,-48.033,-2.4026
20,26,-3.8297e-08,-0.03663,-75.925,-47.495,-2.3756
20,27,-3.8702e-08,-0.03827,-75.902,-47.117,-2.3567
20,28,-3.9576e-08,-0.042491,-75.852,-46.214,-2.3114
20,29,-4.0412e-08,-0.047939,-75.805,-45.173,-2.2592
20,30,-4.1866e-08,-0.065933,-75.728,-42.42,-2.1213
20,31,-4.4003e-08,-0.073384,-75.613,-41.495,-2.075
20,32,-4.4118e-08,-0.075393,-75.608,-41.262,-2.0633
20,33,-4.4723e-08,-0.077722,-75.576,-40.999,-2.0502
20,34,-4.5463e-08,-0.08006,-75.538,-40.743,-2.0373
20,35,-4.58e-08,-0.080859,-75.52,-40.657,-2.0331
20,36,-4.6954e-08,-0.088011,-75.462,-39.925,-1.9964
20,37,-5.059e-08,-0.10687,-75.287,-38.25,-1.9126
20,38,-5.3086e-08,-0.11313,-75.169,-37.759,-1.888
20,39,-5.6457e-08,-0.12208,-75.018,-37.102,-1.8552
20,40,-5.9189e-08,-0.12678,-74.898,-36.776,-1.8389
20,41,-6.4814e-08,-0.13564,-74.663,-36.194,-1.8098
20,42,-6.6523e-08,-0.13721,-74.597,-36.095,-1.8048
20,43,-7.2586e-08,-0.14518,-74.364,-35.609,-1.7805
20,44,-8.1989e-08,-0.15784,-74.028,-34.889,-1.7445
20,45,-8.6222e-08,-0.15989,-73.888,-34.778,-1.739
20,46,-9.1231e-08,-0.16347,-73.729,-34.587,-1.7294
20,47,-9.8071e-08,-0.17102,-73.519,-34.199,-1.71
20,48,-1.0502e-07,-0.1706,-73.319,-34.22,-1.7111
20,49,-4.704e-07,-0.10059,-68.31,-38.762,-1.9387
20,50,-5.4652e-07,-0.10836,-67.755,-38.12,-1.9065
20,51,-5.638e-07,-0.095294,-67.641,-39.226,-1.962
20,52,-5.7497e-07,-0.085731,-67.568,-40.135,-2.0077
20,53,-6.8925e-07,-0.095419,-66.886,-39.211,-1.9614
20,54,-8.0928e-07,-0.073641,-66.276,-41.434,-2.0733
20,55,-1.0588e-06,-0.07375,-65.239,-41.415,-2.0726
20,56,-1.1015e-06,-0.070663,-65.086,-41.78,-2.0911
20,57,-1.1371e-06,-0.065858,-64.961,-42.381,-2.1215
20,58,-1.3864e-06,-0.068711,-64.182,-42.011,-2.1032
20,59,-1.6747e-06,-0.075766,-63.432,-41.166,-2.0609
20,60,-2.0332e-06,-0.059132,-62.656,-43.26,-2.1679
20,61,-2.0414e-06,-0.058076,-62.641,-43.417,-2.1758
20,62,-2.2529e-06,-0.053625,-62.244,-44.08,-2.2102
20,63,-2.476e-06,-0.056445,-61.862,-43.639,-2.188
20,64,-2.7499e-06,-0.046913,-61.437,-45.173,-2.2679
20,65,-3.37e-06,-0.048565,-60.607,-44.845,-2.2528
20,66,-3.5864e-06,-0.050443,-60.353,-44.534,-2.2366
20,67,-3.7613e-06,-0.034634,-60.157,-47.537,-2.3985
20,68,-4.1461e-06,-0.049263,-59.757,-44.704,-2.2468
20,69,-4.5667e-06,-0.042755,-59.358,-45.822,-2.3078
20,70,-4.8301e-06,-0.046039,-59.127,-45.223,-2.276
20,71,-6.3647e-06,-0.051241,-57.982,-44.282,-2.2296
20,72,-7.0149e-06,-0.038321,-57.577,-46.526,-2.3548
20,73,-7.6735e-06,-0.028317,-57.203,-48.64,-2.4847
20,74,-7.9408e-06,-0.033945,-57.06,-47.385,-2.4073
20,75,-8.4613e-06,-0.042564,-56.794,-45.673,-2.3099
20,76,-1.05e-05,-0.052485,-55.889,-43.969,-2.2194
20,77,-1.127e-05,-0.041639,-55.591,-45.697,-2.3193
20,78,-1.1599e-05,-0.043611,-55.471,-45.352,-2.2994
20,79,-1.4282e-05,-0.049716,-54.593,-44.262,-2.2428
20,80,-1.5617e-05,-0.047873,-54.216,-44.514,-2.2593
20,81,-1.6802e-05,-0.049234,-53.906,-44.266,-2.2472
20,82,-1.823e-05,-0.041091,-53.561,-45.501,-2.3252
20,83,-1.941e-05,-0.024739,-53.295,-48.407,-2.543
20,84,-2.0994e-05,-0.023745,-52.962,-48.496,-2.5609
20,85,-2.2542e-05,-0.043924,-52.66,-44.889,-2.2965
20,86,-2.3432e-05,-0.033241,-52.496,-46.622,-2.4168
20,87,-2.5298e-05,-0.045651,-52.17,-44.548,-2.28
20,88,-2.6469e-05,-0.051851,-51.978,-43.644,-2.2251
20,89,-2.9567e-05,-0.048108,-51.506,-44.08,-2.2575
20,90,-3.1839e-05,-0.035029,-51.191,-45.937,-2.3945
20,91,-3.5991e-05,-0.049124,-50.668,-43.762,-2.2485
20,92,-3.613e-05,-0.053443,-50.652,-43.216,-2.2122
20,93,-3.7987e-05,-0.027115,-50.438,-46.894,-2.5052
20,94,-4.054e-05,-0.03961,-50.16,-44.95,-2.3417
20,95,-4.1264e-05,-0.054268,-50.084,-43.009,-2.2057
20,96,-4.3038e-05,-0.053154,-49.904,-43.109,-2.2147
20,97,-7.637e-05,-0.099723,-47.447,-38.238,-1.9428
20,98,-0.00010484,-0.1178,-46.087,-36.856,-1.871
20,99,-0.00012834,-0.13026,-45.217,-36.022,-1.8277
20,100,-0.00013126,-0.14149,-45.12,-35.377,-1.792
20,101,-0.00013356,-0.11576,-45.045,-36.877,-1.8786
20,102,-0.00014074,-0.15717,-44.82,-34.524,-1.7468
20,103,-0.0001467,-0.16652,-44.641,-34.059,-1.7219
20,104,-0.00014974,-0.14748,-44.553,-35.003,-1.7742
20,105,-0.00015695,-0.15467,-44.35,-34.615,-1.7537
20,106,-0.00015745,-0.16516,-44.337,-34.101,-1.7254
20,107,-0.00016485,-0.16333,-44.139,-34.177,-1.7302
20,108,-0.00017243,-0.20373,-43.945,-32.409,-1.6352
20,109,-0.00017963,-0.21803,-43.769,-31.852,-1.6061
20,110,-0.00018253,-0.18308,-43.7,-33.239,-1.6812
20,111,-0.00018383,-0.17125,-43.669,-33.765,-1.7099
20,112,-0.0001924,-0.18142,-43.473,-33.294,-1.6851
20,113,-0.00019768,-0.2259,-43.356,-31.545,-1.5909
20,114,-0.00021097,-0.17666,-43.076,-33.475,-1.6966
20,115,-0.00022034,-0.26282,-42.888,-30.295,-1.5261
20,116,-0.00027799,-0.31655,-41.885,-28.741,-1.4466
20,117,-0.00030278,-0.31882,-41.517,-28.672,-1.4436
20,118,-0.00032575,-0.30552,-41.201,-29.001,-1.4618
20,119,-0.00033224,-0.32173,-41.116,-28.575,-1.4398
20,120,-0.00034489,-0.35974,-40.954,-27.66,-1.3922
20,121,-0.0015663,-2.0602,-34.408,-13.485,-0.67575
20,122,-0.0018069,-1.5692,-33.789,-15.587,-0.78232
20,123,-0.0020462,-1.9748,-33.251,-13.794,-0.69222
20,124,-0.0020815,-0.34485,-33.176,-27.481,-1.4088
20,125,-0.0020998,-2.0179,-33.138,-13.625,-0.68389
20,126,-0.0021005,-1.4056,-33.137,-16.446,-0.82629
20,127,-0.0021213,-0.6893,-33.094,-22.118,-1.1185
20,128,-0.0021273,-1.7019,-33.082,-14.944,-0.75033
20,129,-0.0021272,-2.0828,-33.082,-13.384,-0.6717
20,130,-0.0021509,-1.1172,-33.034,-18.256,-0.91917
20,131,-0.0021768,-0.71596,-32.983,-21.811,-1.1027
20,132,-0.0021816,0.21562,-32.973,-30.397,-1.5837
20,133,-0.0022038,-1.5027,-32.929,-15.908,-0.79965
20,134,-0.0022347,-0.96771,-32.869,-19.393,-0.97803
20,135,-0.0022492,-0.60834,-32.841,-23.098,-1.1707
20,136,-0.0022571,-1.5293,-32.825,-15.766,-0.79268
20,137,-0.0022957,-1.505,-32.752,-15.895,-0.79907
20,138,-0.0024038,-0.73706,-32.553,-21.583,-1.0904
20,139,-0.0025189,-0.64619,-32.35,-22.622,-1.1451
20,140,-0.0025442,-0.46321,-32.307,-25.171,-1.2849
20,141,-0.0026946,0.42541,-32.058,-25.529,-1.2901
20,142,-0.003482,-2.8676,-30.947,-10.991,-0.55163
20,143,-0.016839,-2.0777,-24.116,-13.358,-0.67297
20,144,-0.018707,0.73616,-23.661,-20.347,-1.0189
20,145,-0.018741,1.5789,-23.653,-13.911,-0.68647
20,146,-0.018923,-2.1171,-23.611,-13.13,-0.66821
20,147,-0.019088,-0.80744,-23.574,-20.471,-1.0376
20,148,-0.019125,-3.2833,-23.565,-9.9569,-0.50477
20,149,-0.019158,1.3805,-23.558,-15.048,-0.75117
20,150,-0.019216,-6.932,-23.545,-5.1447,-0.26137
20,151,-0.019246,-8.7543,-23.538,-3.894,-0.1983
20,152,-0.019327,-6.9543,-23.52,-5.1053,-0.26012
20,153,-0.019521,1.9285,-23.477,-11.872,-0.59941
20,154,-0.019626,-0.25338,-23.453,-26.358,-1.4166
20,155,-0.019669,-3.1361,-23.444,-10.277,-0.52139
20,156,-0.019847,-7.8366,-23.405,-4.4802,-0.22753
20,157,-0.02002,-2.1262,-23.367,-13.082,-0.66685
20,158,-0.020092,0.87963,-23.352,6.4699,0.32249
20,159,-0.02039,-8.9967,-23.288,-3.7747,-0.19185
20,160,-0.020788,-7.449,-23.204,-4.7467,-0.24136
20,161,-0.026047,7.6467,-22.228,2.9973,0.15154
20,162,-0.032134,-0.33796,-21.32,-23.678,-1.3334
20,163,-0.038639,2.8662,-20.523,-8.0957,-0.39733
20,164,-0.38419,2.0337,-10.722,7.0964,0.34247
20,165,-0.38166,-3.7659,-10.749,-8.9611,-0.44947
30,1,-2.6907e-08,0.19241,-76.059,-32.994,-1.6497
30,2,-2.6943e-08,0.24951,-76.057,-30.709,-1.5355
30,3,-2.6983e-08,0.23485,-76.054,-31.242,-1.5621
30,4,-2.7106e-08,0.23644,-76.047,-31.182,-1.5592
30,5,-2.7162e-08,0.23421,-76.043,-31.266,-1.5633
30,6,-2.7292e-08,0.22574,-76.035,-31.59,-1.5795
30,7,-2.7494e-08,0.22342,-76.023,-31.681,-1.5841
30,8,-2.7625e-08,0.22295,-76.015,-31.699,-1.585
30,9,-2.7887e-08,0.21648,-75.999,-31.958,-1.598
30,10,-2.8052e-08,0.21574,-75.989,-31.988,-1.5995
30,11,-2.8712e-08,0.20187,-75.949,-32.572,-1.6287
30,12,-2.8865e-08,0.20011,-75.94,-32.649,-1.6325
30,13,-3.1662e-08,0.13909,-75.778,-35.838,-1.792
30,14,-3.2859e-08,0.12023,-75.711,-37.113,-1.8558
30,15,-3.4862e-08,0.090211,-75.601,-39.621,-1.9812
30,16,-3.7885e-08,0.054021,-75.441,-44.084,-2.2047
30,17,-3.8399e-08,0.040431,-75.415,-46.598,-2.3308
30,18,-3.8567e-08,0.038909,-75.407,-46.93,-2.3474
30,19,-3.8843e-08,0.0335,-75.393,-48.224,-2.4125
30,20,-3.9691e-08,0.02701,-75.35,-50.079,-2.5059
30,21,-3.9814e-08,0.0086398,-75.347,-59.562,-2.9959
30,22,-4.0297e-08,-0.00027105,-75.324,-69.377,-3.7699
30,23,-4.3464e-08,-0.0051174,-75.164,-63.327,-3.2127
30,24,-4.6524e-08,-0.028808,-75.021,-49.554,-2.4795
30,25,-4.7527e-08,-0.034414,-74.975,-48.026,-2.4026
30,26,-4.7799e-08,-0.03663,-74.962,-47.489,-2.3756
30,27,-4.8304e-08,-0.03827,-74.939,-47.112,-2.3566
30,28,-4.9387e-08,-0.042491,-74.89,-46.21,-2.3113
30,29,-5.0421e-08,-0.047939,-74.844,-45.169,-2.2591
30,30,-5.2192e-08,-0.065933,-74.77,-42.418,-2.1213
30,31,-5.4841e-08,-0.073384,-74.657,-41.494,-2.075
30,32,-5.4979e-08,-0.075393,-74.652,-41.26,-2.0633
30,33,-5.5727e-08,-0.077722,-74.621,-40.998,-2.0501
30,34,-5.6644e-08,-0.08006,-74.583,-40.742,-2.0373
30,35,-5.7062e-08,-0.080859,-74.565,-40.656,-2.033
30,36,-5.8476e-08,-0.088011,-74.509,-39.924,-1.9964
30,37,-6.2918e-08,-0.10687,-74.34,-38.249,-1.9126
30,38,-6.5996e-08,-0.11313,-74.224,-37.758,-1.888
30,39,-7.0118e-08,-0.12208,-74.077,-37.102,-1.8552
30,40,-7.3488e-08,-0.12678,-73.958,-36.776,-1.8389
30,41,-8.0442e-08,-0.13564,-73.724,-36.194,-1.8098
30,42,-8.2481e-08,-0.13721,-73.663,-36.095,-1.8048
30,43,-8.9946e-08,-0.14518,-73.433,-35.608,-1.7805
30,44,-1.0157e-07,-0.15784,-73.098,-34.889,-1.7445
30,45,-1.0672e-07,-0.15989,-72.962,-34.778,-1.739
30,46,-1.1285e-07,-0.16347,-72.805,-34.587,-1.7294
30,47,-1.2129e-07,-0.17102,-72.597,-34.199,-1.71
30,48,-1.2981e-07,-0.1706,-72.399,-34.22,-1.7111
30,49,-5.7224e-07,-0.10059,-67.459,-38.759,-1.9387
30,50,-6.647e-07,-0.10836,-66.905,-38.117,-1.9065
30,51,-6.8477e-07,-0.095294,-66.797,-39.222,-1.962
30,52,-6.981e-07,-0.085731,-66.725,-40.131,-2.0076
30,53,-8.3629e-07,-0.095419,-66.046,-39.207,-1.9614
30,54,-9.7953e-07,-0.073641,-65.447,-41.426,-2.0732
30,55,-1.2781e-06,-0.07375,-64.422,-41.406,-2.0726
30,56,-1.3285e-06,-0.070663,-64.272,-41.771,-2.091
30,57,-1.3711e-06,-0.065858,-64.148,-42.369,-2.1214
30,58,-1.6689e-06,-0.068711,-63.377,-41.999,-2.1031
30,59,-2.0148e-06,-0.075767,-62.629,-41.154,-2.0608
30,60,-2.4405e-06,-0.059132,-61.863,-43.238,-2.1678
30,61,-2.4471e-06,-0.058076,-61.854,-43.396,-2.1757
30,62,-2.6979e-06,-0.053626,-61.461,-44.053,-2.2101
30,63,-2.9637e-06,-0.056445,-61.081,-43.613,-2.1879
30,64,-3.2852e-06,-0.046913,-60.664,-45.134,-2.2678
30,65,-4.0236e-06,-0.048566,-59.837,-44.802,-2.2526
30,66,-4.274e-06,-0.050444,-59.591,-44.494,-2.2364
30,67,-4.482e-06,-0.034635,-59.396,-47.453,-2.3981
30,68,-4.9332e-06,-0.049264,-59.002,-44.659,-2.2466
30,69,-5.4323e-06,-0.042756,-58.605,-45.757,-2.3075
30,70,-5.7385e-06,-0.04604,-58.379,-45.167,-2.2758
30,71,-7.5547e-06,-0.051243,-57.238,-44.224,-2.2294
30,72,-8.3103e-06,-0.038323,-56.841,-46.423,-2.3545
30,73,-9.0805e-06,-0.028319,-56.472,-48.464,-2.4841
30,74,-9.3824e-06,-0.033947,-56.336,-47.255,-2.407
30,75,-9.9936e-06,-0.042567,-56.072,-45.581,-2.3097
30,76,-1.2382e-05,-0.052487,-55.173,-43.895,-2.2193
30,77,-1.3281e-05,-0.041642,-54.878,-45.581,-2.319
30,78,-1.3654e-05,-0.043614,-54.762,-45.246,-2.2992
30,79,-1.68e-05,-0.049719,-53.888,-44.163,-2.2427
30,80,-1.8333e-05,-0.047876,-53.519,-44.405,-2.2591
30,81,-1.9718e-05,-0.049238,-53.211,-44.156,-2.247
30,82,-2.1373e-05,-0.041096,-52.87,-45.347,-2.325
30,83,-2.2746e-05,-0.024744,-52.606,-48.09,-2.5424
30,84,-2.4571e-05,-0.02375,-52.279,-48.159,-2.5603
30,85,-2.6379e-05,-0.043929,-51.978,-44.732,-2.2964
30,86,-2.7393e-05,-0.033246,-51.817,-46.385,-2.4166
30,87,-2.9563e-05,-0.045657,-51.493,-44.391,-2.2799
30,88,-3.0895e-05,-0.051857,-51.306,-43.514,-2.225
30,89,-3.4489e-05,-0.048115,-50.838,-43.923,-2.2574
30,90,-3.7127e-05,-0.035036,-50.524,-45.68,-2.3943
30,91,-4.1932e-05,-0.049132,-50.004,-43.59,-2.2484
30,92,-4.2035e-05,-0.053451,-49.994,-43.068,-2.2121
30,93,-4.419e-05,-0.027123,-49.781,-46.536,-2.5049
30,94,-4.7153e-05,-0.039618,-49.504,-44.706,-2.3416
30,95,-4.7968e-05,-0.054276,-49.431,-42.852,-2.2056
30,96,-5.0007e-05,-0.053162,-49.253,-42.943,-2.2146
30,97,-8.8716e-05,-0.099736,-46.797,-38.145,-1.9427
30,98,-0.0001211,-0.11781,-45.46,-36.775,-1.871
30,99,-0.00014746,-0.13028,-44.614,-35.948,-1.8277
30,100,-0.00015075,-0.14151,-44.519,-35.312,-1.792
30,101,-0.00015339,-0.11578,-44.444,-36.782,-1.8786
30,102,-0.0001616,-0.15719,-44.22,-34.466,-1.7468
30,103,-0.00016832,-0.16654,-44.044,-34.006,-1.7219
30,104,-0.00017177,-0.1475,-43.957,-34.936,-1.7742
30,105,-0.00018002,-0.15469,-43.755,-34.552,-1.7537
30,106,-0.0001805,-0.16519,-43.743,-34.044,-1.7254
30,107,-0.00018893,-0.16336,-43.547,-34.118,-1.7302
30,108,-0.00019759,-0.20375,-43.354,-32.368,-1.6352
30,109,-0.0002057,-0.21806,-43.181,-31.814,-1.6061
30,110,-0.00020897,-0.1831,-43.113,-33.186,-1.6812
30,111,-0.00021043,-0.17127,-43.082,-33.705,-1.7099
30,112,-0.0002202,-0.18145,-42.887,-33.238,-1.6851
30,113,-0.00022614,-0.22593,-42.772,-31.507,-1.5909
30,114,-0.00024129,-0.17669,-42.493,-33.413,-1.6966
30,115,-0.00025184,-0.26285,-42.308,-30.263,-1.5261
30,116,-0.00031758,-0.31658,-41.307,-28.715,-1.4466
30,117,-0.00034555,-0.31885,-40.943,-28.644,-1.4436
30,118,-0.00037092,-0.30555,-40.637,-28.97,-1.4618
30,119,-0.00037806,-0.32177,-40.555,-28.546,-1.4398
30,120,-0.00039239,-0.35977,-40.394,-27.635,-1.3922
30,121,-0.0017808,-2.0603,-33.851,-13.481,-0.67579
30,122,-0.002024,-1.5692,-33.297,-15.581,-0.78237
30,123,-0.002288,-1.9748,-32.766,-13.79,-0.69228
30,124,-0.0023246,-0.34501,-32.697,-27.401,-1.4085
30,125,-0.0023446,-2.0179,-32.66,-13.621,-0.68395
30,126,-0.0023452,-1.4057,-32.659,-16.438,-0.82635
30,127,-0.0023684,-0.68942,-32.616,-22.09,-1.1185
30,128,-0.002375,-1.7019,-32.604,-14.938,-0.75039
30,129,-0.0023748,-2.0828,-32.604,-13.38,-0.67176
30,130,-0.002401,-1.1173,-32.557,-18.242,-0.91924
30,131,-0.0024299,-0.7161,-32.505,-21.785,-1.1027
30,132,-0.002435,0.21542,-32.496,-30.25,-1.5823
30,133,-0.0024595,-1.5028,-32.452,-15.9,-0.79972
30,134,-0.002494,-0.96781,-32.392,-19.376,-0.9781
30,135,-0.0025099,-0.60849,-32.365,-23.062,-1.1707
30,136,-0.0025183,-1.5294,-32.35,-15.757,-0.79276
30,137,-0.0025613,-1.5051,-32.277,-15.887,-0.79914
30,138,-0.0026816,-0.7372,-32.078,-21.557,-1.0904
30,139,-0.0028096,-0.64635,-31.876,-22.59,-1.1451
30,140,-0.0028365,-0.46339,-31.835,-25.113,-1.2848
30,141,-0.0030024,0.42517,-31.588,-25.484,-1.2893
30,142,-0.0038789,-2.8676,-30.478,-10.987,-0.5517
30,143,-0.018748,-2.078,-23.651,-13.347,-0.67301
30,144,-0.020449,0.73531,-23.275,-20.295,-1.0164
30,145,-0.020458,1.578,-23.273,-13.908,-0.68551
30,146,-0.020657,-2.1174,-23.231,-13.113,-0.66845
30,147,-0.020836,-0.80796,-23.194,-20.418,-1.0361
30,148,-0.020874,-3.2832,-23.186,-9.9497,-0.50504
30,149,-0.020908,1.3795,-23.179,-15.034,-0.75038
30,150,-0.020972,-6.9301,-23.166,-5.1416,-0.2616
30,151,-0.021004,-8.7503,-23.159,-3.8917,-0.19852
30,152,-0.021091,-6.9521,-23.141,-5.1005,-0.26033
30,153,-0.021302,1.9268,-23.098,-11.86,-0.59936
30,154,-0.021417,-0.25411,-23.075,-26.103,-1.4075
30,155,-0.021461,-3.1362,-23.066,-10.268,-0.52165
30,156,-0.021654,-7.8343,-23.027,-4.4783,-0.22775
30,157,-0.021842,-2.1264,-22.99,-13.065,-0.66715
30,158,-0.021919,0.87859,-22.975,6.4692,0.32236
30,159,-0.022241,-8.994,-22.911,-3.7731,-0.19206
30,160,-0.022675,-7.447,-22.828,-4.7439,-0.24159
30,161,-0.0284,7.6452,-21.854,2.9949,0.15157
30,162,-0.034965,-0.339,-20.954,-23.425,-1.3264
30,163,-0.041938,2.8645,-20.169,-8.0963,-0.39674
30,164,-0.41489,2.0315,-10.403,7.095,0.34143
30,165,-0.40305,-3.7659,-10.523,-8.9545,-0.44924
40,1,-3.3799e-08,0.19241,-75.069,-32.993,-1.6497
40,2,-3.3843e-08,0.24951,-75.067,-30.708,-1.5355
40,3,-3.3893e-08,0.23485,-75.064,-31.241,-1.5621
40,4,-3.4046e-08,0.23644,-75.057,-31.182,-1.5592
40,5,-3.4115e-08,0.23421,-75.053,-31.265,-1.5633
40,6,-3.4276e-08,0.22574,-75.046,-31.59,-1.5795
40,7,-3.4527e-08,0.22342,-75.034,-31.68,-1.5841
40,8,-3.469e-08,0.22295,-75.026,-31.699,-1.585
40,9,-3.5015e-08,0.21648,-75.011,-31.958,-1.5979
40,10,-3.522e-08,0.21574,-75.001,-31.988,-1.5994
40,11,-3.6041e-08,0.20187,-74.962,-32.572,-1.6286
40,12,-3.6231e-08,0.20011,-74.953,-32.649,-1.6325
40,13,-3.9698e-08,0.13909,-74.796,-35.838,-1.792
40,14,-4.1182e-08,0.12023,-74.73,-37.112,-1.8557
40,15,-4.3665e-08,0.090211,-74.623,-39.619,-1.9812
40,16,-4.7411e-08,0.054021,-74.466,-44.081,-2.2047
40,17,-4.8038e-08,0.040431,-74.443,-46.591,-2.3307
40,18,-4.8247e-08,0.038909,-74.434,-46.923,-2.3474
40,19,-4.8585e-08,0.0335,-74.421,-48.215,-2.4124
40,20,-4.9637e-08,0.02701,-74.379,-50.065,-2.5058
40,21,-4.9763e-08,0.0086398,-74.378,-59.45,-2.9944
40,22,-5.0352e-08,-0.00027106,-74.356,-68.417,-3.723
40,23,-5.4305e-08,-0.0051174,-74.197,-63.061,-3.2086
40,24,-5.8085e-08,-0.028808,-74.057,-49.543,-2.4794
40,25,-5.9325e-08,-0.034414,-74.012,-48.018,-2.4025
40,26,-5.9659e-08,-0.03663,-74,-47.482,-2.3755
40,27,-6.0287e-08,-0.03827,-73.977,-47.105,-2.3565
40,28,-6.1629e-08,-0.042491,-73.929,-46.205,-2.3113
40,29,-6.2909e-08,-0.047939,-73.883,-45.165,-2.2591
40,30,-6.5066e-08,-0.065933,-73.813,-42.416,-2.1212
40,31,-6.8347e-08,-0.073384,-73.701,-41.492,-2.0749
40,32,-6.8512e-08,-0.075393,-73.696,-41.259,-2.0633
40,33,-6.9439e-08,-0.077722,-73.665,-40.996,-2.0501
40,34,-7.0574e-08,-0.08006,-73.628,-40.74,-2.0373
40,35,-7.1094e-08,-0.080859,-73.611,-40.655,-2.033
40,36,-7.2825e-08,-0.088011,-73.556,-39.923,-1.9964
40,37,-7.825e-08,-0.10687,-73.393,-38.248,-1.9126
40,38,-8.2045e-08,-0.11313,-73.278,-37.757,-1.888
40,39,-8.7085e-08,-0.12208,-73.135,-37.101,-1.8552
40,40,-9.124e-08,-0.12678,-73.019,-36.775,-1.8389
40,41,-9.9839e-08,-0.13564,-72.786,-36.193,-1.8098
40,42,-1.0227e-07,-0.13721,-72.729,-36.094,-1.8048
40,43,-1.1146e-07,-0.14518,-72.501,-35.608,-1.7805
40,44,-1.2583e-07,-0.15784,-72.168,-34.888,-1.7445
40,45,-1.3209e-07,-0.15989,-72.036,-34.777,-1.739
40,46,-1.3958e-07,-0.16347,-71.882,-34.587,-1.7294
40,47,-1.4999e-07,-0.17102,-71.674,-34.199,-1.71
40,48,-1.6045e-07,-0.1706,-71.479,-34.219,-1.7111
40,49,-6.9613e-07,-0.10059,-66.608,-38.756,-1.9386
40,50,-8.0844e-07,-0.10836,-66.055,-38.113,-1.9065
40,51,-8.3169e-07,-0.095294,-65.953,-39.218,-1.9619
40,52,-8.4761e-07,-0.085731,-65.882,-40.125,-2.0076
40,53,-1.0147e-06,-0.095419,-65.206,-39.202,-1.9613
40,54,-1.1856e-06,-0.073641,-64.618,-41.417,-2.0732
40,55,-1.5429e-06,-0.07375,-63.604,-41.395,-2.0725
40,56,-1.6023e-06,-0.070663,-63.458,-41.759,-2.091
40,57,-1.6533e-06,-0.065859,-63.336,-42.355,-2.1214
40,58,-2.009e-06,-0.068711,-62.571,-41.984,-2.103
40,59,-2.4241e-06,-0.075767,-61.826,-41.14,-2.0608
40,60,-2.9293e-06,-0.059133,-61.07,-43.212,-2.1677
40,61,-2.9335e-06,-0.058077,-61.066,-43.371,-2.1756
40,62,-3.2308e-06,-0.053626,-60.678,-44.022,-2.2099
40,63,-3.5475e-06,-0.056446,-60.3,-43.582,-2.1878
40,64,-3.9248e-06,-0.046914,-59.892,-45.089,-2.2676
40,65,-4.804e-06,-0.048567,-59.067,-44.751,-2.2524
40,66,-5.0935e-06,-0.050445,-58.829,-44.448,-2.2363
40,67,-5.3407e-06,-0.034636,-58.635,-47.355,-2.3977
40,68,-5.8698e-06,-0.049265,-58.247,-44.606,-2.2464
40,69,-6.4619e-06,-0.042758,-57.851,-45.681,-2.3073
40,70,-6.8177e-06,-0.046042,-57.63,-45.1,-2.2756
40,71,-8.9672e-06,-0.051245,-56.493,-44.155,-2.2292
40,72,-9.8449e-06,-0.038325,-56.105,-46.304,-2.3542
40,73,-1.0745e-05,-0.028321,-55.741,-48.264,-2.4835
40,74,-1.1086e-05,-0.03395,-55.611,-47.106,-2.4066
40,75,-1.1803e-05,-0.042569,-55.349,-45.475,-2.3094
40,76,-1.4603e-05,-0.05249,-54.457,-43.81,-2.2192
40,77,-1.5652e-05,-0.041645,-54.165,-45.448,-2.3188
40,78,-1.6073e-05,-0.043618,-54.054,-45.124,-2.299
40,79,-1.9761e-05,-0.049723,-53.183,-44.048,-2.2425
40,80,-2.1521e-05,-0.047881,-52.823,-44.28,-2.259
40,81,-2.314e-05,-0.049242,-52.516,-44.031,-2.2469
40,82,-2.5059e-05,-0.041101,-52.179,-45.172,-2.3248
40,83,-2.6655e-05,-0.024749,-51.918,-47.746,-2.5417
40,84,-2.8758e-05,-0.023756,-51.596,-47.794,-2.5596
40,85,-3.0868e-05,-0.043935,-51.295,-44.554,-2.2962
40,86,-3.2024e-05,-0.033252,-51.139,-46.124,-2.4163
40,87,-3.4547e-05,-0.045664,-50.817,-44.215,-2.2797
40,88,-3.606e-05,-0.051864,-50.635,-43.368,-2.2249
40,89,-4.0229e-05,-0.048122,-50.169,-43.747,-2.2573
40,90,-4.3293e-05,-0.035044,-49.856,-45.399,-2.394
40,91,-4.8855e-05,-0.049141,-49.341,-43.398,-2.2483
40,92,-4.8905e-05,-0.05346,-49.337,-42.902,-2.212
40,93,-5.1405e-05,-0.027133,-49.124,-46.153,-2.5046
40,94,-5.4846e-05,-0.039628,-48.847,-44.438,-2.3414
40,95,-5.576e-05,-0.054286,-48.777,-42.677,-2.2055
40,96,-5.8104e-05,-0.053173,-48.601,-42.758,-2.2145
40,97,-0.00010306,-0.099752,-46.146,-38.041,-1.9427
40,98,-0.00013989,-0.11783,-44.834,-36.682,-1.871
40,99,-0.00016943,-0.1303,-44.011,-35.864,-1.8277
40,100,-0.00017314,-0.14154,-43.918,-35.239,-1.792
40,101,-0.00017617,-0.1158,-43.843,-36.676,-1.8786
40,102,-0.00018555,-0.15721,-43.619,-34.4,-1.7468
40,103,-0.00019312,-0.16656,-43.447,-33.946,-1.7219
40,104,-0.00019703,-0.14753,-43.361,-34.861,-1.7742
40,105,-0.00020648,-0.15472,-43.159,-34.48,-1.7537
40,106,-0.00020693,-0.16521,-43.15,-33.98,-1.7254
40,107,-0.00021653,-0.16338,-42.955,-34.051,-1.7302
40,108,-0.00022642,-0.20378,-42.762,-32.321,-1.6352
40,109,-0.00023554,-0.21808,-42.592,-31.772,-1.6061
40,110,-0.00023923,-0.18313,-42.525,-33.126,-1.6812
40,111,-0.00024088,-0.1713,-42.496,-33.638,-1.7099
40,112,-0.00025202,-0.18148,-42.301,-33.175,-1.6851
40,113,-0.0002587,-0.22596,-42.188,-31.464,-1.5909
40,114,-0.00027597,-0.17672,-41.909,-33.343,-1.6966
40,115,-0.00028784,-0.26288,-41.728,-30.228,-1.5261
40,116,-0.00036282,-0.31662,-40.729,-28.685,-1.4466
40,117,-0.00039436,-0.31889,-40.369,-28.613,-1.4436
40,118,-0.00042234,-0.30559,-40.073,-28.934,-1.4618
40,119,-0.00043019,-0.32181,-39.994,-28.513,-1.4398
40,120,-0.00044643,-0.35982,-39.834,-27.607,-1.3922
40,121,-0.0020248,-2.0603,-33.293,-13.478,-0.67584
40,122,-0.0022672,-1.5693,-32.804,-15.574,-0.78243
40,123,-0.0025584,-1.9748,-32.281,-13.784,-0.69235
40,124,-0.0025962,-0.34518,-32.217,-27.314,-1.4082
40,125,-0.0026178,-2.0178,-32.181,-13.615,-0.68402
40,126,-0.0026184,-1.4057,-32.18,-16.429,-0.82642
40,127,-0.0026441,-0.68955,-32.138,-22.06,-1.1186
40,128,-0.0026516,-1.702,-32.126,-14.931,-0.75046
40,129,-0.0026511,-2.0827,-32.126,-13.375,-0.67183
40,130,-0.0026802,-1.1174,-32.079,-18.227,-0.91931
40,131,-0.0027125,-0.71625,-32.027,-21.755,-1.1028
40,132,-0.0027177,0.21519,-32.019,-30.092,-1.5807
40,133,-0.0027449,-1.5028,-31.976,-15.891,-0.79979
40,134,-0.0027833,-0.96791,-31.916,-19.356,-0.97818
40,135,-0.0028008,-0.60866,-31.889,-23.023,-1.1707
40,136,-0.0028097,-1.5294,-31.875,-15.748,-0.79284
40,137,-0.0028575,-1.5051,-31.802,-15.877,-0.79922
40,138,-0.0029916,-0.73736,-31.603,-21.53,-1.0904
40,139,-0.0031337,-0.64653,-31.402,-22.554,-1.1451
40,140,-0.0031624,-0.46358,-31.362,-25.048,-1.2847
40,141,-0.0033454,0.42491,-31.119,-25.435,-1.2884
40,142,-0.0043209,-2.8675,-30.01,-10.984,-0.55179
40,143,-0.020873,-2.0784,-23.186,-13.336,-0.67305
40,144,-0.022354,0.73437,-22.889,-20.238,-1.0138
40,145,-0.022332,1.5769,-22.894,-13.905,-0.68448
40,146,-0.022549,-2.1178,-22.852,-13.096,-0.66871
40,147,-0.022744,-0.80854,-22.814,-20.361,-1.0345
40,148,-0.022783,-3.283,-22.807,-9.9418,-0.50533
40,149,-0.022818,1.3783,-22.8,-15.02,-0.74952
40,150,-0.022887,-6.928,-22.787,-5.1383,-0.26184
40,151,-0.022922,-8.7459,-22.781,-3.8892,-0.19875
40,152,-0.023016,-6.9496,-22.763,-5.0954,-0.26055
40,153,-0.023246,1.9251,-22.72,-11.848,-0.5993
40,154,-0.02337,-0.2549,-22.697,-25.84,-1.398
40,155,-0.023416,-3.1362,-22.688,-10.259,-0.52194
40,156,-0.023625,-7.8317,-22.65,-4.4762,-0.22799
40,157,-0.02383,-2.1265,-22.613,-13.047,-0.66748
40,158,-0.023912,0.87746,-22.598,6.4685,0.32222
40,159,-0.024261,-8.9911,-22.535,-3.7715,-0.19228
40,160,-0.024732,-7.4447,-22.452,-4.7409,-0.24184
40,161,-0.030965,7.6435,-21.479,2.9923,0.15161
40,162,-0.038043,-0.34013,-20.589,-23.165,-1.3191
40,163,-0.045517,2.8627,-19.815,-8.0969,-0.39611
40,164,-0.44791,2.029,-10.087,7.0936,0.34032
40,165,-0.42558,-3.766,-10.298,-8.9476,-0.44899
50,1,-4.2455e-08,0.19241,-74.078,-32.993,-1.6497
50,2,-4.251e-08,0.24951,-74.076,-30.708,-1.5354
50,3,-4.2572e-08,0.23485,-74.074,-31.241,-1.5621
50,4,-4.2762e-08,0.23644,-74.067,-31.182,-1.5591
50,5,-4.2847e-08,0.23421,-74.064,-31.265,-1.5633
50,6,-4.3048e-08,0.22574,-74.056,-31.589,-1.5795
50,7,-4.336e-08,0.22342,-74.045,-31.68,-1.5841
50,8,-4.3562e-08,0.22295,-74.037,-31.699,-1.585
50,9,-4.3965e-08,0.21648,-74.022,-31.958,-1.5979
50,10,-4.422e-08,0.21574,-74.013,-31.988,-1.5994
50,11,-4.524e-08,0.20187,-73.975,-32.572,-1.6286
50,12,-4.5476e-08,0.20011,-73.966,-32.649,-1.6325
50,13,-4.9772e-08,0.13909,-73.814,-35.837,-1.792
50,14,-5.1613e-08,0.12023,-73.75,-37.111,-1.8557
50,15,-5.4691e-08,0.090211,-73.645,-39.618,-1.9812
50,16,-5.9333e-08,0.054021,-73.492,-44.076,-2.2046
50,17,-6.0097e-08,0.040431,-73.47,-46.584,-2.3306
50,18,-6.0355e-08,0.038909,-73.462,-46.915,-2.3473
50,19,-6.077e-08,0.0335,-73.449,-48.204,-2.4122
50,20,-6.2075e-08,0.02701,-73.407,-50.049,-2.5055
50,21,-6.2198e-08,0.0086398,-73.409,-59.313,-2.9925
50,22,-6.2917e-08,-0.00027107,-73.389,-67.455,-3.6758
50,23,-6.7849e-08,-0.0051174,-73.23,-62.749,-3.2037
50,24,-7.2518e-08,-0.028808,-73.093,-49.529,-2.4792
50,25,-7.4051e-08,-0.034414,-73.049,-48.008,-2.4024
50,26,-7.4462e-08,-0.03663,-73.037,-47.473,-2.3754
50,27,-7.5244e-08,-0.03827,-73.014,-47.097,-2.3564
50,28,-7.6907e-08,-0.042491,-72.967,-46.198,-2.3112
50,29,-7.849e-08,-0.047939,-72.922,-45.16,-2.259
50,30,-8.1114e-08,-0.065933,-72.855,-42.413,-2.1212
50,31,-8.5181e-08,-0.073384,-72.745,-41.49,-2.0749
50,32,-8.5377e-08,-0.075393,-72.74,-41.257,-2.0633
50,33,-8.6524e-08,-0.077722,-72.71,-40.994,-2.0501
50,34,-8.7929e-08,-0.08006,-72.673,-40.738,-2.0373
50,35,-8.8575e-08,-0.080859,-72.656,-40.653,-2.033
50,36,-9.0695e-08,-0.088011,-72.603,-39.922,-1.9964
50,37,-9.7318e-08,-0.10687,-72.445,-38.247,-1.9126
50,38,-1.02e-07,-0.11313,-72.333,-37.757,-1.888
50,39,-1.0816e-07,-0.12208,-72.194,-37.1,-1.8552
50,40,-1.1328e-07,-0.12678,-72.079,-36.774,-1.8389
50,41,-1.2391e-07,-0.13564,-71.848,-36.192,-1.8098
50,42,-1.268e-07,-0.13721,-71.795,-36.093,-1.8048
50,43,-1.3811e-07,-0.14518,-71.57,-35.607,-1.7805
50,44,-1.5589e-07,-0.15784,-71.237,-34.888,-1.7445
50,45,-1.635e-07,-0.15989,-71.109,-34.777,-1.7389
50,46,-1.7265e-07,-0.16347,-70.958,-34.586,-1.7294
50,47,-1.855e-07,-0.17102,-70.751,-34.198,-1.71
50,48,-1.9832e-07,-0.1706,-70.558,-34.219,-1.7111
50,49,-8.4685e-07,-0.10059,-65.757,-38.752,-1.9386
50,50,-9.8327e-07,-0.10836,-65.205,-38.109,-1.9064
50,51,-1.0101e-06,-0.095294,-65.108,-39.213,-1.9619
50,52,-1.0291e-06,-0.085731,-65.04,-40.118,-2.0075
50,53,-1.2312e-06,-0.09542,-64.367,-39.196,-1.9613
50,54,-1.435e-06,-0.073641,-63.789,-41.406,-2.0731
50,55,-1.8625e-06,-0.073751,-62.786,-41.382,-2.0724
50,56,-1.9325e-06,-0.070663,-62.644,-41.745,-2.0909
50,57,-1.9935e-06,-0.065859,-62.523,-42.338,-2.1213
50,58,-2.4185e-06,-0.068712,-61.766,-41.967,-2.1029
50,59,-2.9164e-06,-0.075768,-61.023,-41.123,-2.0607
50,60,-3.516e-06,-0.059134,-60.278,-43.182,-2.1675
50,61,-3.5165e-06,-0.058078,-60.279,-43.34,-2.1754
50,62,-3.869e-06,-0.053627,-59.895,-43.984,-2.2097
50,63,-4.2462e-06,-0.056447,-59.52,-43.546,-2.1876
50,64,-4.6889e-06,-0.046915,-59.119,-45.036,-2.2673
50,65,-5.7358e-06,-0.048568,-58.297,-44.691,-2.2521
50,66,-6.07e-06,-0.050447,-58.067,-44.393,-2.2361
50,67,-6.3639e-06,-0.034638,-57.873,-47.24,-2.3972
50,68,-6.9841e-06,-0.049267,-57.492,-44.543,-2.2462
50,69,-7.6867e-06,-0.042759,-57.097,-45.593,-2.307
50,70,-8.1e-06,-0.046043,-56.882,-45.023,-2.2753
50,71,-1.0644e-05,-0.051247,-55.749,-44.075,-2.2289
50,72,-1.1663e-05,-0.038327,-55.369,-46.168,-2.3538
50,73,-1.2716e-05,-0.028324,-55.009,-48.039,-2.4828
50,74,-1.3098e-05,-0.033953,-54.887,-46.937,-2.4062
50,75,-1.3941e-05,-0.042572,-54.626,-45.353,-2.3091
50,76,-1.7221e-05,-0.052494,-53.74,-43.712,-2.219
50,77,-1.8445e-05,-0.041649,-53.452,-45.297,-2.3185
50,78,-1.892e-05,-0.043622,-53.345,-44.984,-2.2988
50,79,-2.3245e-05,-0.049728,-52.478,-43.918,-2.2423
50,80,-2.5264e-05,-0.047886,-52.127,-44.138,-2.2588
50,81,-2.7157e-05,-0.049248,-51.821,-43.888,-2.2467
50,82,-2.938e-05,-0.041106,-51.488,-44.976,-2.3245
50,83,-3.1235e-05,-0.024756,-51.229,-47.374,-2.5409
50,84,-3.3657e-05,-0.023762,-50.913,-47.404,-2.5588
50,85,-3.6122e-05,-0.043942,-50.612,-44.356,-2.296
50,86,-3.7439e-05,-0.03326,-50.461,-45.838,-2.4159
50,87,-4.0371e-05,-0.045671,-50.14,-44.018,-2.2795
50,88,-4.2089e-05,-0.051871,-49.963,-43.203,-2.2248
50,89,-4.6926e-05,-0.048131,-49.5,-43.551,-2.2572
50,90,-5.0483e-05,-0.035053,-49.189,-45.093,-2.3937
50,91,-5.6921e-05,-0.049151,-48.677,-43.184,-2.2482
50,92,-5.6898e-05,-0.05347,-48.679,-42.716,-2.2119
50,93,-5.9799e-05,-0.027144,-48.467,-45.746,-2.5042
50,94,-6.3794e-05,-0.03964,-48.191,-44.146,-2.3412
50,95,-6.4817e-05,-0.054297,-48.123,-42.482,-2.2055
50,96,-6.7512e-05,-0.053184,-47.949,-42.553,-2.2144
50,97,-0.00011972,-0.09977,-45.495,-37.922,-1.9427
50,98,-0.00016159,-0.11786,-44.208,-36.578,-1.871
50,99,-0.00019468,-0.13033,-43.407,-35.77,-1.8277
50,100,-0.00019885,-0.14156,-43.316,-35.157,-1.792
50,101,-0.00020232,-0.11583,-43.242,-36.558,-1.8786
50,102,-0.00021305,-0.15724,-43.019,-34.326,-1.7468
50,103,-0.00022158,-0.16659,-42.85,-33.878,-1.7219
50,104,-0.00022601,-0.14756,-42.765,-34.777,-1.7742
50,105,-0.00023682,-0.15475,-42.564,-34.399,-1.7537
50,106,-0.00023722,-0.16525,-42.557,-33.908,-1.7254
50,107,-0.00024817,-0.16342,-42.362,-33.976,-1.7302
50,108,-0.00025945,-0.20381,-42.171,-32.268,-1.6352
50,109,-0.00026971,-0.21812,-42.004,-31.723,-1.6061
50,110,-0.00027388,-0.18317,-41.938,-33.059,-1.6812
50,111,-0.00027573,-0.17134,-41.909,-33.563,-1.7099
50,112,-0.00028843,-0.18151,-41.715,-33.103,-1.6851
50,113,-0.00029594,-0.226,-41.604,-31.416,-1.5909
50,114,-0.00031563,-0.17676,-41.326,-33.265,-1.6966
50,115,-0.000329,-0.26292,-41.147,-30.188,-1.5261
50,116,-0.0004145,-0.31666,-40.151,-28.651,-1.4466
50,117,-0.00045006,-0.31894,-39.795,-28.578,-1.4436
50,118,-0.00048089,-0.30564,-39.509,-28.894,-1.4618
50,119,-0.00048951,-0.32186,-39.433,-28.475,-1.4398
50,120,-0.00050792,-0.35986,-39.273,-27.576,-1.3922
50,121,-0.0023022,-2.0603,-32.736,-13.473,-0.6759
50,122,-0.0025396,-1.5693,-32.311,-15.566,-0.78249
50,123,-0.0028608,-1.9748,-31.796,-13.779,-0.69242
50,124,-0.0028994,-0.34538,-31.737,-27.219,-1.4078
50,125,-0.0029229,-2.0178,-31.703,-13.609,-0.6841
50,126,-0.0029234,-1.4058,-31.702,-16.419,-0.82649
50,127,-0.002952,-0.6897,-31.66,-22.026,-1.1186
50,128,-0.0029603,-1.702,-31.647,-14.924,-0.75053
50,129,-0.0029596,-2.0827,-31.648,-13.369,-0.6719
50,130,-0.0029919,-1.1175,-31.601,-18.211,-0.91939
50,131,-0.0030279,-0.71642,-31.55,-21.722,-1.1028
50,132,-0.0030334,0.21494,-31.542,-29.922,-1.579
50,133,-0.0030634,-1.5029,-31.499,-15.88,-0.79988
50,134,-0.0031063,-0.96803,-31.439,-19.334,-0.97828
50,135,-0.0031253,-0.60885,-31.412,-22.98,-1.1707
50,136,-0.0031349,-1.5294,-31.399,-15.737,-0.79293
50,137,-0.003188,-1.5052,-31.327,-15.867,-0.79932
50,138,-0.0033374,-0.73755,-31.128,-21.499,-1.0905
50,139,-0.0034953,-0.64673,-30.928,-22.515,-1.145
50,140,-0.0035258,-0.4638,-30.89,-24.977,-1.2845
50,141,-0.0037276,0.42461,-30.649,-25.38,-1.2875
50,142,-0.0048134,-2.8675,-29.541,-10.98,-0.55188
50,143,-0.023238,-2.0788,-22.721,-13.323,-0.6731
50,144,-0.024435,0.73335,-22.504,-20.177,-1.0109
50,145,-0.024377,1.5757,-22.514,-13.901,-0.68336
50,146,-0.024614,-2.1182,-22.472,-13.076,-0.66899
50,147,-0.024826,-0.80917,-22.435,-20.3,-1.0328
50,148,-0.024866,-3.2828,-22.428,-9.9333,-0.50565
50,149,-0.024902,1.3771,-22.422,-15.003,-0.74859
50,150,-0.024978,-6.9257,-22.409,-5.1347,-0.26211
50,151,-0.025015,-8.7411,-22.402,-3.8865,-0.19901
50,152,-0.025117,-6.947,-22.385,-5.0898,-0.2608
50,153,-0.025367,1.9231,-22.342,-11.834,-0.59923
50,154,-0.025501,-0.25577,-22.319,-25.571,-1.3881
50,155,-0.025549,-3.1363,-22.311,-10.249,-0.52225
50,156,-0.025776,-7.8289,-22.273,-4.4738,-0.22826
50,157,-0.025998,-2.1267,-22.236,-13.027,-0.66784
50,158,-0.026085,0.87622,-22.221,6.4677,0.32207
50,159,-0.026464,-8.9879,-22.159,-3.7696,-0.19253
50,160,-0.026976,-7.4423,-22.076,-4.7376,-0.24211
50,161,-0.03376,7.6418,-21.106,2.9895,0.15165
50,162,-0.041392,-0.34136,-20.225,-22.899,-1.3114
50,163,-0.0494,2.8608,-19.461,-8.0977,-0.39542
50,164,-0.48342,2.0264,-9.7728,7.0921,0.33912
50,165,-0.4493,-3.766,-10.074,-8.9403,-0.44873
60,1,-5.3329e-08,0.19241,-73.088,-32.992,-1.6497
60,2,-5.3396e-08,0.24951,-73.086,-30.708,-1.5354
60,3,-5.3474e-08,0.23485,-73.084,-31.241,-1.5621
60,4,-5.371e-08,0.23644,-73.077,-31.181,-1.5591
60,5,-5.3816e-08,0.23421,-73.074,-31.265,-1.5633
60,6,-5.4064e-08,0.22574,-73.067,-31.589,-1.5795
60,7,-5.4451e-08,0.22342,-73.055,-31.68,-1.5841
60,8,-5.4703e-08,0.22294,-73.048,-31.698,-1.585
60,9,-5.5203e-08,0.21648,-73.034,-31.957,-1.5979
60,10,-5.5519e-08,0.21574,-73.024,-31.987,-1.5994
60,11,-5.6788e-08,0.20187,-72.988,-32.571,-1.6286
60,12,-5.7081e-08,0.20011,-72.979,-32.648,-1.6325
60,13,-6.2404e-08,0.13909,-72.832,-35.836,-1.792
60,14,-6.4685e-08,0.12023,-72.77,-37.11,-1.8557
60,15,-6.8501e-08,0.090211,-72.667,-39.616,-1.9811
60,16,-7.4252e-08,0.054021,-72.518,-44.071,-2.2045
60,17,-7.5183e-08,0.040431,-72.497,-46.574,-2.3305
60,18,-7.5503e-08,0.038909,-72.489,-46.905,-2.3471
60,19,-7.6011e-08,0.0335,-72.477,-48.19,-2.412
60,20,-7.7629e-08,0.02701,-72.436,-50.028,-2.5053
60,21,-7.7741e-08,0.0086398,-72.441,-59.149,-2.9901
60,22,-7.8617e-08,-0.00027108,-72.421,-66.492,-3.6284
60,23,-8.4771e-08,-0.0051175,-72.263,-62.389,-3.1976
60,24,-9.0537e-08,-0.028808,-72.129,-49.511,-2.479
60,25,-9.2434e-08,-0.034414,-72.086,-47.996,-2.4022
60,26,-9.2939e-08,-0.03663,-72.075,-47.462,-2.3753
60,27,-9.391e-08,-0.03827,-72.052,-47.087,-2.3563
60,28,-9.5972e-08,-0.042491,-72.005,-46.19,-2.3111
60,29,-9.7931e-08,-0.047939,-71.961,-45.154,-2.2589
60,30,-1.0112e-07,-0.065933,-71.898,-42.41,-2.1212
60,31,-1.0616e-07,-0.073384,-71.789,-41.487,-2.0749
60,32,-1.0639e-07,-0.075393,-71.785,-41.254,-2.0632
60,33,-1.0781e-07,-0.077721,-71.755,-40.992,-2.0501
60,34,-1.0955e-07,-0.08006,-71.718,-40.736,-2.0373
60,35,-1.1036e-07,-0.080859,-71.701,-40.65,-2.033
60,36,-1.1295e-07,-0.088011,-71.65,-39.92,-1.9964
60,37,-1.2103e-07,-0.10687,-71.498,-38.246,-1.9126
60,38,-1.268e-07,-0.11313,-71.388,-37.755,-1.888
60,39,-1.3433e-07,-0.12208,-71.253,-37.099,-1.8552
60,40,-1.4065e-07,-0.12678,-71.139,-36.773,-1.8389
60,41,-1.5379e-07,-0.13564,-70.91,-36.191,-1.8098
60,42,-1.5722e-07,-0.13721,-70.862,-36.092,-1.8048
60,43,-1.7115e-07,-0.14518,-70.639,-35.606,-1.7805
60,44,-1.9312e-07,-0.15784,-70.307,-34.887,-1.7445
60,45,-2.0237e-07,-0.15989,-70.183,-34.776,-1.7389
60,46,-2.1356e-07,-0.16347,-70.035,-34.585,-1.7294
60,47,-2.2941e-07,-0.17102,-69.829,-34.197,-1.71
60,48,-2.4512e-07,-0.1706,-69.638,-34.218,-1.7111
60,49,-1.0302e-06,-0.10059,-64.906,-38.747,-1.9385
60,50,-1.1959e-06,-0.10836,-64.354,-38.104,-1.9064
60,51,-1.2268e-06,-0.095294,-64.264,-39.206,-1.9619
60,52,-1.2495e-06,-0.085731,-64.197,-40.11,-2.0075
60,53,-1.4938e-06,-0.09542,-63.527,-39.188,-1.9612
60,54,-1.7369e-06,-0.073641,-62.959,-41.392,-2.073
60,55,-2.2483e-06,-0.073751,-61.969,-41.366,-2.0723
60,56,-2.3308e-06,-0.070664,-61.83,-41.728,-2.0908
60,57,-2.4038e-06,-0.065859,-61.71,-42.318,-2.1211
60,58,-2.9113e-06,-0.068712,-60.96,-41.946,-2.1028
60,59,-3.5088e-06,-0.075768,-60.22,-41.103,-2.0605
60,60,-4.2202e-06,-0.059134,-59.485,-43.145,-2.1673
60,61,-4.2153e-06,-0.058078,-59.492,-43.304,-2.1752
60,62,-4.6333e-06,-0.053628,-59.112,-43.94,-2.2095
60,63,-5.0826e-06,-0.056448,-58.739,-43.503,-2.1874
60,64,-5.6017e-06,-0.046916,-58.347,-44.973,-2.2671
60,65,-6.8483e-06,-0.048569,-57.527,-44.62,-2.2518
60,66,-7.2338e-06,-0.050448,-57.306,-44.328,-2.2358
60,67,-7.5832e-06,-0.034639,-57.112,-47.108,-2.3966
60,68,-8.31e-06,-0.049269,-56.737,-44.47,-2.246
60,69,-9.1437e-06,-0.042761,-56.343,-45.491,-2.3066
60,70,-9.6234e-06,-0.046046,-56.133,-44.932,-2.2751
60,71,-1.2634e-05,-0.05125,-55.004,-43.981,-2.2287
60,72,-1.3817e-05,-0.03833,-54.633,-46.011,-2.3533
60,73,-1.5047e-05,-0.028327,-54.278,-47.787,-2.4819
60,74,-1.5476e-05,-0.033956,-54.162,-46.745,-2.4057
60,75,-1.6465e-05,-0.042576,-53.903,-45.213,-2.3088
60,76,-2.0309e-05,-0.052498,-53.024,-43.598,-2.2187
60,77,-2.1737e-05,-0.041654,-52.739,-45.125,-2.3181
60,78,-2.2272e-05,-0.043626,-52.637,-44.825,-2.2985
60,79,-2.7343e-05,-0.049733,-51.772,-43.769,-2.242
60,80,-2.9657e-05,-0.047892,-51.43,-43.977,-2.2585
60,81,-3.187e-05,-0.049254,-51.126,-43.726,-2.2465
60,82,-3.4446e-05,-0.041113,-50.797,-44.756,-2.3242
60,83,-3.6603e-05,-0.024763,-50.54,-46.976,-2.5399
60,84,-3.9391e-05,-0.02377,-50.229,-46.987,-2.5578
60,85,-4.227e-05,-0.04395,-49.93,-44.134,-2.2957
60,86,-4.3768e-05,-0.033268,-49.782,-45.525,-2.4155
60,87,-4.7177e-05,-0.04568,-49.464,-43.798,-2.2793
60,88,-4.9126e-05,-0.051881,-49.292,-43.018,-2.2246
60,89,-5.4737e-05,-0.048141,-48.832,-43.332,-2.257
60,90,-5.8867e-05,-0.035064,-48.522,-44.762,-2.3934
60,91,-6.6318e-05,-0.049163,-48.014,-42.947,-2.248
60,92,-6.6198e-05,-0.053482,-48.022,-42.509,-2.2118
60,93,-6.9563e-05,-0.027157,-47.81,-45.317,-2.5037
60,94,-7.4201e-05,-0.039653,-47.535,-43.83,-2.341
60,95,-7.5347e-05,-0.05431,-47.469,-42.266,-2.2054
60,96,-7.8444e-05,-0.053198,-47.297,-42.326,-2.2143
60,97,-0.00013908,-0.099792,-44.844,-37.788,-1.9427
60,98,-0.00018665,-0.11788,-43.582,-36.461,-1.871
60,99,-0.00022368,-0.13036,-42.804,-35.665,-1.8277
60,100,-0.00022838,-0.1416,-42.715,-35.064,-1.792
60,101,-0.00023236,-0.11586,-42.641,-36.425,-1.8786
60,102,-0.00024462,-0.15727,-42.419,-34.243,-1.7468
60,103,-0.00025423,-0.16663,-42.254,-33.802,-1.7219
60,104,-0.00025926,-0.14759,-42.169,-34.682,-1.7742
60,105,-0.00027163,-0.15479,-41.968,-34.308,-1.7537
60,106,-0.00027196,-0.16528,-41.963,-33.826,-1.7254
60,107,-0.00028442,-0.16345,-41.77,-33.891,-1.7302
60,108,-0.00029731,-0.20385,-41.579,-32.207,-1.6352
60,109,-0.00030884,-0.21815,-41.415,-31.668,-1.6061
60,110,-0.00031355,-0.18321,-41.35,-32.982,-1.6812
60,111,-0.00031563,-0.17138,-41.322,-33.478,-1.7099
60,112,-0.00033011,-0.18155,-41.129,-33.023,-1.6851
60,113,-0.00033855,-0.22604,-41.02,-31.361,-1.5909
60,114,-0.00036099,-0.1768,-40.743,-33.177,-1.6965
60,115,-0.00037603,-0.26296,-40.567,-30.142,-1.5261
60,116,-0.00047353,-0.31671,-39.572,-28.613,-1.4466
60,117,-0.00051363,-0.31899,-39.222,-28.538,-1.4436
60,118,-0.00054756,-0.30569,-38.946,-28.849,-1.4618
60,119,-0.00055701,-0.32192,-38.872,-28.433,-1.4398
60,120,-0.00057786,-0.35992,-38.713,-27.541,-1.3922
60,121,-0.0026176,-2.0603,-32.178,-13.469,-0.67597
60,122,-0.0028447,-1.5694,-31.819,-15.558,-0.78257
60,123,-0.0031989,-1.9748,-31.311,-13.772,-0.69251
60,124,-0.0032381,-0.34559,-31.258,-27.115,-1.4073
60,125,-0.0032635,-2.0178,-31.224,-13.603,-0.68419
60,126,-0.003264,-1.4059,-31.223,-16.407,-0.82658
60,127,-0.0032957,-0.68986,-31.181,-21.988,-1.1187
60,128,-0.003305,-1.7021,-31.169,-14.915,-0.75061
60,129,-0.003304,-2.0827,-31.171,-13.363,-0.67198
60,130,-0.0033398,-1.1177,-31.124,-18.192,-0.91948
60,131,-0.00338,-0.71662,-31.072,-21.686,-1.1028
60,132,-0.0033856,0.21465,-31.065,-29.74,-1.5771
60,133,-0.0034188,-1.503,-31.023,-15.869,-0.79997
60,134,-0.0034667,-0.96816,-30.962,-19.31,-0.97838
60,135,-0.0034875,-0.60906,-30.936,-22.933,-1.1707
60,136,-0.0034976,-1.5294,-30.924,-15.725,-0.79304
60,137,-0.0035567,-1.5052,-30.851,-15.855,-0.79942
60,138,-0.0037231,-0.73775,-30.653,-21.465,-1.0905
60,139,-0.0038986,-0.64695,-30.454,-22.472,-1.145
60,140,-0.0039309,-0.46405,-30.418,-24.9,-1.2844
60,141,-0.0041535,0.42429,-30.179,-25.32,-1.2864
60,142,-0.0053619,-2.8674,-29.073,-10.975,-0.55199
60,143,-0.02587,-2.0792,-22.256,-13.308,-0.67315
60,144,-0.02671,0.73223,-22.118,-20.111,-1.0078
60,145,-0.026609,1.5745,-22.135,-13.897,-0.68215
60,146,-0.026868,-2.1186,-22.093,-13.056,-0.6693
60,147,-0.027098,-0.80986,-22.056,-20.234,-1.0309
60,148,-0.027139,-3.2827,-22.049,-9.924,-0.506
60,149,-0.027176,1.3758,-22.044,-14.986,-0.74758
60,150,-0.027258,-6.9232,-22.03,-5.1307,-0.2624
60,151,-0.027299,-8.7359,-22.024,-3.8836,-0.19929
60,152,-0.027408,-6.9441,-22.007,-5.0837,-0.26106
60,153,-0.027681,1.921,-21.964,-11.82,-0.59916
60,154,-0.027825,-0.25671,-21.941,-25.294,-1.3778
60,155,-0.027875,-3.1364,-21.934,-10.238,-0.52259
60,156,-0.028121,-7.8259,-21.896,-4.4713,-0.22855
60,157,-0.028362,-2.1268,-21.859,-13.006,-0.66823
60,158,-0.028455,0.87488,-21.845,6.4668,0.32191
60,159,-0.028865,-8.9844,-21.783,-3.7676,-0.1928
60,160,-0.029423,-7.4396,-21.7,-4.734,-0.2424
60,161,-0.036807,7.6398,-20.732,2.9865,0.15169
60,162,-0.045033,-0.3427,-19.86,-22.628,-1.3034
60,163,-0.053611,2.8586,-19.108,-8.0985,-0.39468
60,164,-0.52158,2.0235,-9.4615,7.0904,0.33784
60,165,-0.47428,-3.7661,-9.8512,-8.9325,-0.44846
70,1,-6.6987e-08,0.19241,-72.098,-32.991,-1.6497
70,2,-6.707e-08,0.24951,-72.096,-30.707,-1.5354
70,3,-6.7168e-08,0.23485,-72.094,-31.24,-1.5621
70,4,-6.746e-08,0.23643,-72.087,-31.181,-1.5591
70,5,-6.7591e-08,0.23421,-72.084,-31.264,-1.5633
70,6,-6.79e-08,0.22574,-72.077,-31.588,-1.5795
70,7,-6.838e-08,0.22342,-72.066,-31.679,-1.584
70,8,-6.8693e-08,0.22294,-72.059,-31.698,-1.585
70,9,-6.9314e-08,0.21648,-72.045,-31.957,-1.5979
70,10,-6.9706e-08,0.21574,-72.036,-31.987,-1.5994
70,11,-7.1283e-08,0.20187,-72,-32.57,-1.6286
70,12,-7.1646e-08,0.20011,-71.992,-32.647,-1.6325
70,13,-7.8241e-08,0.13909,-71.849,-35.835,-1.7919
70,14,-8.1069e-08,0.12023,-71.789,-37.108,-1.8557
70,15,-8.5798e-08,0.090211,-71.689,-39.613,-1.9811
70,16,-9.2923e-08,0.054021,-71.544,-44.064,-2.2044
70,17,-9.4055e-08,0.040431,-71.525,-46.563,-2.3303
70,18,-9.4452e-08,0.038909,-71.517,-46.892,-2.3469
70,19,-9.5075e-08,0.0335,-71.506,-48.174,-2.4118
70,20,-9.7082e-08,0.02701,-71.465,-50.003,-2.5049
70,21,-9.7167e-08,0.0086398,-71.472,-58.952,-2.9873
70,22,-9.8235e-08,-0.00027109,-71.454,-65.529,-3.5807
70,23,-1.0591e-07,-0.0051175,-71.296,-61.977,-3.1902
70,24,-1.1303e-07,-0.028808,-71.165,-49.489,-2.4787
70,25,-1.1538e-07,-0.034414,-71.123,-47.98,-2.402
70,26,-1.16e-07,-0.03663,-71.112,-47.449,-2.3751
70,27,-1.1721e-07,-0.03827,-71.089,-47.075,-2.3562
70,28,-1.1976e-07,-0.04249,-71.043,-46.18,-2.311
70,29,-1.2219e-07,-0.047939,-71,-45.145,-2.2589
70,30,-1.2606e-07,-0.065933,-70.941,-42.406,-2.1211
70,31,-1.3231e-07,-0.073384,-70.832,-41.483,-2.0749
70,32,-1.3258e-07,-0.075393,-70.829,-41.251,-2.0632
70,33,-1.3434e-07,-0.077721,-70.799,-40.989,-2.05
70,34,-1.3649e-07,-0.08006,-70.763,-40.733,-2.0372
70,35,-1.3749e-07,-0.080859,-70.746,-40.647,-2.0329
70,36,-1.4067e-07,-0.088011,-70.697,-39.917,-1.9963
70,37,-1.5053e-07,-0.10687,-70.551,-38.244,-1.9125
70,38,-1.5764e-07,-0.11313,-70.442,-37.754,-1.888
70,39,-1.6683e-07,-0.12208,-70.312,-37.098,-1.8552
70,40,-1.7462e-07,-0.12678,-70.2,-36.772,-1.8389
70,41,-1.9087e-07,-0.13564,-69.972,-36.19,-1.8097
70,42,-1.9493e-07,-0.13721,-69.928,-36.091,-1.8048
70,43,-2.1208e-07,-0.14518,-69.707,-35.605,-1.7805
70,44,-2.3925e-07,-0.15784,-69.377,-34.886,-1.7445
70,45,-2.5049e-07,-0.15989,-69.257,-34.775,-1.7389
70,46,-2.6415e-07,-0.16347,-69.112,-34.585,-1.7294
70,47,-2.8371e-07,-0.17102,-68.906,-34.197,-1.71
70,48,-3.0298e-07,-0.1706,-68.718,-34.217,-1.711
70,49,-1.2532e-06,-0.10059,-64.054,-38.74,-1.9385
70,50,-1.4545e-06,-0.10836,-63.504,-38.098,-1.9064
70,51,-1.4901e-06,-0.095294,-63.42,-39.198,-1.9618
70,52,-1.5172e-06,-0.085731,-63.354,-40.1,-2.0074
70,53,-1.8125e-06,-0.09542,-62.687,-39.179,-1.9612
70,54,-2.1023e-06,-0.073642,-62.13,-41.375,-2.0729
70,55,-2.7141e-06,-0.073752,-61.151,-41.347,-2.0722
70,56,-2.8112e-06,-0.070664,-61.016,-41.707,-2.0907
70,57,-2.8985e-06,-0.06586,-60.898,-42.294,-2.121
70,58,-3.5046e-06,-0.068713,-60.155,-41.921,-2.1027
70,59,-4.2215e-06,-0.075769,-59.417,-41.078,-2.0604
70,60,-5.0654e-06,-0.059135,-58.692,-43.101,-2.167
70,61,-5.0531e-06,-0.058079,-58.705,-43.262,-2.175
70,62,-5.5485e-06,-0.053629,-58.33,-43.888,-2.2093
70,63,-6.0837e-06,-0.056449,-57.958,-43.452,-2.1872
70,64,-6.6923e-06,-0.046918,-57.574,-44.899,-2.2668
70,65,-8.1766e-06,-0.048571,-56.757,-44.537,-2.2515
70,66,-8.6207e-06,-0.05045,-56.544,-44.252,-2.2355
70,67,-9.036e-06,-0.034641,-56.351,-46.956,-2.396
70,68,-9.8877e-06,-0.049271,-55.982,-44.384,-2.2457
70,69,-1.0877e-05,-0.042764,-55.589,-45.371,-2.3061
70,70,-1.1433e-05,-0.046048,-55.385,-44.827,-2.2747
70,71,-1.4996e-05,-0.051253,-54.26,-43.873,-2.2283
70,72,-1.6368e-05,-0.038334,-53.897,-45.833,-2.3527
70,73,-1.7806e-05,-0.028331,-53.547,-47.506,-2.4808
70,74,-1.8285e-05,-0.03396,-53.438,-46.529,-2.405
70,75,-1.9447e-05,-0.04258,-53.18,-45.053,-2.3084
70,76,-2.395e-05,-0.052503,-52.308,-43.469,-2.2185
70,77,-2.5617e-05,-0.041659,-52.025,-44.931,-2.3177
70,78,-2.6218e-05,-0.043632,-51.929,-44.645,-2.2981
70,79,-3.2163e-05,-0.04974,-51.067,-43.6,-2.2417
70,80,-3.4815e-05,-0.047899,-50.734,-43.796,-2.2583
70,81,-3.7402e-05,-0.049261,-50.431,-43.544,-2.2462
70,82,-4.0386e-05,-0.041121,-50.106,-44.513,-2.3238
70,83,-4.2893e-05,-0.024772,-49.851,-46.551,-2.5388
70,84,-4.6103e-05,-0.023779,-49.546,-46.545,-2.5568
70,85,-4.9464e-05,-0.043959,-49.247,-43.889,-2.2954
70,86,-5.1168e-05,-0.033278,-49.104,-45.186,-2.415
70,87,-5.513e-05,-0.045691,-48.787,-43.555,-2.2791
70,88,-5.7339e-05,-0.051891,-48.621,-42.811,-2.2245
70,89,-6.3848e-05,-0.048153,-48.163,-43.091,-2.2568
70,90,-6.8643e-05,-0.035077,-47.854,-44.404,-2.393
70,91,-7.7267e-05,-0.049177,-47.35,-42.687,-2.2478
70,92,-7.7018e-05,-0.053496,-47.365,-42.281,-2.2117
70,93,-8.0921e-05,-0.027172,-47.153,-44.866,-2.5031
70,94,-8.6306e-05,-0.039669,-46.878,-43.488,-2.3408
70,95,-8.7586e-05,-0.054325,-46.816,-42.027,-2.2053
70,96,-9.1145e-05,-0.053214,-46.646,-42.076,-2.2142
70,97,-0.00016156,-0.099816,-44.193,-37.637,-1.9426
70,98,-0.0002156,-0.11791,-42.955,-36.33,-1.871
70,99,-0.00025701,-0.13039,-42.201,-35.546,-1.8277
70,100,-0.0002623,-0.14163,-42.114,-34.959,-1.792
70,101,-0.00026686,-0.1159,-42.039,-36.278,-1.8786
70,102,-0.00028087,-0.15731,-41.819,-34.149,-1.7468
70,103,-0.00029169,-0.16666,-41.657,-33.715,-1.7219
70,104,-0.00029739,-0.14763,-41.573,-34.575,-1.7742
70,105,-0.00031155,-0.15483,-41.373,-34.206,-1.7537
70,106,-0.00031178,-0.16532,-41.37,-33.735,-1.7254
70,107,-0.00032597,-0.16349,-41.178,-33.796,-1.7302
70,108,-0.00034068,-0.20389,-40.988,-32.139,-1.6352
70,109,-0.00035365,-0.2182,-40.827,-31.606,-1.6061
70,110,-0.00035896,-0.18325,-40.763,-32.897,-1.6812
70,111,-0.0003613,-0.17143,-40.735,-33.383,-1.7099
70,112,-0.00037781,-0.1816,-40.542,-32.934,-1.6851
70,113,-0.00038729,-0.22608,-40.436,-31.299,-1.5909
70,114,-0.00041288,-0.17685,-40.16,-33.079,-1.6965
70,115,-0.00042979,-0.26301,-39.987,-30.091,-1.5261
70,116,-0.00054098,-0.31676,-38.994,-28.569,-1.4467
70,117,-0.00058618,-0.31905,-38.648,-28.493,-1.4436
70,118,-0.00062347,-0.30575,-38.382,-28.798,-1.4619
70,119,-0.00063381,-0.32198,-38.311,-28.385,-1.4398
70,120,-0.00065745,-0.35998,-38.153,-27.501,-1.3922
70,121,-0.0029761,-2.0604,-31.621,-13.463,-0.67605
70,122,-0.0031864,-1.5695,-31.326,-15.549,-0.78265
70,123,-0.0035769,-1.9748,-30.826,-13.765,-0.6926
70,124,-0.0036163,-0.34584,-30.778,-27.002,-1.4069
70,125,-0.0036438,-2.0177,-30.745,-13.595,-0.68429
70,126,-0.0036442,-1.406,-30.745,-16.395,-0.82667
70,127,-0.0036795,-0.69005,-30.703,-21.947,-1.1187
70,128,-0.0036898,-1.7021,-30.691,-14.906,-0.75071
70,129,-0.0036885,-2.0827,-30.693,-13.356,-0.67208
70,130,-0.0037282,-1.1178,-30.646,-18.172,-0.91958
70,131,-0.003773,-0.71683,-30.595,-21.646,-1.1029
70,132,-0.0037787,0.21434,-30.588,-29.545,-1.575
70,133,-0.0038155,-1.503,-30.546,-15.856,-0.80008
70,134,-0.0038689,-0.96831,-30.486,-19.284,-0.9785
70,135,-0.0038916,-0.60929,-30.461,-22.88,-1.1707
70,136,-0.0039023,-1.5295,-30.449,-15.712,-0.79316
70,137,-0.003968,-1.5053,-30.376,-15.842,-0.79953
70,138,-0.0041533,-0.73797,-30.179,-21.427,-1.0905
70,139,-0.0043484,-0.6472,-29.98,-22.425,-1.145
70,140,-0.0043825,-0.46432,-29.946,-24.815,-1.2842
70,141,-0.0046279,0.42392,-29.71,-25.255,-1.2852
70,142,-0.0059728,-2.8673,-28.605,-10.97,-0.55211
70,143,-0.028799,-2.0797,-21.792,-13.292,-0.6732
70,144,-0.029196,0.73101,-21.733,-20.041,-1.0044
70,145,-0.029045,1.5731,-21.756,-13.893,-0.68083
70,146,-0.029327,-2.1191,-21.714,-13.033,-0.66964
70,147,-0.029577,-0.81061,-21.677,-20.163,-1.0288
70,148,-0.029619,-3.2825,-21.671,-9.9138,-0.50639
70,149,-0.029656,1.3744,-21.665,-14.967,-0.74649
70,150,-0.029746,-6.9204,-21.652,-5.1264,-0.26272
70,151,-0.02979,-8.7302,-21.646,-3.8804,-0.19959
70,152,-0.029908,-6.941,-21.629,-5.077,-0.26135
70,153,-0.030205,1.9187,-21.586,-11.804,-0.59909
70,154,-0.030361,-0.25774,-21.564,-25.012,-1.367
70,155,-0.030413,-3.1364,-21.557,-10.226,-0.52296
70,156,-0.030679,-7.8225,-21.519,-4.4686,-0.22886
70,157,-0.030941,-2.127,-21.482,-12.983,-0.66866
70,158,-0.03104,0.87341,-21.468,6.4658,0.32173
70,159,-0.031484,-8.9806,-21.407,-3.7654,-0.19309
70,160,-0.032091,-7.4367,-21.324,-4.7301,-0.24272
70,161,-0.040128,7.6377,-20.358,2.9831,0.15174
70,162,-0.048993,-0.34416,-19.496,-22.35,-1.295
70,163,-0.05818,2.8563,-18.755,-8.0993,-0.39388
70,164,-0.56256,2.0204,-9.1531,7.0886,0.33647
70,165,-0.50056,-3.7661,-9.6299,-8.9244,-0.44818
80,1,-8.4143e-08,0.19241,-71.107,-32.99,-1.6496
80,2,-8.4246e-08,0.24951,-71.106,-30.707,-1.5354
80,3,-8.4368e-08,0.23485,-71.103,-31.239,-1.5621
80,4,-8.4731e-08,0.23643,-71.097,-31.18,-1.5591
80,5,-8.4894e-08,0.23421,-71.094,-31.263,-1.5633
80,6,-8.5277e-08,0.22574,-71.087,-31.588,-1.5795
80,7,-8.5872e-08,0.22342,-71.077,-31.678,-1.584
80,8,-8.6261e-08,0.22294,-71.07,-31.697,-1.585
80,9,-8.7031e-08,0.21648,-71.056,-31.956,-1.5979
80,10,-8.7518e-08,0.21574,-71.048,-31.986,-1.5994
80,11,-8.9478e-08,0.20187,-71.013,-32.57,-1.6286
80,12,-8.9929e-08,0.20011,-71.005,-32.647,-1.6325
80,13,-9.8098e-08,0.13909,-70.867,-35.833,-1.7919
80,14,-1.016e-07,0.12023,-70.809,-37.107,-1.8557
80,15,-1.0746e-07,0.090211,-70.712,-39.61,-1.9811
80,16,-1.1629e-07,0.054021,-70.57,-44.056,-2.2043
80,17,-1.1767e-07,0.040431,-70.552,-46.548,-2.3301
80,18,-1.1816e-07,0.038909,-70.544,-46.876,-2.3467
80,19,-1.1892e-07,0.0335,-70.534,-48.152,-2.4115
80,20,-1.2141e-07,0.02701,-70.494,-49.971,-2.5045
80,21,-1.2145e-07,0.0086397,-70.503,-58.717,-2.9837
80,22,-1.2275e-07,-0.0002711,-70.486,-64.564,-3.533
80,23,-1.3233e-07,-0.0051175,-70.329,-61.513,-3.1814
80,24,-1.4112e-07,-0.028807,-70.202,-49.462,-2.4784
80,25,-1.4402e-07,-0.034414,-70.16,-47.961,-2.4018
80,26,-1.4478e-07,-0.03663,-70.149,-47.432,-2.3749
80,27,-1.4628e-07,-0.03827,-70.127,-47.059,-2.356
80,28,-1.4945e-07,-0.04249,-70.081,-46.167,-2.3108
80,29,-1.5245e-07,-0.047939,-70.039,-45.135,-2.2587
80,30,-1.5716e-07,-0.065933,-69.983,-42.401,-2.1211
80,31,-1.6489e-07,-0.073384,-69.876,-41.479,-2.0748
80,32,-1.6522e-07,-0.075393,-69.873,-41.247,-2.0631
80,33,-1.674e-07,-0.077721,-69.844,-40.985,-2.05
80,34,-1.7006e-07,-0.08006,-69.808,-40.729,-2.0372
80,35,-1.713e-07,-0.080859,-69.791,-40.644,-2.0329
80,36,-1.7518e-07,-0.088011,-69.744,-39.914,-1.9963
80,37,-1.8721e-07,-0.10687,-69.604,-38.242,-1.9125
80,38,-1.9597e-07,-0.11313,-69.497,-37.752,-1.888
80,39,-2.072e-07,-0.12208,-69.371,-37.096,-1.8551
80,40,-2.1681e-07,-0.12678,-69.26,-36.771,-1.8388
80,41,-2.369e-07,-0.13564,-69.034,-36.189,-1.8097
80,42,-2.4169e-07,-0.13721,-68.994,-36.09,-1.8048
80,43,-2.628e-07,-0.14518,-68.776,-35.604,-1.7805
80,44,-2.9639e-07,-0.15784,-68.447,-34.885,-1.7445
80,45,-3.1004e-07,-0.15989,-68.33,-34.774,-1.7389
80,46,-3.2674e-07,-0.16347,-68.188,-34.583,-1.7294
80,47,-3.5087e-07,-0.17102,-67.983,-34.196,-1.71
80,48,-3.7448e-07,-0.1706,-67.798,-34.216,-1.711
80,49,-1.5246e-06,-0.10059,-63.203,-38.733,-1.9384
80,50,-1.769e-06,-0.10836,-62.654,-38.09,-1.9063
80,51,-1.8098e-06,-0.095294,-62.576,-39.189,-1.9617
80,52,-1.8421e-06,-0.085731,-62.511,-40.089,-2.0073
80,53,-2.1991e-06,-0.09542,-61.847,-39.168,-1.9611
80,54,-2.5446e-06,-0.073642,-61.301,-41.356,-2.0727
80,55,-3.2763e-06,-0.073752,-60.333,-41.325,-2.072
80,56,-3.3905e-06,-0.070665,-60.203,-41.683,-2.0905
80,57,-3.495e-06,-0.065861,-60.085,-42.265,-2.1208
80,58,-4.2188e-06,-0.068714,-59.349,-41.891,-2.1025
80,59,-5.079e-06,-0.07577,-58.614,-41.049,-2.0602
80,60,-6.08e-06,-0.059136,-57.899,-43.049,-2.1668
80,61,-6.0574e-06,-0.058081,-57.917,-43.211,-2.1748
80,62,-6.6446e-06,-0.053631,-57.547,-43.826,-2.209
80,63,-7.282e-06,-0.056451,-57.177,-43.391,-2.1869
80,64,-7.9952e-06,-0.04692,-56.802,-44.812,-2.2664
80,65,-9.7626e-06,-0.048573,-55.988,-44.44,-2.251
80,66,-1.0273e-05,-0.050452,-55.782,-44.164,-2.2352
80,67,-1.0767e-05,-0.034644,-55.589,-46.781,-2.3952
80,68,-1.1765e-05,-0.049273,-55.227,-44.284,-2.2453
80,69,-1.2939e-05,-0.042766,-54.836,-45.234,-2.3056
80,70,-1.3584e-05,-0.046051,-54.636,-44.706,-2.2743
80,71,-1.78e-05,-0.051256,-53.516,-43.748,-2.2279
80,72,-1.9391e-05,-0.038338,-53.161,-45.631,-2.352
80,73,-2.1071e-05,-0.028336,-52.816,-47.196,-2.4796
80,74,-2.1605e-05,-0.033964,-52.713,-46.286,-2.4043
80,75,-2.2968e-05,-0.042584,-52.457,-44.872,-2.308
80,76,-2.8244e-05,-0.052509,-51.591,-43.32,-2.2182
80,77,-3.0189e-05,-0.041665,-51.312,-44.713,-2.3172
80,78,-3.0863e-05,-0.043638,-51.22,-44.443,-2.2977
80,79,-3.7833e-05,-0.049747,-50.362,-43.41,-2.2414
80,80,-4.0869e-05,-0.047907,-50.038,-43.591,-2.258
80,81,-4.3894e-05,-0.04927,-49.736,-43.339,-2.2459
80,82,-4.735e-05,-0.041131,-49.416,-44.243,-2.3234
80,83,-5.0264e-05,-0.024782,-49.163,-46.101,-2.5375
80,84,-5.3957e-05,-0.02379,-48.863,-46.079,-2.5555
80,85,-5.7883e-05,-0.04397,-48.565,-43.618,-2.295
80,86,-5.9819e-05,-0.03329,-48.426,-44.82,-2.4145
80,87,-6.4424e-05,-0.045703,-48.11,-43.286,-2.2788
80,88,-6.6926e-05,-0.051904,-47.949,-42.582,-2.2243
80,89,-7.4475e-05,-0.048167,-47.494,-42.825,-2.2566
80,90,-8.0044e-05,-0.035092,-47.187,-44.022,-2.3925
80,91,-9.0023e-05,-0.049193,-46.686,-42.402,-2.2476
80,92,-8.9606e-05,-0.053512,-46.707,-42.029,-2.2116
80,93,-9.4134e-05,-0.027189,-46.497,-44.394,-2.5025
80,94,-0.00010039,-0.039687,-46.222,-43.122,-2.3405
80,95,-0.00010181,-0.054343,-46.162,-41.766,-2.2051
80,96,-0.0001059,-0.053233,-45.994,-41.803,-2.2141
80,97,-0.00018768,-0.099845,-43.543,-37.469,-1.9426
80,98,-0.00024904,-0.11795,-42.329,-36.183,-1.871
80,99,-0.0002953,-0.13043,-41.598,-35.414,-1.8276
80,100,-0.00030125,-0.14168,-41.512,-34.842,-1.792
80,101,-0.00030648,-0.11594,-41.438,-36.115,-1.8786
80,102,-0.0003225,-0.15735,-41.219,-34.044,-1.7467
80,103,-0.00033467,-0.16671,-41.06,-33.618,-1.7219
80,104,-0.00034113,-0.14767,-40.977,-34.456,-1.7742
80,105,-0.00035734,-0.15487,-40.777,-34.092,-1.7537
80,106,-0.00035742,-0.16537,-40.777,-33.632,-1.7254
80,107,-0.00037359,-0.16354,-40.586,-33.689,-1.7302
80,108,-0.00039038,-0.20394,-40.397,-32.063,-1.6352
80,109,-0.00040496,-0.21824,-40.239,-31.536,-1.6061
80,110,-0.00041095,-0.1833,-40.176,-32.801,-1.6812
80,111,-0.00041358,-0.17148,-40.148,-33.277,-1.7099
80,112,-0.0004324,-0.18165,-39.956,-32.833,-1.6851
80,113,-0.00044305,-0.22613,-39.852,-31.229,-1.5909
80,114,-0.00047221,-0.17691,-39.577,-32.969,-1.6965
80,115,-0.00049124,-0.26306,-39.406,-30.033,-1.5261
80,116,-0.00061803,-0.31683,-38.416,-28.52,-1.4467
80,117,-0.00066898,-0.31912,-38.074,-28.442,-1.4436
80,118,-0.00070991,-0.30582,-37.818,-28.741,-1.4619
80,119,-0.00072121,-0.32205,-37.75,-28.332,-1.4398
80,120,-0.00074799,-0.36005,-37.593,-27.456,-1.3923
80,121,-0.0033838,-2.0604,-31.064,-13.457,-0.67613
80,122,-0.0035691,-1.5696,-30.834,-15.538,-0.78274
80,123,-0.0039996,-1.9748,-30.341,-13.757,-0.6927
80,124,-0.0040386,-0.34611,-30.299,-26.879,-1.4064
80,125,-0.0040684,-2.0177,-30.267,-13.587,-0.6844
80,126,-0.0040687,-1.4061,-30.267,-16.381,-0.82678
80,127,-0.0041078,-0.69025,-30.225,-21.901,-1.1188
80,128,-0.0041193,-1.7022,-30.213,-14.896,-0.75081
80,129,-0.0041176,-2.0827,-30.215,-13.348,-0.67218
80,130,-0.0041617,-1.118,-30.169,-18.149,-0.91969
80,131,-0.0042117,-0.71708,-30.117,-21.601,-1.1029
80,132,-0.0042175,0.21398,-30.111,-29.337,-1.5726
80,133,-0.0042582,-1.5031,-30.07,-15.842,-0.8002
80,134,-0.0043177,-0.96847,-30.009,-19.254,-0.97863
80,135,-0.0043425,-0.60955,-29.985,-22.823,-1.1707
80,136,-0.0043538,-1.5295,-29.973,-15.698,-0.79329
80,137,-0.0044268,-1.5053,-29.901,-15.828,-0.79966
80,138,-0.0046333,-0.73822,-29.704,-21.385,-1.0905
80,139,-0.00485,-0.64748,-29.506,-22.372,-1.1449
80,140,-0.004886,-0.46462,-29.474,-24.722,-1.284
80,141,-0.0051565,0.42351,-29.24,-25.182,-1.2839
80,142,-0.0066533,-2.8673,-28.136,-10.965,-0.55224
80,143,-0.032058,-2.0802,-21.328,-13.274,-0.67326
80,144,-0.031912,0.72968,-21.348,-19.965,-1.0008
80,145,-0.031703,1.5716,-21.377,-13.888,-0.6794
80,146,-0.032011,-2.1196,-21.335,-13.008,-0.67001
80,147,-0.032282,-0.81143,-21.298,-20.087,-1.0266
80,148,-0.032324,-3.2822,-21.293,-9.9027,-0.5068
80,149,-0.032363,1.3728,-21.288,-14.946,-0.7453
80,150,-0.03246,-6.9175,-21.275,-5.1217,-0.26307
80,151,-0.032508,-8.7241,-21.268,-3.8769,-0.19992
80,152,-0.032634,-6.9376,-21.251,-5.0698,-0.26167
80,153,-0.032958,1.9161,-21.209,-11.786,-0.599
80,154,-0.033127,-0.25887,-21.187,-24.723,-1.3559
80,155,-0.03318,-3.1365,-21.18,-10.214,-0.52336
80,156,-0.033468,-7.8189,-21.142,-4.4656,-0.22921
80,157,-0.033753,-2.1272,-21.106,-12.957,-0.66913
80,158,-0.033858,0.87181,-21.092,6.4647,0.32153
80,159,-0.03434,-8.9765,-21.031,-3.7631,-0.19341
80,160,-0.034999,-7.4335,-20.949,-4.7259,-0.24307
80,161,-0.043746,7.6354,-19.985,2.9795,0.15178
80,162,-0.0533,-0.34575,-19.133,-22.068,-1.2862
80,163,-0.063135,2.8538,-18.402,-8.1002,-0.39303
80,164,-0.60654,2.017,-8.8477,7.0867,0.335
80,165,-0.52821,-3.7662,-9.4099,-8.9157,-0.44788
90,1,-1.0569e-07,0.19241,-70.117,-32.988,-1.6496
90,2,-1.0582e-07,0.24951,-70.115,-30.706,-1.5354
90,3,-1.0597e-07,0.23485,-70.113,-31.239,-1.5621
90,4,-1.0642e-07,0.23643,-70.107,-31.179,-1.5591
90,5,-1.0662e-07,0.23421,-70.104,-31.263,-1.5633
90,6,-1.071e-07,0.22574,-70.098,-31.587,-1.5795
90,7,-1.0784e-07,0.22342,-70.088,-31.677,-1.584
90,8,-1.0832e-07,0.22294,-70.081,-31.696,-1.5849
90,9,-1.0928e-07,0.21648,-70.068,-31.955,-1.5979
90,10,-1.0988e-07,0.21574,-70.06,-31.985,-1.5994
90,11,-1.1232e-07,0.20187,-70.026,-32.569,-1.6286
90,12,-1.1288e-07,0.20011,-70.018,-32.646,-1.6324
90,13,-1.2299e-07,0.13909,-69.885,-35.831,-1.7919
90,14,-1.2734e-07,0.12023,-69.828,-37.104,-1.8556
90,15,-1.346e-07,0.09021,-69.734,-39.606,-1.981
90,16,-1.4553e-07,0.05402,-69.596,-44.045,-2.2042
90,17,-1.472e-07,0.040431,-69.579,-46.53,-2.3299
90,18,-1.4781e-07,0.038909,-69.572,-46.857,-2.3465
90,19,-1.4874e-07,0.0335,-69.562,-48.126,-2.4112
90,20,-1.5183e-07,0.02701,-69.523,-49.931,-2.504
90,21,-1.518e-07,0.0086397,-69.535,-58.441,-2.9794
90,22,-1.5338e-07,-0.00027112,-69.519,-63.599,-3.4851
90,23,-1.6534e-07,-0.0051175,-69.362,-60.994,-3.1708
90,24,-1.7618e-07,-0.028807,-69.238,-49.428,-2.478
90,25,-1.7977e-07,-0.034414,-69.197,-47.937,-2.4015
90,26,-1.8071e-07,-0.03663,-69.187,-47.411,-2.3747
90,27,-1.8258e-07,-0.038269,-69.165,-47.04,-2.3558
90,28,-1.865e-07,-0.04249,-69.12,-46.151,-2.3107
90,29,-1.9021e-07,-0.047939,-69.078,-45.123,-2.2586
90,30,-1.9592e-07,-0.065933,-69.026,-42.394,-2.121
90,31,-2.055e-07,-0.073384,-68.92,-41.474,-2.0748
90,32,-2.0589e-07,-0.075393,-68.917,-41.242,-2.0631
90,33,-2.0859e-07,-0.077721,-68.888,-40.98,-2.05
90,34,-2.1188e-07,-0.08006,-68.853,-40.725,-2.0372
90,35,-2.1343e-07,-0.080859,-68.836,-40.639,-2.0329
90,36,-2.1817e-07,-0.088011,-68.791,-39.91,-1.9963
90,37,-2.3282e-07,-0.10687,-68.657,-38.24,-1.9125
90,38,-2.4363e-07,-0.11313,-68.552,-37.75,-1.888
90,39,-2.5734e-07,-0.12208,-68.43,-37.094,-1.8551
90,40,-2.6918e-07,-0.12678,-68.32,-36.769,-1.8388
90,41,-2.9402e-07,-0.13564,-68.096,-36.187,-1.8097
90,42,-2.9967e-07,-0.13721,-68.06,-36.088,-1.8048
90,43,-3.2565e-07,-0.14518,-67.845,-35.603,-1.7805
90,44,-3.6718e-07,-0.15784,-67.517,-34.884,-1.7445
90,45,-3.8375e-07,-0.15989,-67.404,-34.772,-1.7389
90,46,-4.0415e-07,-0.16347,-67.265,-34.582,-1.7294
90,47,-4.3393e-07,-0.17102,-67.061,-34.194,-1.71
90,48,-4.6287e-07,-0.1706,-66.877,-34.215,-1.711
90,49,-1.8546e-06,-0.10059,-62.352,-38.724,-1.9384
90,50,-2.1516e-06,-0.10836,-61.804,-38.081,-1.9062
90,51,-2.1981e-06,-0.095294,-61.732,-39.178,-1.9616
90,52,-2.2366e-06,-0.085731,-61.669,-40.074,-2.0072
90,53,-2.6683e-06,-0.09542,-61.007,-39.154,-1.961
90,54,-3.0799e-06,-0.073642,-60.472,-41.332,-2.0725
90,55,-3.955e-06,-0.073753,-59.516,-41.298,-2.0719
90,56,-4.0893e-06,-0.070666,-59.389,-41.654,-2.0903
90,57,-4.2142e-06,-0.065861,-59.272,-42.231,-2.1206
90,58,-5.0785e-06,-0.068715,-58.544,-41.856,-2.1023
90,59,-6.1107e-06,-0.075771,-57.811,-41.014,-2.06
90,60,-7.2977e-06,-0.059138,-57.106,-42.988,-2.1664
90,61,-7.2612e-06,-0.058082,-57.13,-43.151,-2.1745
90,62,-7.9571e-06,-0.053632,-56.764,-43.752,-2.2086
90,63,-8.7163e-06,-0.056453,-56.396,-43.32,-2.1865
90,64,-9.5517e-06,-0.046922,-56.029,-44.71,-2.2659
90,65,-1.1656e-05,-0.048576,-55.218,-44.327,-2.2505
90,66,-1.2243e-05,-0.050455,-55.02,-44.06,-2.2348
90,67,-1.283e-05,-0.034647,-54.828,-46.581,-2.3942
90,68,-1.3998e-05,-0.049276,-54.473,-44.168,-2.2449
90,69,-1.5391e-05,-0.04277,-54.082,-45.076,-2.305
90,70,-1.6138e-05,-0.046054,-53.888,-44.566,-2.2738
90,71,-2.1128e-05,-0.051261,-52.771,-43.604,-2.2274
90,72,-2.2972e-05,-0.038343,-52.426,-45.403,-2.3512
90,73,-2.4934e-05,-0.028341,-52.085,-46.856,-2.4782
90,74,-2.5527e-05,-0.03397,-51.989,-46.016,-2.4035
90,75,-2.7128e-05,-0.04259,-51.735,-44.667,-2.3075
90,76,-3.3309e-05,-0.052516,-50.875,-43.151,-2.2178
90,77,-3.5577e-05,-0.041672,-50.599,-44.469,-2.3166
90,78,-3.6331e-05,-0.043645,-50.512,-44.216,-2.2973
90,79,-4.4502e-05,-0.049756,-49.657,-43.196,-2.241
90,80,-4.7977e-05,-0.047916,-49.341,-43.363,-2.2576
90,81,-5.1513e-05,-0.04928,-49.041,-43.111,-2.2455
90,82,-5.5515e-05,-0.041142,-48.725,-43.947,-2.3228
90,83,-5.8902e-05,-0.024794,-48.474,-45.627,-2.536
90,84,-6.315e-05,-0.023803,-48.18,-45.591,-2.554
90,85,-6.7735e-05,-0.043984,-47.882,-43.321,-2.2946
90,86,-6.9932e-05,-0.033303,-47.747,-44.429,-2.4138
90,87,-7.5285e-05,-0.045717,-47.434,-42.992,-2.2785
90,88,-7.8115e-05,-0.051919,-47.278,-42.329,-2.224
90,89,-8.6872e-05,-0.048183,-46.826,-42.534,-2.2563
90,90,-9.3337e-05,-0.03511,-46.52,-43.615,-2.392
90,91,-0.00010488,-0.049212,-46.023,-42.092,-2.2473
90,92,-0.00010425,-0.053531,-46.05,-41.754,-2.2114
90,93,-0.0001095,-0.027209,-45.84,-43.902,-2.5018
90,94,-0.00011676,-0.039708,-45.566,-42.732,-2.3402
90,95,-0.00011835,-0.054364,-45.508,-41.48,-2.205
90,96,-0.00012305,-0.053254,-45.342,-41.506,-2.2139
90,97,-0.00021802,-0.099878,-42.892,-37.281,-1.9426
90,98,-0.00028767,-0.11799,-41.703,-36.019,-1.871
90,99,-0.0003393,-0.13048,-40.995,-35.268,-1.8276
90,100,-0.00034599,-0.14172,-40.911,-34.712,-1.7919
90,101,-0.00035198,-0.11599,-40.837,-35.935,-1.8786
90,102,-0.00037029,-0.1574,-40.619,-33.926,-1.7467
90,103,-0.00038398,-0.16676,-40.463,-33.51,-1.7219
90,104,-0.0003913,-0.14772,-40.382,-34.324,-1.7742
90,105,-0.00040986,-0.15493,-40.182,-33.964,-1.7537
90,106,-0.00040975,-0.16542,-40.183,-33.517,-1.7254
90,107,-0.00042816,-0.16359,-39.994,-33.57,-1.7302
90,108,-0.00044734,-0.20399,-39.805,-31.977,-1.6352
90,109,-0.00046371,-0.2183,-39.65,-31.458,-1.6061
90,110,-0.00047047,-0.18336,-39.588,-32.694,-1.6812
90,111,-0.00047341,-0.17154,-39.561,-33.158,-1.7099
90,112,-0.00049488,-0.18171,-39.37,-32.721,-1.6851
90,113,-0.00050683,-0.2262,-39.267,-31.151,-1.5909
90,114,-0.00054008,-0.17697,-38.993,-32.846,-1.6965
90,115,-0.00056147,-0.26312,-38.826,-29.967,-1.5261
90,116,-0.00070606,-0.3169,-37.838,-28.465,-1.4467
90,117,-0.00076347,-0.31919,-37.5,-28.385,-1.4436
90,118,-0.00080833,-0.3059,-37.254,-28.677,-1.4619
90,119,-0.00082066,-0.32214,-37.189,-28.272,-1.4398
90,120,-0.00085099,-0.36013,-37.032,-27.405,-1.3923
90,121,-0.0038473,-2.0604,-30.506,-13.45,-0.67623
90,122,-0.0039979,-1.5697,-30.341,-15.526,-0.78284
90,123,-0.0044722,-1.9749,-29.856,-13.747,-0.69282
90,124,-0.0045102,-0.34641,-29.819,-26.745,-1.4058
90,125,-0.0045425,-2.0176,-29.789,-13.578,-0.68452
90,126,-0.0045426,-1.4062,-29.789,-16.366,-0.82689
90,127,-0.0045861,-0.69048,-29.747,-21.85,-1.1189
90,128,-0.0045989,-1.7023,-29.735,-14.884,-0.75093
90,129,-0.0045967,-2.0826,-29.737,-13.339,-0.6723
90,130,-0.0046455,-1.1182,-29.691,-18.124,-0.91982
90,131,-0.0047014,-0.71734,-29.64,-21.552,-1.103
90,132,-0.0047072,0.21359,-29.634,-29.117,-1.5701
90,133,-0.0047522,-1.5032,-29.593,-15.826,-0.80033
90,134,-0.0048186,-0.96865,-29.533,-19.221,-0.97877
90,135,-0.0048456,-0.60985,-29.509,-22.759,-1.1707
90,136,-0.0048574,-1.5296,-29.498,-15.681,-0.79343
90,137,-0.0049387,-1.5054,-29.426,-15.812,-0.7998
90,138,-0.0051687,-0.73851,-29.229,-21.339,-1.0905
90,139,-0.0054095,-0.64779,-29.032,-22.315,-1.1448
90,140,-0.0054473,-0.46495,-29.002,-24.621,-1.2837
90,141,-0.0057455,0.42306,-28.771,-25.103,-1.2824
90,142,-0.0074113,-2.8672,-27.668,-10.959,-0.55239
90,143,-0.035685,-2.0809,-20.864,-13.254,-0.67333
90,144,-0.03488,0.72822,-20.963,-19.883,-0.99697
90,145,-0.034603,1.5699,-20.998,-13.883,-0.67786
90,146,-0.034939,-2.1202,-20.956,-12.981,-0.67041
90,147,-0.035233,-0.81232,-20.92,-20.006,-1.0242
90,148,-0.035276,-3.282,-20.915,-9.8907,-0.50726
90,149,-0.035315,1.371,-20.91,-14.923,-0.74402
90,150,-0.035421,-6.9142,-20.897,-5.1165,-0.26345
90,151,-0.035472,-8.7174,-20.891,-3.8731,-0.20029
90,152,-0.035609,-6.9339,-20.874,-5.0619,-0.26201
90,153,-0.035961,1.9134,-20.832,-11.767,-0.59891
90,154,-0.036144,-0.26009,-20.81,-24.429,-1.3445
90,155,-0.036198,-3.1366,-20.803,-10.2,-0.5238
90,156,-0.03651,-7.815,-20.766,-4.4623,-0.22958
90,157,-0.03682,-2.1275,-20.73,-12.93,-0.66964
90,158,-0.036932,0.87006,-20.716,6.4636,0.32132
90,159,-0.037454,-8.972,-20.656,-3.7605,-0.19376
90,160,-0.038171,-7.4301,-20.574,-4.7212,-0.24345
90,161,-0.047689,7.6329,-19.612,2.9755,0.15184
90,162,-0.057982,-0.34747,-18.769,-21.78,-1.277
90,163,-0.068509,2.851,-18.05,-8.1012,-0.3921
90,164,-0.6537,2.0134,-8.5455,7.0846,0.33343
90,165,-0.5573,-3.7662,-9.1913,-8.9066,-0.44757
100,1,-1.3276e-07,0.19241,-69.127,-32.986,-1.6496
100,2,-1.3292e-07,0.24951,-69.125,-30.705,-1.5354
100,3,-1.3311e-07,0.23485,-69.123,-31.238,-1.562
100,4,-1.3367e-07,0.23643,-69.117,-31.178,-1.5591
100,5,-1.3392e-07,0.23421,-69.114,-31.262,-1.5632
100,6,-1.3451e-07,0.22574,-69.108,-31.586,-1.5794
100,7,-1.3542e-07,0.22342,-69.099,-31.676,-1.584
100,8,-1.3603e-07,0.22294,-69.092,-31.695,-1.5849
100,9,-1.3721e-07,0.21648,-69.079,-31.954,-1.5979
100,10,-1.3796e-07,0.21574,-69.071,-31.984,-1.5994
100,11,-1.4098e-07,0.20187,-69.038,-32.567,-1.6286
100,12,-1.4168e-07,0.20011,-69.031,-32.644,-1.6324
100,13,-1.5421e-07,0.13909,-68.903,-35.829,-1.7918
100,14,-1.5959e-07,0.12023,-68.848,-37.101,-1.8556
100,15,-1.6859e-07,0.09021,-68.756,-39.601,-1.9809
100,16,-1.8212e-07,0.05402,-68.622,-44.032,-2.204
100,17,-1.8415e-07,0.040431,-68.607,-46.507,-2.3296
100,18,-1.8491e-07,0.038909,-68.599,-46.832,-2.3461
100,19,-1.8605e-07,0.0335,-68.59,-48.094,-2.4108
100,20,-1.8988e-07,0.02701,-68.552,-49.882,-2.5033
100,21,-1.8973e-07,0.0086397,-68.566,-58.119,-2.974
100,22,-1.9165e-07,-0.00027115,-68.551,-62.634,-3.4371
100,23,-2.0657e-07,-0.0051175,-68.395,-60.422,-3.1582
100,24,-2.1996e-07,-0.028807,-68.274,-49.387,-2.4775
100,25,-2.244e-07,-0.034414,-68.234,-47.908,-2.4012
100,26,-2.2554e-07,-0.03663,-68.224,-47.385,-2.3744
100,27,-2.2787e-07,-0.038269,-68.202,-47.016,-2.3555
100,28,-2.3273e-07,-0.04249,-68.158,-46.131,-2.3104
100,29,-2.3731e-07,-0.047939,-68.117,-45.107,-2.2584
100,30,-2.4424e-07,-0.065932,-68.068,-42.386,-2.1209
100,31,-2.5612e-07,-0.073384,-67.964,-41.467,-2.0747
100,32,-2.5657e-07,-0.075392,-67.962,-41.235,-2.063
100,33,-2.5991e-07,-0.077721,-67.933,-40.974,-2.0499
100,34,-2.6399e-07,-0.08006,-67.898,-40.719,-2.0371
100,35,-2.6591e-07,-0.080859,-67.882,-40.634,-2.0328
100,36,-2.7171e-07,-0.088011,-67.838,-39.906,-1.9962
100,37,-2.8956e-07,-0.10687,-67.71,-38.236,-1.9125
100,38,-3.0288e-07,-0.11313,-67.606,-37.747,-1.8879
100,39,-3.1961e-07,-0.12208,-67.489,-37.092,-1.8551
100,40,-3.3421e-07,-0.12678,-67.38,-36.766,-1.8388
100,41,-3.6491e-07,-0.13564,-67.157,-36.185,-1.8097
100,42,-3.7156e-07,-0.13721,-67.126,-36.086,-1.8047
100,43,-4.0354e-07,-0.14518,-66.914,-35.601,-1.7804
100,44,-4.5489e-07,-0.15784,-66.586,-34.882,-1.7445
100,45,-4.7499e-07,-0.15989,-66.478,-34.771,-1.7389
100,46,-4.999e-07,-0.16347,-66.341,-34.581,-1.7294
100,47,-5.3664e-07,-0.17102,-66.138,-34.193,-1.71
100,48,-5.7211e-07,-0.1706,-65.957,-34.213,-1.711
100,49,-2.2562e-06,-0.10059,-61.501,-38.712,-1.9383
100,50,-2.6169e-06,-0.10836,-60.954,-38.07,-1.9061
100,51,-2.6696e-06,-0.095295,-60.888,-39.164,-1.9615
100,52,-2.7156e-06,-0.085732,-60.826,-40.057,-2.007
100,53,-3.2375e-06,-0.095421,-60.168,-39.138,-1.9608
100,54,-3.7278e-06,-0.073643,-59.643,-41.303,-2.0723
100,55,-4.7744e-06,-0.073753,-58.698,-41.265,-2.0717
100,56,-4.9321e-06,-0.070666,-58.575,-41.619,-2.0901
100,57,-5.0814e-06,-0.065862,-58.459,-42.19,-2.1203
100,58,-6.1135e-06,-0.068716,-57.738,-41.813,-2.102
100,59,-7.3518e-06,-0.075772,-57.007,-40.973,-2.0598
100,60,-8.7594e-06,-0.05914,-56.313,-42.915,-2.166
100,61,-8.7043e-06,-0.058084,-56.343,-43.081,-2.1741
100,62,-9.5289e-06,-0.053634,-55.981,-43.666,-2.2082
100,63,-1.0433e-05,-0.056455,-55.615,-43.236,-2.1861
100,64,-1.1411e-05,-0.046924,-55.257,-44.592,-2.2654
100,65,-1.3917e-05,-0.048579,-54.448,-44.196,-2.2499
100,66,-1.459e-05,-0.050458,-54.259,-43.94,-2.2343
100,67,-1.5288e-05,-0.03465,-54.067,-46.354,-2.3931
100,68,-1.6656e-05,-0.04928,-53.718,-44.034,-2.2444
100,69,-1.8308e-05,-0.042774,-53.328,-44.895,-2.3042
100,70,-1.9173e-05,-0.046059,-53.14,-44.405,-2.2732
100,71,-2.5079e-05,-0.051266,-52.027,-43.439,-2.2268
100,72,-2.7214e-05,-0.038349,-51.69,-45.148,-2.3502
100,73,-2.9506e-05,-0.028347,-51.354,-46.484,-2.4765
100,74,-3.0161e-05,-0.033976,-51.264,-45.717,-2.4025
100,75,-3.204e-05,-0.042597,-51.012,-44.437,-2.3068
100,76,-3.9281e-05,-0.052524,-50.159,-42.961,-2.2174
100,77,-4.1927e-05,-0.041681,-49.886,-44.199,-2.3159
100,78,-4.2768e-05,-0.043654,-49.804,-43.963,-2.2967
100,79,-5.2347e-05,-0.049767,-48.952,-42.957,-2.2405
100,80,-5.632e-05,-0.047928,-48.645,-43.11,-2.2572
100,81,-6.0454e-05,-0.049292,-48.346,-42.857,-2.2451
100,82,-6.5088e-05,-0.041155,-48.034,-43.624,-2.3222
100,83,-6.9024e-05,-0.024808,-47.785,-45.131,-2.5342
100,84,-7.3909e-05,-0.023818,-47.496,-45.082,-2.5523
100,85,-7.9263e-05,-0.043999,-47.199,-42.998,-2.2941
100,86,-8.1756e-05,-0.033319,-47.069,-44.012,-2.413
100,87,-8.7977e-05,-0.045734,-46.757,-42.673,-2.2781
100,88,-9.1176e-05,-0.051936,-46.606,-42.051,-2.2238
100,89,-0.00010133,-0.048202,-46.157,-42.217,-2.256
100,90,-0.00010884,-0.035131,-45.853,-43.183,-2.3914
100,91,-0.0001222,-0.049234,-45.359,-41.757,-2.247
100,92,-0.00012129,-0.053552,-45.392,-41.454,-2.2112
100,93,-0.00012738,-0.027233,-45.183,-43.393,-2.5009
100,94,-0.00013581,-0.039732,-44.909,-42.319,-2.3398
100,95,-0.00013758,-0.054388,-44.855,-41.17,-2.2048
100,96,-0.00014298,-0.053279,-44.69,-41.185,-2.2138
100,97,-0.00025326,-0.099917,-42.241,-37.072,-1.9425
100,98,-0.0003323,-0.11804,-41.077,-35.837,-1.871
100,99,-0.00038985,-0.13053,-40.392,-35.105,-1.8276
100,100,-0.00039737,-0.14178,-40.31,-34.567,-1.7919
100,101,-0.00040424,-0.11605,-40.236,-35.736,-1.8786
100,102,-0.00042516,-0.15746,-40.019,-33.795,-1.7467
100,103,-0.00044056,-0.16682,-39.866,-33.388,-1.7219
100,104,-0.00044885,-0.14778,-39.786,-34.176,-1.7742
100,105,-0.00047009,-0.15499,-39.586,-33.823,-1.7537
100,106,-0.00046974,-0.16548,-39.59,-33.39,-1.7254
100,107,-0.00049071,-0.16366,-39.402,-33.438,-1.7302
100,108,-0.0005126,-0.20406,-39.214,-31.88,-1.6352
100,109,-0.00053098,-0.21836,-39.062,-31.369,-1.6061
100,110,-0.00053861,-0.18343,-39.001,-32.575,-1.6812
100,111,-0.00054191,-0.17161,-38.974,-33.027,-1.7099
100,112,-0.00056639,-0.18178,-38.784,-32.596,-1.6851
100,113,-0.0005798,-0.22626,-38.683,-31.063,-1.5909
100,114,-0.0006177,-0.17705,-38.41,-32.71,-1.6965
100,115,-0.00064174,-0.26319,-38.246,-29.893,-1.5261
100,116,-0.00080662,-0.31698,-37.259,-28.402,-1.4467
100,117,-0.00087131,-0.31928,-36.927,-28.32,-1.4437
100,118,-0.00092039,-0.30598,-36.69,-28.605,-1.4619
100,119,-0.00093381,-0.32223,-36.628,-28.205,-1.4398
100,120,-0.00096819,-0.36022,-36.472,-27.348,-1.3923
100,121,-0.0043742,-2.0605,-29.949,-13.442,-0.67634
100,122,-0.004478,-1.5698,-29.849,-15.513,-0.78296
100,123,-0.0050007,-1.9749,-29.371,-13.737,-0.69294
100,124,-0.0050369,-0.34675,-29.34,-26.601,-1.4051
100,125,-0.0050717,-2.0176,-29.31,-13.568,-0.68466
100,126,-0.0050716,-1.4064,-29.31,-16.349,-0.82702
100,127,-0.0051199,-0.69073,-29.269,-21.794,-1.119
100,128,-0.0051342,-1.7024,-29.257,-14.871,-0.75106
100,129,-0.0051315,-2.0826,-29.26,-13.329,-0.67243
100,130,-0.0051856,-1.1184,-29.214,-18.096,-0.91996
100,131,-0.005248,-0.71764,-29.162,-21.498,-1.1031
100,132,-0.0052537,0.21315,-29.158,-28.884,-1.5672
100,133,-0.0053034,-1.5033,-29.117,-15.808,-0.80047
100,134,-0.0053775,-0.96885,-29.057,-19.185,-0.97894
100,135,-0.005407,-0.61017,-29.033,-22.69,-1.1707
100,136,-0.0054194,-1.5296,-29.023,-15.663,-0.79359
100,137,-0.0055097,-1.5055,-28.952,-15.794,-0.79996
100,138,-0.0057659,-0.73882,-28.755,-21.288,-1.0906
100,139,-0.0060335,-0.64813,-28.558,-22.251,-1.1448
100,140,-0.006073,-0.46533,-28.53,-24.511,-1.2835
100,141,-0.0064016,0.42255,-28.302,-25.017,-1.2808
100,142,-0.0082556,-2.8671,-27.2,-10.952,-0.55255
100,143,-0.03972,-2.0815,-20.401,-13.232,-0.6734
100,144,-0.038123,0.72662,-20.579,-19.796,-0.99284
100,145,-0.037768,1.5681,-20.619,-13.877,-0.67619
100,146,-0.038133,-2.1208,-20.578,-12.952,-0.67085
100,147,-0.038453,-0.8133,-20.542,-19.918,-1.0217
100,148,-0.038496,-3.2818,-20.537,-9.8776,-0.50776
100,149,-0.038535,1.3692,-20.533,-14.899,-0.74263
100,150,-0.038651,-6.9107,-20.52,-5.1109,-0.26386
100,151,-0.038706,-8.71,-20.513,-3.8689,-0.20068
100,152,-0.038853,-6.9299,-20.497,-5.0534,-0.26239
100,153,-0.039237,1.9104,-20.455,-11.747,-0.59881
100,154,-0.039435,-0.26143,-20.433,-24.129,-1.3326
100,155,-0.039489,-3.1367,-20.427,-10.184,-0.52428
100,156,-0.039828,-7.8107,-20.39,-4.4587,-0.22999
100,157,-0.040164,-2.1277,-20.354,-12.901,-0.67019
100,158,-0.040283,0.86815,-20.341,6.4623,0.32109
100,159,-0.040848,-8.9671,-20.281,-3.7577,-0.19413
100,160,-0.041628,-7.4263,-20.199,-4.7162,-0.24387
100,161,-0.051986,7.6302,-19.24,2.9712,0.1519
100,162,-0.063073,-0.34935,-18.406,-21.488,-1.2674
100,163,-0.074336,2.8481,-17.699,-8.1023,-0.39111
100,164,-0.70425,2.0094,-8.2466,7.0823,0.33175
100,165,-0.58788,-3.7663,-8.9743,-8.897,-0.44725
200,1,-1.2983e-06,0.1924,-59.224,-32.909,-1.6479
200,2,-1.2996e-06,0.24948,-59.223,-30.665,-1.5346
200,3,-1.3013e-06,0.23482,-59.221,-31.193,-1.5612
200,4,-1.3061e-06,0.23641,-59.217,-31.134,-1.5582
200,5,-1.3082e-06,0.23419,-59.216,-31.217,-1.5624
200,6,-1.3133e-06,0.22571,-59.212,-31.538,-1.5785
200,7,-1.321e-06,0.22339,-59.206,-31.628,-1.5831
200,8,-1.3263e-06,0.22292,-59.202,-31.647,-1.584
200,9,-1.3364e-06,0.21645,-59.194,-31.904,-1.597
200,10,-1.3428e-06,0.21572,-59.189,-31.934,-1.5985
200,11,-1.3692e-06,0.20185,-59.166,-32.513,-1.6276
200,12,-1.3752e-06,0.20009,-59.16,-32.589,-1.6314
200,13,-1.4803e-06,0.13908,-59.08,-35.731,-1.7903
200,14,-1.5258e-06,0.12021,-59.043,-36.976,-1.8537
200,15,-1.602e-06,0.090201,-58.978,-39.393,-1.9779
200,16,-1.716e-06,0.054014,-58.88,-43.51,-2.1966
200,17,-1.7291e-06,0.040426,-58.88,-45.646,-2.3172
200,18,-1.7355e-06,0.038904,-58.875,-45.913,-2.3329
200,19,-1.7438e-06,0.033496,-58.871,-46.915,-2.3934
200,20,-1.7766e-06,0.027006,-58.841,-48.215,-2.4777
200,21,-1.7654e-06,0.0086379,-58.879,-52.13,-2.8228
200,22,-1.7783e-06,-0.00027213,-58.876,-52.966,-2.9548
200,23,-1.9148e-06,-0.0051183,-58.724,-52.564,-2.8974
200,24,-2.0238e-06,-0.028806,-58.636,-47.943,-2.4578
200,25,-2.0605e-06,-0.034413,-58.604,-46.837,-2.3873
200,26,-2.0693e-06,-0.036628,-58.598,-46.426,-2.3621
200,27,-2.0899e-06,-0.038268,-58.578,-46.124,-2.3442
200,28,-2.1312e-06,-0.042488,-58.54,-45.39,-2.3013
200,29,-2.1694e-06,-0.047937,-58.507,-44.512,-2.2513
200,30,-2.2145e-06,-0.065929,-58.494,-42.066,-2.1173
200,31,-2.3154e-06,-0.073379,-58.402,-41.204,-2.0718
200,32,-2.3172e-06,-0.075388,-58.404,-40.986,-2.0603
200,33,-2.3453e-06,-0.077716,-58.379,-40.738,-2.0473
200,34,-2.3796e-06,-0.080055,-58.349,-40.496,-2.0347
200,35,-2.3964e-06,-0.080854,-58.333,-40.414,-2.0304
200,36,-2.4385e-06,-0.088005,-58.308,-39.72,-1.9942
200,37,-2.5634e-06,-0.10686,-58.239,-38.112,-1.9112
200,38,-2.6707e-06,-0.11312,-58.153,-37.634,-1.8868
200,39,-2.7909e-06,-0.12207,-58.077,-36.995,-1.8541
200,40,-2.9089e-06,-0.12678,-57.983,-36.675,-1.8379
200,41,-3.1647e-06,-0.13564,-57.776,-36.102,-1.8089
200,42,-3.1903e-06,-0.1372,-57.788,-36.007,-1.804
200,43,-3.4448e-06,-0.14517,-57.601,-35.527,-1.7798
200,44,-3.8733e-06,-0.15783,-57.285,-34.816,-1.7439
200,45,-4.0089e-06,-0.15988,-57.214,-34.706,-1.7383
200,46,-4.1909e-06,-0.16346,-57.107,-34.518,-1.7288
200,47,-4.4913e-06,-0.17101,-56.911,-34.134,-1.7095
200,48,-4.7613e-06,-0.17059,-56.755,-34.151,-1.7105
200,49,-1.6014e-05,-0.10059,-52.99,-38.347,-1.9353
200,50,-1.8535e-05,-0.10837,-52.451,-37.705,-1.903
200,51,-1.8647e-05,-0.095302,-52.446,-38.719,-1.958
200,52,-1.8907e-05,-0.085739,-52.398,-39.506,-2.0025
200,53,-2.2387e-05,-0.09543,-51.77,-38.624,-1.9566
200,54,-2.5156e-05,-0.073659,-51.351,-40.448,-2.0654
200,55,-3.1373e-05,-0.073778,-50.522,-40.325,-2.0649
200,56,-3.2127e-05,-0.070692,-50.437,-40.617,-2.0832
200,57,-3.3014e-05,-0.06589,-50.332,-41.035,-2.112
200,58,-3.9065e-05,-0.06875,-49.683,-40.642,-2.0943
200,59,-4.6718e-05,-0.075813,-48.977,-39.828,-2.0521
200,60,-5.4366e-05,-0.059193,-48.385,-41.104,-2.1535
200,61,-5.3332e-05,-0.058138,-48.47,-41.321,-2.1633
200,62,-5.78e-05,-0.053694,-48.152,-41.619,-2.1955
200,63,-6.2986e-05,-0.05652,-47.807,-41.235,-2.174
200,64,-6.7585e-05,-0.046997,-47.532,-42.011,-2.2496
200,65,-8.1928e-05,-0.048667,-46.749,-41.42,-2.2318
200,66,-8.43e-05,-0.05055,-46.641,-41.366,-2.2205
200,67,-8.8233e-05,-0.03475,-46.454,-42.361,-2.3618
200,68,-9.4729e-05,-0.049385,-46.169,-41.264,-2.2301
200,69,-0.00010386,-0.04289,-45.79,-41.479,-2.2834
200,70,-0.00010743,-0.046178,-45.655,-41.272,-2.2571
200,71,-0.00013922,-0.051417,-44.583,-40.268,-2.2105
200,72,-0.00014816,-0.038516,-44.33,-40.952,-2.3246
200,73,-0.00015887,-0.028529,-44.042,-41.276,-2.4334
200,74,-0.00015992,-0.034158,-44.02,-41.15,-2.3765
200,75,-0.00016924,-0.042786,-43.784,-40.562,-2.2901
200,76,-0.00020438,-0.052746,-42.997,-39.56,-2.2059
200,77,-0.00021662,-0.04192,-42.754,-39.946,-2.2975
200,78,-0.00021852,-0.043896,-42.72,-39.908,-2.2819
200,79,-0.00026547,-0.050052,-41.901,-39.061,-2.2278
200,80,-0.00027988,-0.048229,-41.682,-39.102,-2.2458
200,81,-0.00029958,-0.049614,-41.395,-38.847,-2.2341
200,82,-0.00031943,-0.041498,-41.125,-38.994,-2.3069
200,83,-0.00033706,-0.025178,-40.898,-39.264,-2.4922
200,84,-0.0003564,-0.024206,-40.664,-39.165,-2.5116
200,85,-0.00038164,-0.044401,-40.374,-38.403,-2.2818
200,86,-0.00038985,-0.033734,-40.285,-38.716,-2.3941
200,87,-0.00041779,-0.046168,-39.992,-38.132,-2.2681
200,88,-0.00042784,-0.052378,-39.892,-37.906,-2.217
200,89,-0.0004725,-0.048685,-39.471,-37.741,-2.2484
200,90,-0.00050588,-0.035657,-39.18,-37.843,-2.376
200,91,-0.0005632,-0.049797,-38.724,-37.147,-2.2396
200,92,-0.00055114,-0.054102,-38.818,-37.168,-2.2061
200,93,-0.00057802,-0.027824,-38.615,-37.608,-2.4804
200,94,-0.00061551,-0.04035,-38.347,-37.15,-2.3301
200,95,-0.0006198,-0.05499,-38.318,-36.812,-2.2005
200,96,-0.00064123,-0.053906,-38.173,-36.739,-2.2093
200,97,-0.0011333,-0.10088,-35.734,-33.706,-1.9412
200,98,-0.0014052,-0.11919,-34.815,-32.857,-1.8707
200,99,-0.0015632,-0.13177,-34.361,-32.425,-1.8274
200,100,-0.0015866,-0.14306,-34.297,-32.11,-1.7916
200,101,-0.0016136,-0.11734,-34.225,-32.659,-1.8782
200,102,-0.001693,-0.15878,-34.018,-31.52,-1.7466
200,103,-0.0017415,-0.16815,-33.897,-31.256,-1.7218
200,104,-0.0017701,-0.14912,-33.827,-31.709,-1.774
200,105,-0.0018521,-0.15639,-33.632,-31.429,-1.7535
200,106,-0.0018417,-0.16687,-33.657,-31.181,-1.7253
200,107,-0.0019184,-0.16508,-33.481,-31.172,-1.73
200,108,-0.0020007,-0.20548,-33.301,-30.117,-1.6353
200,109,-0.0020577,-0.21981,-33.18,-29.735,-1.6062
200,110,-0.0020828,-0.18494,-33.128,-30.494,-1.6812
200,111,-0.0020929,-0.17316,-33.107,-30.783,-1.7097
200,112,-0.0021837,-0.18333,-32.924,-30.443,-1.6851
200,113,-0.0022252,-0.22782,-32.843,-29.442,-1.591
200,114,-0.0023655,-0.17872,-32.58,-30.424,-1.6963
200,115,-0.0024414,-0.26478,-32.444,-28.505,-1.5264
200,116,-0.0030541,-0.31878,-31.478,-27.199,-1.4471
200,117,-0.0032651,-0.32124,-31.19,-27.092,-1.4439
200,118,-0.0033709,-0.30791,-31.054,-27.272,-1.4623
200,119,-0.0033976,-0.32426,-31.02,-26.952,-1.4402
200,120,-0.0035173,-0.36217,-30.871,-26.268,-1.3929
200,121,-0.015778,-2.0616,-24.383,-13.275,-0.67878
200,122,-0.013915,-1.572,-24.93,-15.262,-0.78522
200,123,-0.015269,-1.975,-24.529,-13.545,-0.69545
200,124,-0.015191,-0.35328,-24.551,-24.482,-1.3929
200,125,-0.01526,-2.0165,-24.531,-13.375,-0.68732
200,126,-0.015253,-1.4091,-24.533,-16.033,-0.82953
200,127,-0.01539,-0.69565,-24.495,-20.84,-1.1206
200,128,-0.015433,-1.7041,-24.483,-14.631,-0.75354
200,129,-0.015415,-2.082,-24.488,-13.147,-0.67495
200,130,-0.015567,-1.1224,-24.445,-17.593,-0.92264
200,131,-0.015754,-0.72343,-24.394,-20.572,-1.1044
200,132,-0.015749,0.20472,-24.395,-25.865,-1.519
200,133,-0.015884,-1.5053,-24.358,-15.483,-0.80329
200,134,-0.016105,-0.97276,-24.298,-18.543,-0.98203
200,135,-0.016172,-0.61643,-24.28,-21.533,-1.1707
200,136,-0.016184,-1.5305,-24.277,-15.333,-0.79671
200,137,-0.016445,-1.5071,-24.208,-15.469,-0.80298
200,138,-0.017198,-0.74482,-24.014,-20.415,-1.091
200,139,-0.017963,-0.65471,-23.826,-21.189,-1.1435
200,140,-0.018003,-0.47249,-23.816,-22.82,-1.2787
200,141,-0.018865,0.41293,-23.614,-23.639,-1.2521
200,142,-0.02426,-2.8652,-22.527,-10.825,-0.55564
200,143,-0.11548,-2.0943,-15.804,-12.838,-0.67473
200,144,-0.092504,0.69976,-16.756,-18.543,-0.93391
200,145,-0.090383,1.5381,-16.856,-13.785,-0.65056
200,146,-0.091247,-2.1314,-16.815,-12.498,-0.67813
200,147,-0.091972,-0.82964,-16.781,-18.675,-0.98335
200,148,-0.091988,-3.2776,-16.78,-9.6659,-0.51604
200,149,-0.091998,1.3378,-16.78,-14.513,-0.72106
200,150,-0.092268,-6.8532,-16.767,-5.0195,-0.27075
200,151,-0.092385,-8.5913,-16.762,-3.8008,-0.20728
200,152,-0.092688,-6.8652,-16.748,-4.9153,-0.26866
200,153,-0.093585,1.8603,-16.707,-11.425,-0.59718
200,154,-0.094012,-0.2838,-16.687,-20.892,-1.1965
200,155,-0.094049,-3.1385,-16.685,-9.9399,-0.53227
200,156,-0.094797,-7.7407,-16.651,-4.4002,-0.23681
200,157,-0.095561,-2.1319,-16.617,-12.437,-0.67938
200,158,-0.095765,0.83651,-16.608,6.4412,0.31723
200,159,-0.097016,-8.8873,-16.552,-3.7114,-0.20042
200,160,-0.098807,-7.3653,-16.473,-4.6339,-0.25077
200,161,-0.12278,7.5848,-15.543,2.8992,0.15277
200,162,-0.14579,-0.38015,-14.809,-18.364,-1.1525
200,163,-0.16748,2.8002,-14.217,-8.1191,-0.3762
200,164,-1.4413,1.9462,-5.4897,7.046,0.30781
200,165,-0.99119,-3.7672,-6.9011,-8.7665,-0.44305
300,1,-1.2696e-05,0.19236,-49.321,-32.214,-1.6323
300,2,-1.2706e-05,0.24923,-49.321,-30.297,-1.5274
300,3,-1.2722e-05,0.23457,-49.32,-30.78,-1.553
300,4,-1.2762e-05,0.23617,-49.318,-30.725,-1.5501
300,5,-1.2779e-05,0.23395,-49.318,-30.804,-1.5543
300,6,-1.2822e-05,0.22547,-49.316,-31.095,-1.5698
300,7,-1.2886e-05,0.22317,-49.314,-31.186,-1.5744
300,8,-1.2932e-05,0.22269,-49.311,-31.208,-1.5755
300,9,-1.3017e-05,0.21623,-49.308,-31.448,-1.5882
300,10,-1.3071e-05,0.21549,-49.306,-31.482,-1.5899
300,11,-1.3297e-05,0.20165,-49.293,-32.016,-1.6183
300,12,-1.3348e-05,0.19989,-49.29,-32.089,-1.6222
300,13,-1.421e-05,0.13894,-49.258,-34.892,-1.7759
300,14,-1.4587e-05,0.1201,-49.238,-35.937,-1.8361
300,15,-1.5222e-05,0.090114,-49.199,-37.797,-1.9507
300,16,-1.6168e-05,0.053958,-49.139,-40.362,-2.137
300,17,-1.6236e-05,0.040382,-49.154,-41.356,-2.2262
300,18,-1.6289e-05,0.038863,-49.15,-41.459,-2.2368
300,19,-1.6345e-05,0.033458,-49.152,-41.828,-2.2757
300,20,-1.6624e-05,0.026974,-49.129,-42.218,-2.3229
300,21,-1.6426e-05,0.0086218,-49.192,-43.123,-2.4464
300,22,-1.6501e-05,-0.00028132,-49.201,-43.296,-2.4716
300,23,-1.775e-05,-0.0051259,-49.053,-43.147,-2.4608
300,24,-1.862e-05,-0.028797,-48.998,-42.382,-2.3304
300,25,-1.8921e-05,-0.034399,-48.975,-42.058,-2.2896
300,26,-1.8985e-05,-0.036613,-48.972,-41.93,-2.274
300,27,-1.9167e-05,-0.038251,-48.953,-41.81,-2.2617
300,28,-1.9517e-05,-0.042469,-48.922,-41.525,-2.232
300,29,-1.9831e-05,-0.047914,-48.897,-41.147,-2.195
300,30,-2.0078e-05,-0.065893,-48.919,-39.91,-2.0872
300,31,-2.0933e-05,-0.07334,-48.84,-39.353,-2.0471
300,32,-2.0927e-05,-0.075347,-48.847,-39.217,-2.037
300,33,-2.1162e-05,-0.077675,-48.826,-39.046,-2.0253
300,34,-2.1449e-05,-0.080012,-48.8,-38.879,-2.0139
300,35,-2.1597e-05,-0.080811,-48.785,-38.819,-2.0101
300,36,-2.1886e-05,-0.087958,-48.778,-38.339,-1.9773
300,37,-2.2694e-05,-0.1068,-48.768,-37.14,-1.9003
300,38,-2.3549e-05,-0.11306,-48.699,-36.749,-1.8771
300,39,-2.4371e-05,-0.12201,-48.666,-36.23,-1.8461
300,40,-2.5318e-05,-0.12671,-48.586,-35.953,-1.8304
300,41,-2.7446e-05,-0.13557,-48.394,-35.441,-1.8021
300,42,-2.7393e-05,-0.13714,-48.45,-35.378,-1.7978
300,43,-2.9407e-05,-0.14511,-48.288,-34.948,-1.7741
300,44,-3.2981e-05,-0.15776,-47.983,-34.289,-1.7388
300,45,-3.3834e-05,-0.15982,-47.951,-34.199,-1.7336
300,46,-3.5134e-05,-0.1634,-47.873,-34.031,-1.7244
300,47,-3.7588e-05,-0.17095,-47.684,-33.669,-1.7053
300,48,-3.9625e-05,-0.17053,-47.552,-33.662,-1.706
300,49,-0.00011367,-0.10062,-44.479,-36.379,-1.9151
300,50,-0.00013129,-0.1084,-43.949,-35.747,-1.8824
300,51,-0.00013024,-0.09535,-44.005,-36.469,-1.9346
300,52,-0.00013164,-0.085793,-43.97,-36.884,-1.9731
300,53,-0.0001548,-0.095497,-43.372,-36.144,-1.9297
300,54,-0.00016976,-0.073767,-43.059,-37.015,-2.024
300,55,-0.00020615,-0.073937,-42.345,-36.751,-2.0249
300,56,-0.00020927,-0.070863,-42.298,-36.926,-2.0428
300,57,-0.00021449,-0.06607,-42.205,-37.03,-2.065
300,58,-0.00024962,-0.06897,-41.629,-36.647,-2.0504
300,59,-0.00029686,-0.076072,-40.946,-35.9,-2.0091
300,60,-0.00033741,-0.059521,-40.457,-36.172,-2.089
300,61,-0.00032676,-0.058467,-40.598,-36.495,-2.1068
300,62,-0.00035059,-0.054058,-40.324,-36.465,-2.1313
300,63,-0.00038024,-0.056914,-39.999,-36.148,-2.1126
300,64,-0.00040027,-0.047432,-39.807,-36.387,-2.1746
300,65,-0.00048229,-0.049188,-39.05,-35.65,-2.1486
300,66,-0.00048704,-0.051084,-39.024,-35.827,-2.1548
300,67,-0.0005092,-0.035329,-38.842,-35.863,-2.2377
300,68,-0.00053874,-0.049981,-38.62,-35.608,-2.1632
300,69,-0.00058918,-0.043548,-38.252,-35.367,-2.1929
300,70,-0.00060192,-0.046849,-38.171,-35.39,-2.1844
300,71,-0.00077284,-0.052258,-37.139,-34.388,-2.1378
300,72,-0.00080661,-0.039426,-36.971,-34.551,-2.2223
300,73,-0.00085535,-0.029508,-36.732,-34.504,-2.2872
300,74,-0.0008479,-0.03512,-36.776,-34.672,-2.2754
300,75,-0.0008939,-0.043782,-36.556,-34.421,-2.2187
300,76,-0.0010633,-0.053901,-35.835,-33.739,-2.1546
300,77,-0.0011191,-0.043156,-35.622,-33.693,-2.2222
300,78,-0.0011164,-0.045129,-35.637,-33.785,-2.2192
300,79,-0.0013462,-0.051498,-34.85,-33.042,-2.1735
300,80,-0.0013908,-0.049726,-34.72,-33.092,-2.1972
300,81,-0.0014844,-0.051205,-34.445,-32.847,-2.187
300,82,-0.0015675,-0.043184,-34.217,-32.75,-2.2448
300,83,-0.0016457,-0.026983,-34.013,-32.627,-2.3587
300,84,-0.0017184,-0.026076,-33.833,-32.557,-2.3824
300,85,-0.0018373,-0.046334,-33.549,-32.236,-2.2311
300,86,-0.0018588,-0.035709,-33.503,-32.328,-2.3221
300,87,-0.0019837,-0.048227,-33.227,-32.033,-2.2266
300,88,-0.0020074,-0.054449,-33.18,-32.018,-2.1881
300,89,-0.0022029,-0.050937,-32.786,-31.727,-2.2164
300,90,-0.0023509,-0.0381,-32.509,-31.527,-2.3171
300,91,-0.0025952,-0.05239,-32.089,-31.118,-2.2089
300,92,-0.0025039,-0.0566,-32.245,-31.32,-2.185
300,93,-0.0026224,-0.030507,-32.048,-31.242,-2.4074
300,94,-0.002789,-0.043145,-31.786,-30.975,-2.2919
300,95,-0.0027917,-0.057701,-31.783,-30.961,-2.1827
300,96,-0.0028752,-0.056717,-31.658,-30.865,-2.1909
300,97,-0.0050698,-0.10521,-29.229,-28.385,-1.9358
300,98,-0.0059398,-0.12403,-28.557,-27.954,-1.8697
300,99,-0.0062653,-0.13671,-28.334,-27.891,-1.8262
300,100,-0.0063325,-0.14817,-28.289,-27.766,-1.7901
300,101,-0.006438,-0.1225,-28.218,-27.86,-1.8769
300,102,-0.0067389,-0.16402,-28.022,-27.34,-1.7461
300,103,-0.0068811,-0.17339,-27.932,-27.229,-1.7213
300,104,-0.0069772,-0.15442,-27.873,-27.391,-1.7732
300,105,-0.0072934,-0.16193,-27.682,-27.174,-1.7527
300,106,-0.0072173,-0.1723,-27.728,-27.102,-1.7248
300,107,-0.0074963,-0.17063,-27.565,-27.05,-1.7293
300,108,-0.0078047,-0.21105,-27.392,-26.503,-1.6354
300,109,-0.0079705,-0.22539,-27.302,-26.289,-1.6066
300,110,-0.00805,-0.19079,-27.259,-26.574,-1.6811
300,111,-0.0080788,-0.17916,-27.244,-26.714,-1.7089
300,112,-0.008415,-0.18932,-27.069,-26.462,-1.6852
300,113,-0.0085352,-0.2338,-27.008,-26.035,-1.5911
300,114,-0.0090532,-0.18514,-26.754,-26.339,-1.6955
300,115,-0.0092822,-0.27081,-26.647,-25.416,-1.5274
300,116,-0.011556,-0.32562,-25.703,-24.383,-1.4486
300,117,-0.012226,-0.32859,-25.461,-24.262,-1.4449
300,118,-0.012336,-0.31496,-25.424,-24.342,-1.4638
300,119,-0.012353,-0.33164,-25.419,-24.148,-1.4416
300,120,-0.012768,-0.36928,-25.276,-23.724,-1.3948
300,121,-0.056717,-2.0656,-18.847,-12.727,-0.68753
300,122,-0.043138,-1.5788,-20.031,-14.569,-0.79224
300,123,-0.046509,-1.9757,-19.707,-13.01,-0.70311
300,124,-0.045705,-0.37295,-19.782,-21.148,-1.3597
300,125,-0.045805,-2.0136,-19.773,-12.849,-0.69532
300,126,-0.045766,-1.4172,-19.777,-15.21,-0.83706
300,127,-0.046155,-0.71045,-19.74,-18.835,-1.1253
300,128,-0.046281,-1.7093,-19.728,-13.987,-0.76101
300,129,-0.046198,-2.0805,-19.736,-12.647,-0.68252
300,130,-0.046622,-1.1345,-19.697,-16.371,-0.93064
300,131,-0.047177,-0.74081,-19.646,-18.613,-1.1082
300,132,-0.047097,0.17949,-19.653,-21.906,-1.418
300,133,-0.04746,-1.5114,-19.62,-14.643,-0.81172
300,134,-0.048113,-0.98455,-19.561,-17.06,-0.99125
300,135,-0.048253,-0.63513,-19.549,-19.249,-1.1703
300,136,-0.048215,-1.5335,-19.552,-14.482,-0.80603
300,137,-0.048964,-1.5119,-19.486,-14.63,-0.81202
300,138,-0.051162,-0.76274,-19.297,-18.546,-1.092
300,139,-0.053338,-0.67432,-19.117,-19.041,-1.1395
300,140,-0.053227,-0.49371,-19.126,-19.929,-1.2646
300,141,-0.055438,0.38465,-18.951,-21.097,-1.1856
300,142,-0.071038,-2.8601,-17.884,-10.475,-0.56473
300,143,-0.33033,-2.1319,-11.346,-11.873,-0.67772
300,144,-0.2225,0.63461,-13.009,-16.503,-0.83954
300,145,-0.21451,1.4663,-13.164,-13.566,-0.60208
300,146,-0.21652,-2.1574,-13.125,-11.585,-0.69512
300,147,-0.21813,-0.86892,-13.093,-16.656,-0.91517
300,148,-0.21797,-3.2688,-13.096,-9.2046,-0.53583
300,149,-0.2178,1.2629,-13.1,-13.724,-0.67923
300,150,-0.21842,-6.7243,-13.088,-4.814,-0.28713
300,151,-0.21866,-8.33,-13.083,-3.6468,-0.22296
300,152,-0.21926,-6.7265,-13.071,-4.6165,-0.28346
300,153,-0.22132,1.7425,-13.032,-10.772,-0.59341
300,154,-0.22222,-0.33732,-13.015,-17.397,-1.0399
300,155,-0.22209,-3.1436,-13.017,-9.4161,-0.55121
300,156,-0.2237,-7.5833,-12.987,-4.2668,-0.253
300,157,-0.22541,-2.1427,-12.955,-11.516,-0.70087
300,158,-0.2257,0.76171,-12.949,6.3912,0.30816
300,159,-0.22841,-8.7088,-12.899,-3.6053,-0.21529
300,160,-0.23245,-7.2293,-12.824,-4.4491,-0.26708
300,161,-0.28684,7.4776,-11.939,2.7285,0.15433
300,162,-0.3329,-0.45168,-11.316,-15.048,-1.0109
300,163,-0.37245,2.692,-10.848,-8.1531,-0.34896
300,164,-2.7413,1.8059,-3.2958,6.9658,0.26795
300,165,-1.624,-3.7693,-5.0575,-8.5476,-0.43682
400,1,-0.00012415,0.19186,-39.418,-28.388,-1.5228
400,2,-0.00012422,0.24678,-39.419,-27.797,-1.4688
400,3,-0.00012437,0.23207,-39.418,-28.068,-1.4883
400,4,-0.0001247,0.2338,-39.419,-28.03,-1.4857
400,5,-0.00012483,0.23164,-39.42,-28.093,-1.4897
400,6,-0.00012518,0.22311,-39.42,-28.25,-1.5012
400,7,-0.0001257,0.22095,-39.422,-28.339,-1.5064
400,8,-0.00012609,0.22048,-39.421,-28.378,-1.5085
400,9,-0.00012679,0.21408,-39.423,-28.542,-1.5196
400,10,-0.00012722,0.21334,-39.423,-28.595,-1.5224
400,11,-0.00012913,0.19971,-39.42,-28.939,-1.5463
400,12,-0.00012955,0.19794,-39.42,-29.001,-1.5504
400,13,-0.0001364,0.13767,-39.436,-30.64,-1.6739
400,14,-0.00013946,0.119,-39.433,-31.155,-1.718
400,15,-0.00014465,0.089289,-39.421,-31.903,-1.7905
400,16,-0.00015233,0.053427,-39.397,-32.723,-1.8835
400,17,-0.00015245,0.039969,-39.427,-33.009,-1.9173
400,18,-0.00015289,0.038468,-39.425,-33.034,-1.9207
400,19,-0.0001532,0.033102,-39.434,-33.133,-1.933
400,20,-0.00015554,0.026671,-39.418,-33.221,-1.9459
400,21,-0.00015284,0.0084663,-39.505,-33.552,-1.9812
400,22,-0.00015311,-0.00037175,-39.526,-33.655,-1.9914
400,23,-0.00016453,-0.0052018,-39.383,-33.538,-1.9864
400,24,-0.00017131,-0.028713,-39.36,-33.579,-1.9803
400,25,-0.00017374,-0.034275,-39.345,-33.559,-1.9743
400,26,-0.00017418,-0.036479,-39.347,-33.56,-1.9723
400,27,-0.00017579,-0.038106,-39.329,-33.53,-1.9688
400,28,-0.00017872,-0.042301,-39.305,-33.493,-1.9622
400,29,-0.00018128,-0.047714,-39.287,-33.444,-1.9525
400,30,-0.00018204,-0.065579,-39.345,-33.354,-1.9202
400,31,-0.00018924,-0.072991,-39.278,-33.209,-1.9015
400,32,-0.00018899,-0.074987,-39.29,-33.194,-1.8972
400,33,-0.00019095,-0.077304,-39.272,-33.144,-1.891
400,34,-0.00019334,-0.079631,-39.251,-33.099,-1.8853
400,35,-0.00019463,-0.080431,-39.237,-33.076,-1.883
400,36,-0.00019642,-0.087537,-39.248,-32.987,-1.8666
400,37,-0.0002009,-0.10629,-39.298,-32.725,-1.8229
400,38,-0.00020765,-0.11253,-39.246,-32.572,-1.8069
400,39,-0.00021281,-0.12146,-39.255,-32.422,-1.7866
400,40,-0.00022036,-0.12615,-39.189,-32.285,-1.7746
400,41,-0.00023802,-0.135,-39.013,-31.981,-1.7515
400,42,-0.00023521,-0.13659,-39.112,-32.052,-1.7509
400,43,-0.00025103,-0.14456,-38.975,-31.807,-1.7317
400,44,-0.00028083,-0.15719,-38.681,-31.35,-1.7006
400,45,-0.00028555,-0.15928,-38.688,-31.35,-1.6979
400,46,-0.00029453,-0.16289,-38.639,-31.273,-1.691
400,47,-0.00031457,-0.17043,-38.458,-31.009,-1.6738
400,48,-0.00032976,-0.16998,-38.35,-30.916,-1.6721
400,49,-0.00080675,-0.10082,-35.968,-30.854,-1.8102
400,50,-0.00092982,-0.1086,-35.448,-30.241,-1.776
400,51,-0.00090966,-0.095695,-35.564,-30.665,-1.8192
400,52,-0.0009165,-0.086174,-35.544,-30.72,-1.8377
400,53,-0.0010703,-0.095965,-34.975,-30.137,-1.803
400,54,-0.0011454,-0.074504,-34.768,-30.331,-1.8579
400,55,-0.0013545,-0.074991,-34.17,-30.068,-1.8657
400,56,-0.0013629,-0.071979,-34.161,-30.202,-1.8835
400,57,-0.0013933,-0.067244,-34.079,-30.142,-1.8898
400,58,-0.0015948,-0.070383,-33.575,-29.822,-1.8848
400,59,-0.0018861,-0.077724,-32.917,-29.131,-1.8462
400,60,-0.0020938,-0.061568,-32.53,-29.031,-1.8853
400,61,-0.0020017,-0.060491,-32.727,-29.437,-1.9194
400,62,-0.0021262,-0.05627,-32.496,-29.32,-1.9312
400,63,-0.0022951,-0.059296,-32.193,-29.044,-1.9181
400,64,-0.0023702,-0.05001,-32.083,-29.172,-1.9602
400,65,-0.0028385,-0.052259,-31.354,-28.415,-1.9234
400,66,-0.0028133,-0.054168,-31.409,-28.725,-1.9588
400,67,-0.0029379,-0.038667,-31.232,-28.507,-1.9697
400,68,-0.0030632,-0.053373,-31.073,-28.526,-1.9674
400,69,-0.0033413,-0.047282,-30.717,-28.168,-1.9639
400,70,-0.0033716,-0.050609,-30.69,-28.294,-1.9814
400,71,-0.0042887,-0.056921,-29.699,-27.33,-1.9367
400,72,-0.0043898,-0.044378,-29.615,-27.425,-1.986
400,73,-0.0046036,-0.034773,-29.424,-27.334,-2.0128
400,74,-0.004494,-0.040217,-29.535,-27.619,-2.0442
400,75,-0.0047197,-0.049039,-29.332,-27.462,-2.0264
400,76,-0.0055296,-0.059906,-28.677,-26.92,-1.9989
400,77,-0.0057792,-0.049533,-28.495,-26.786,-2.0278
400,78,-0.0057013,-0.051419,-28.558,-26.948,-2.0456
400,79,-0.0068229,-0.058821,-27.805,-26.26,-2.0157
400,80,-0.0069072,-0.057152,-27.762,-26.381,-2.0526
400,81,-0.0073512,-0.059073,-27.5,-26.148,-2.0459
400,82,-0.0076878,-0.051442,-27.315,-26.023,-2.0783
400,83,-0.0080306,-0.03578,-27.132,-25.828,-2.1122
400,84,-0.0082802,-0.035074,-27.007,-25.808,-2.1416
400,85,-0.0088392,-0.055621,-26.73,-25.595,-2.0871
400,86,-0.0088566,-0.045105,-26.726,-25.666,-2.1449
400,87,-0.0094126,-0.057982,-26.468,-25.456,-2.1024
400,88,-0.009412,-0.064148,-26.473,-25.534,-2.0936
400,89,-0.010263,-0.061414,-26.107,-25.234,-2.1154
400,90,-0.010917,-0.049427,-25.845,-24.972,-2.1644
400,91,-0.011949,-0.064306,-25.463,-24.663,-2.1126
400,92,-0.011367,-0.06792,-25.68,-24.958,-2.1137
400,93,-0.011887,-0.042645,-25.489,-24.757,-2.2379
400,94,-0.012626,-0.055779,-25.232,-24.54,-2.1812
400,95,-0.012563,-0.069882,-25.255,-24.628,-2.1216
400,96,-0.012881,-0.069285,-25.15,-24.541,-2.1287
400,97,-0.022643,-0.12449,-22.739,-22.245,-1.9166
400,98,-0.025066,-0.14446,-22.314,-22.134,-1.8658
400,99,-0.025071,-0.15648,-22.321,-22.371,-1.8212
400,100,-0.025233,-0.16849,-22.294,-22.336,-1.7838
400,101,-0.025645,-0.14301,-22.225,-22.257,-1.8709
400,102,-0.026777,-0.18483,-22.04,-21.991,-1.7435
400,103,-0.027142,-0.19408,-21.983,-21.97,-1.7189
400,104,-0.027454,-0.17522,-21.934,-22.012,-1.7695
400,105,-0.028668,-0.18368,-21.748,-21.826,-1.7488
400,106,-0.028233,-0.19351,-21.815,-21.846,-1.7223
400,107,-0.029238,-0.19227,-21.665,-21.783,-1.7254
400,108,-0.030387,-0.23272,-21.5,-21.489,-1.6354
400,109,-0.030813,-0.24698,-21.441,-21.386,-1.6075
400,110,-0.031052,-0.21336,-21.408,-21.436,-1.68
400,111,-0.031124,-0.20224,-21.398,-21.51,-1.7048
400,112,-0.032361,-0.21234,-21.231,-21.306,-1.6843
400,113,-0.032672,-0.25669,-21.19,-21.186,-1.591
400,114,-0.034574,-0.20964,-20.948,-21.156,-1.6911
400,115,-0.035214,-0.29371,-20.87,-20.783,-1.5307
400,116,-0.043604,-0.35148,-19.952,-19.95,-1.4534
400,117,-0.045652,-0.35605,-19.756,-19.85,-1.4474
400,118,-0.045024,-0.34073,-19.818,-19.923,-1.4682
400,119,-0.044791,-0.35845,-19.841,-19.834,-1.4456
400,120,-0.04622,-0.39508,-19.706,-19.606,-1.4012
400,121,-0.20144,-2.0823,-13.415,-11.231,-0.71888
400,122,-0.1328,-1.6009,-15.192,-12.975,-0.81386
400,123,-0.14064,-1.9794,-14.948,-11.734,-0.72648
400,124,-0.13656,-0.43204,-15.074,-17.041,-1.2822
400,125,-0.13654,-2.007,-15.075,-11.608,-0.71947
400,126,-0.13637,-1.4424,-15.08,-13.443,-0.85936
400,127,-0.13745,-0.75512,-15.047,-15.658,-1.1367
400,128,-0.13782,-1.7264,-15.035,-12.524,-0.7833
400,129,-0.13749,-2.0779,-15.045,-11.455,-0.70529
400,130,-0.13864,-1.1715,-15.01,-14.043,-0.9541
400,131,-0.14027,-0.793,-14.96,-15.486,-1.1171
400,132,-0.13984,0.10449,-14.973,-17.523,-1.2583
400,133,-0.14079,-1.5311,-14.944,-12.862,-0.83685
400,134,-0.1427,-1.0205,-14.887,-14.422,-1.0181
400,135,-0.14293,-0.69099,-14.88,-15.854,-1.1668
400,136,-0.14261,-1.544,-14.89,-12.688,-0.83395
400,137,-0.14472,-1.5279,-14.827,-12.853,-0.83891
400,138,-0.15105,-0.81618,-14.645,-15.513,-1.0927
400,139,-0.15712,-0.73258,-14.477,-15.762,-1.1265
400,140,-0.15614,-0.55647,-14.504,-16.139,-1.2252
400,141,-0.16161,0.30206,-14.357,-17.524,-1.0652
400,142,-0.2059,-2.8481,-13.329,-9.6144,-0.59134
400,143,-0.90531,-2.2434,-7.2481,-9.9754,-0.68072
400,144,-0.52445,0.47818,-9.4343,-13.777,-0.71956
400,145,-0.49958,1.2958,-9.6331,-13.063,-0.52775
400,146,-0.50408,-2.2226,-9.5964,-10.03,-0.73278
400,147,-0.50753,-0.96315,-9.5685,-13.94,-0.81716
400,148,-0.50669,-3.2539,-9.5752,-8.3024,-0.58256
400,149,-0.50588,1.0859,-9.5818,-12.335,-0.61264
400,150,-0.50725,-6.4608,-9.5708,-4.3879,-0.32564
400,151,-0.50772,-7.8133,-9.567,-3.3231,-0.25972
400,152,-0.50884,-6.4697,-9.558,-4.0429,-0.3177
400,153,-0.51338,1.4712,-9.5216,-9.6518,-0.58535
400,154,-0.51519,-0.46499,-9.5073,-13.842,-0.88079
400,155,-0.51441,-3.1609,-9.5135,-8.4203,-0.59533
400,156,-0.51776,-7.2573,-9.487,-3.9807,-0.29106
400,157,-0.5214,-2.1728,-9.4583,-9.9554,-0.74906
400,158,-0.52167,0.58787,-9.4562,6.2747,0.28723
400,159,-0.52728,-8.3416,-9.4126,-3.3759,-0.24997
400,160,-0.53605,-6.9531,-9.3453,-4.0649,-0.30509
400,161,-0.65421,7.2269,-8.5385,2.3251,0.1556
400,162,-0.74052,-0.61666,-8.0428,-11.767,-0.85959
400,163,-0.80603,2.4501,-7.7069,-8.2099,-0.30877
400,164,-4.7233,1.4973,-1.7838,6.7918,0.21178
400,165,-2.5575,-3.7743,-3.5146,-8.1937,-0.4282
500,1,-0.0012139,0.18528,-29.516,-20.831,-1.2316
500,2,-0.0012144,0.22368,-29.518,-21.242,-1.2564
500,3,-0.0012157,0.20863,-29.517,-21.306,-1.2636
500,4,-0.0012184,0.21146,-29.52,-21.282,-1.2613
500,5,-0.0012193,0.20978,-29.523,-21.326,-1.2647
500,6,-0.001222,0.20085,-29.526,-21.358,-1.2684
500,7,-0.001226,0.19999,-29.531,-21.436,-1.2742
500,8,-0.0012293,0.1996,-29.532,-21.485,-1.2779
500,9,-0.0012347,0.19376,-29.538,-21.576,-1.2855
500,10,-0.0012382,0.19303,-29.542,-21.636,-1.2901
500,11,-0.0012539,0.18134,-29.548,-21.806,-1.3048
500,12,-0.0012573,0.17954,-29.55,-21.855,-1.3088
500,13,-0.0013092,0.12548,-29.615,-22.685,-1.3834
500,14,-0.0013332,0.10845,-29.629,-22.936,-1.4075
500,15,-0.0013743,0.081274,-29.644,-23.264,-1.441
500,16,-0.001435,0.04814,-29.657,-23.652,-1.4821
500,17,-0.0014312,0.035773,-29.702,-23.816,-1.4973
500,18,-0.0014348,0.034442,-29.702,-23.828,-1.4987
500,19,-0.0014357,0.02943,-29.716,-23.887,-1.5043
500,20,-0.0014551,0.023484,-29.708,-23.933,-1.5098
500,21,-0.001422,0.0066393,-29.819,-24.192,-1.5313
500,22,-0.0014204,-0.0016043,-29.853,-24.288,-1.5394
500,23,-0.0015249,-0.0063145,-29.714,-24.174,-1.535
500,24,-0.0015759,-0.028387,-29.723,-24.316,-1.5477
500,25,-0.0015951,-0.033589,-29.717,-24.339,-1.5499
500,26,-0.0015978,-0.035703,-29.722,-24.361,-1.5515
500,27,-0.0016119,-0.037229,-29.706,-24.345,-1.5505
500,28,-0.0016363,-0.041221,-29.689,-24.349,-1.5513
500,29,-0.0016569,-0.046354,-29.678,-24.358,-1.5519
500,30,-0.0016502,-0.063196,-29.772,-24.522,-1.5599
500,31,-0.0017105,-0.07031,-29.718,-24.489,-1.5575
500,32,-0.0017064,-0.072205,-29.734,-24.51,-1.5582
500,33,-0.0017227,-0.07443,-29.72,-24.497,-1.557
500,34,-0.0017424,-0.07667,-29.704,-24.491,-1.5566
500,35,-0.0017537,-0.077481,-29.69,-24.48,-1.5559
500,36,-0.0017625,-0.084227,-29.719,-24.528,-1.5569
500,37,-0.0017782,-0.10224,-29.828,-24.681,-1.5591
500,38,-0.0018306,-0.10832,-29.794,-24.656,-1.5559
500,39,-0.0018579,-0.11705,-29.846,-24.735,-1.5566
500,40,-0.0019176,-0.1217,-29.794,-24.691,-1.5527
500,41,-0.0020638,-0.13044,-29.634,-24.53,-1.5415
500,42,-0.0020191,-0.1322,-29.776,-24.718,-1.5507
500,43,-0.0021425,-0.14022,-29.664,-24.625,-1.5433
500,44,-0.0023907,-0.15273,-29.382,-24.335,-1.5243
500,45,-0.0024094,-0.1551,-29.427,-24.434,-1.5294
500,46,-0.0024686,-0.15895,-29.407,-24.455,-1.5298
500,47,-0.002632,-0.16647,-29.233,-24.283,-1.5188
500,48,-0.0027436,-0.16581,-29.15,-24.138,-1.5109
500,49,-0.005723,-0.10256,-27.461,-23.157,-1.543
500,50,-0.0065817,-0.11053,-26.951,-22.572,-1.5085
500,51,-0.0063498,-0.098455,-27.128,-22.943,-1.5436
500,52,-0.0063772,-0.089192,-27.121,-22.916,-1.5446
500,53,-0.0073956,-0.099618,-26.584,-22.407,-1.5196
500,54,-0.0077238,-0.079823,-26.483,-22.519,-1.5484
500,55,-0.0088926,-0.082199,-26.001,-22.344,-1.5654
500,56,-0.0088702,-0.079491,-26.03,-22.494,-1.5843
500,57,-0.0090445,-0.075121,-25.96,-22.412,-1.5812
500,58,-0.010181,-0.079636,-25.529,-22.163,-1.5854
500,59,-0.011971,-0.088507,-24.896,-21.519,-1.5514
500,60,-0.012979,-0.074489,-24.612,-21.428,-1.5723
500,61,-0.01225,-0.07304,-24.865,-21.879,-1.6156
500,62,-0.012881,-0.06981,-24.678,-21.781,-1.6229
500,63,-0.013837,-0.073806,-24.396,-21.533,-1.614
500,64,-0.014019,-0.065344,-24.37,-21.7,-1.6498
500,65,-0.016684,-0.070426,-23.669,-20.98,-1.6122
500,66,-0.016229,-0.072014,-23.804,-21.362,-1.6627
500,67,-0.016928,-0.057956,-23.633,-21.114,-1.6467
500,68,-0.017393,-0.07266,-23.538,-21.222,-1.6749
500,69,-0.018921,-0.068454,-23.194,-20.862,-1.6586
500,70,-0.018858,-0.071635,-23.221,-21.04,-1.689
500,71,-0.023755,-0.082765,-22.274,-20.136,-1.6504
500,72,-0.023847,-0.071219,-22.275,-20.282,-1.6887
500,73,-0.02473,-0.062957,-22.133,-20.221,-1.7056
500,74,-0.023776,-0.067071,-22.309,-20.566,-1.753
500,75,-0.024873,-0.076636,-22.124,-20.44,-1.7532
500,76,-0.028694,-0.090936,-21.537,-19.983,-1.7514
500,77,-0.029777,-0.082228,-21.387,-19.86,-1.7613
500,78,-0.029053,-0.083292,-21.497,-20.066,-1.7911
500,79,-0.034492,-0.095637,-20.781,-19.427,-1.7753
500,80,-0.034219,-0.093713,-20.826,-19.622,-1.8242
500,81,-0.036308,-0.097682,-20.578,-19.407,-1.8221
500,82,-0.037601,-0.091546,-20.436,-19.31,-1.8413
500,83,-0.039076,-0.078244,-20.276,-19.129,-1.8436
500,84,-0.039785,-0.077958,-20.206,-19.157,-1.8785
500,85,-0.042397,-0.099835,-19.938,-18.97,-1.8716
500,86,-0.042073,-0.089383,-19.975,-19.066,-1.9124
500,87,-0.04452,-0.10377,-19.738,-18.888,-1.9053
500,88,-0.043992,-0.10913,-19.793,-19.02,-1.9233
500,89,-0.047651,-0.10967,-19.458,-18.744,-1.9433
500,90,-0.050512,-0.10137,-19.212,-18.491,-1.9577
500,91,-0.0548,-0.11852,-18.869,-18.233,-1.9519
500,92,-0.051414,-0.11872,-19.145,-18.584,-1.9791
500,93,-0.053684,-0.096978,-18.962,-18.371,-2.032
500,94,-0.056935,-0.11225,-18.713,-18.172,-2.0147
500,95,-0.056317,-0.12408,-18.762,-18.293,-2.0046
500,96,-0.057476,-0.12492,-18.677,-18.226,-2.011
500,97,-0.10043,-0.20958,-16.308,-16.047,-1.8845
500,98,-0.10504,-0.2296,-16.131,-16.179,-1.8494
500,99,-0.099678,-0.23465,-16.364,-16.64,-1.7898
500,100,-0.099901,-0.24846,-16.356,-16.646,-1.7495
500,101,-0.10149,-0.22369,-16.289,-16.524,-1.8355
500,102,-0.10568,-0.26658,-16.117,-16.344,-1.7247
500,103,-0.10633,-0.27478,-16.092,-16.368,-1.7003
500,104,-0.10729,-0.25618,-16.054,-16.383,-1.7419
500,105,-0.11189,-0.26817,-15.876,-16.214,-1.7209
500,106,-0.10967,-0.27562,-15.962,-16.271,-1.7018
500,107,-0.11322,-0.27573,-15.827,-16.215,-1.6978
500,108,-0.11743,-0.31629,-15.672,-16.013,-1.6249
500,109,-0.11823,-0.32964,-15.644,-15.966,-1.6023
500,110,-0.11889,-0.29949,-15.621,-15.956,-1.664
500,111,-0.11901,-0.29021,-15.617,-16.008,-1.6766
500,112,-0.12349,-0.30003,-15.46,-15.832,-1.6671
500,113,-0.1241,-0.34351,-15.44,-15.823,-1.5804
500,114,-0.13096,-0.30227,-15.212,-15.693,-1.6586
500,115,-0.1325,-0.38008,-15.163,-15.528,-1.5332
500,116,-0.16288,-0.44869,-14.288,-14.804,-1.4588
500,117,-0.1687,-0.45796,-14.141,-14.746,-1.4434
500,118,-0.16271,-0.43441,-14.297,-14.875,-1.4707
500,119,-0.16084,-0.45516,-14.346,-14.851,-1.4488
500,120,-0.16566,-0.48827,-14.221,-14.713,-1.4136
500,121,-0.68732,-2.1649,-8.3234,-8.4132,-0.8273
500,122,-0.40045,-1.6769,-10.531,-10.263,-0.87862
500,123,-0.41636,-2.005,-10.371,-9.4285,-0.79744
500,124,-0.39989,-0.60766,-10.538,-12.718,-1.1439
500,125,-0.39894,-2.0045,-10.548,-9.3747,-0.7926
500,126,-0.39829,-1.5241,-10.555,-10.629,-0.92259
500,127,-0.40116,-0.89028,-10.525,-11.815,-1.1489
500,128,-0.40219,-1.7876,-10.515,-10.028,-0.84826
500,129,-0.40103,-2.086,-10.527,-9.2819,-0.77367
500,130,-0.40404,-1.2871,-10.496,-10.783,-1.0181
500,131,-0.40864,-0.94906,-10.449,-11.689,-1.1248
500,132,-0.40687,-0.11453,-10.467,-13.121,-1.0652
500,133,-0.40922,-1.6005,-10.443,-10.071,-0.91047
500,134,-0.41457,-1.1328,-10.389,-10.942,-1.089
500,135,-0.41471,-0.85653,-10.388,-11.913,-1.1404
500,136,-0.41319,-1.589,-10.403,-9.8934,-0.91772
500,137,-0.41892,-1.5872,-10.347,-10.069,-0.91779
500,138,-0.43637,-0.97493,-10.178,-11.772,-1.0792
500,139,-0.4526,-0.90435,-10.028,-11.877,-1.0827
500,140,-0.44801,-0.7405,-10.07,-12.045,-1.1295
500,141,-0.46059,0.065563,-9.9565,-13.465,-0.90579
500,142,-0.58023,-2.836,-9.0143,-7.9284,-0.6684
500,143,-2.2524,-2.5775,-3.9224,-7.2526,-0.66875
500,144,-1.184,0.11065,-6.2168,-10.716,-0.60196
500,145,-1.1178,0.89871,-6.4352,-11.988,-0.44405
500,146,-1.1271,-2.3915,-6.4036,-7.8937,-0.80376
500,147,-1.1339,-1.1882,-6.3807,-10.832,-0.70877
500,148,-1.1312,-3.2485,-6.3898,-6.8311,-0.6897
500,149,-1.1286,0.67526,-6.3985,-10.346,-0.5343
500,150,-1.1314,-6.0182,-6.3891,-3.6338,-0.41413
500,151,-1.1322,-6.9813,-6.3863,-2.7378,-0.34363
500,152,-1.1341,-6.1262,-6.3802,-3.1548,-0.39372
500,153,-1.1433,0.87734,-6.3493,-8.1325,-0.57098
500,154,-1.1466,-0.76714,-6.3383,-10.397,-0.74007
500,155,-1.144,-3.2257,-6.347,-6.8579,-0.6936
500,156,-1.1504,-6.6893,-6.326,-3.4408,-0.37882
500,157,-1.1576,-2.2646,-6.3023,-7.8219,-0.84086
500,158,-1.1573,0.19924,-6.3032,6.0119,0.24096
500,159,-1.168,-7.706,-6.2685,-2.9346,-0.32872
500,160,-1.1856,-6.4915,-6.2121,-3.3789,-0.39133
500,161,-1.4211,6.6534,-5.5376,1.3783,0.14983
500,162,-1.565,-0.99021,-5.187,-8.7489,-0.71952
500,163,-1.6568,1.9201,-4.9831,-8.2421,-0.26935
500,164,-7.322,0.82982,-0.88855,6.4269,0.14066
500,165,-3.8353,-3.7871,-2.316,-7.6519,-0.41712
600,1,-0.011857,0.10836,-19.625,-15.343,-1.1745
600,2,-0.011859,0.08114,-19.628,-15.835,-1.2409
600,3,-0.011871,0.066031,-19.627,-15.832,-1.2414
600,4,-0.01189,0.072854,-19.633,-15.802,-1.2365
600,5,-0.011896,0.073424,-19.636,-15.817,-1.2381
600,6,-0.011917,0.062596,-19.641,-15.801,-1.236
600,7,-0.011944,0.06721,-19.651,-15.827,-1.2386
600,8,-0.011972,0.067446,-19.654,-15.849,-1.2414
600,9,-0.012011,0.063956,-19.664,-15.88,-1.2449
600,10,-0.012037,0.063415,-19.671,-15.904,-1.2477
600,11,-0.012162,0.060541,-19.687,-15.931,-1.2502
600,12,-0.012188,0.058488,-19.692,-15.953,-1.2529
600,13,-0.01255,0.035292,-19.804,-16.169,-1.2742
600,14,-0.012729,0.026909,-19.837,-16.233,-1.2805
600,15,-0.013041,0.013801,-19.879,-16.303,-1.287
600,16,-0.013501,-0.0030836,-19.929,-16.401,-1.2963
600,17,-0.013419,-0.0086053,-19.989,-16.467,-1.3002
600,18,-0.013447,-0.0088753,-19.99,-16.468,-1.3001
600,19,-0.013437,-0.011596,-20.011,-16.491,-1.3015
600,20,-0.013596,-0.01453,-20.01,-16.496,-1.3022
600,21,-0.013212,-0.022069,-20.145,-16.635,-1.3091
600,22,-0.013162,-0.026259,-20.19,-16.679,-1.311
600,23,-0.014113,-0.030702,-20.057,-16.548,-1.3045
600,24,-0.014476,-0.04306,-20.099,-16.587,-1.3053
600,25,-0.014624,-0.045782,-20.101,-16.588,-1.305
600,26,-0.014636,-0.047214,-20.11,-16.6,-1.3057
600,27,-0.01476,-0.048131,-20.096,-16.582,-1.3043
600,28,-0.014961,-0.05075,-20.085,-16.571,-1.3036
600,29,-0.015122,-0.053949,-20.083,-16.565,-1.3027
600,30,-0.014938,-0.062999,-20.211,-16.672,-1.3049
600,31,-0.015439,-0.068073,-20.17,-16.626,-1.3017
600,32,-0.015386,-0.069155,-20.191,-16.643,-1.302
600,33,-0.015519,-0.070751,-20.181,-16.628,-1.3006
600,34,-0.015679,-0.072333,-20.169,-16.618,-1.3001
600,35,-0.015778,-0.073272,-20.157,-16.607,-1.2996
600,36,-0.015792,-0.077134,-20.203,-16.64,-1.2995
600,37,-0.015716,-0.088513,-20.372,-16.765,-1.3
600,38,-0.016114,-0.093326,-20.355,-16.739,-1.2973
600,39,-0.016196,-0.099717,-20.449,-16.81,-1.2976
600,40,-0.016661,-0.10395,-20.412,-16.768,-1.2946
600,41,-0.017865,-0.11214,-20.268,-16.62,-1.2858
600,42,-0.017306,-0.11377,-20.454,-16.792,-1.2927
600,43,-0.018254,-0.12185,-20.368,-16.708,-1.2876
600,44,-0.020313,-0.13409,-20.098,-16.446,-1.2739
600,45,-0.020292,-0.13737,-20.182,-16.537,-1.2785
600,46,-0.020651,-0.14229,-20.191,-16.56,-1.2799
600,47,-0.021977,-0.14997,-20.026,-16.405,-1.2722
600,48,-0.022779,-0.14903,-19.968,-16.312,-1.265
600,49,-0.040458,-0.12695,-18.985,-15.78,-1.2913
600,50,-0.046403,-0.1387,-18.489,-15.28,-1.2657
600,51,-0.044158,-0.12902,-18.724,-15.622,-1.2953
600,52,-0.044208,-0.12152,-18.732,-15.626,-1.2964
600,53,-0.050882,-0.13742,-18.229,-15.181,-1.2798
600,54,-0.051856,-0.12527,-18.235,-15.343,-1.3083
600,55,-0.058103,-0.13679,-17.874,-15.208,-1.33
600,56,-0.057455,-0.13457,-17.941,-15.348,-1.3472
600,57,-0.058428,-0.13239,-17.882,-15.296,-1.346
600,58,-0.064647,-0.14396,-17.528,-15.089,-1.3562
600,59,-0.075517,-0.16324,-16.929,-14.534,-1.3344
600,60,-0.079934,-0.15861,-16.751,-14.516,-1.3606
600,61,-0.074521,-0.1523,-17.055,-14.922,-1.3975
600,62,-0.077551,-0.15357,-16.914,-14.858,-1.4081
600,63,-0.082875,-0.16293,-16.657,-14.642,-1.4043
600,64,-0.082378,-0.15625,-16.713,-14.833,-1.4405
600,65,-0.097306,-0.17726,-16.05,-14.219,-1.4193
600,66,-0.092941,-0.17396,-16.264,-14.574,-1.4654
600,67,-0.096801,-0.16756,-16.1,-14.389,-1.4554
600,68,-0.098005,-0.1804,-16.07,-14.485,-1.4842
600,69,-0.10626,-0.18605,-15.744,-14.181,-1.4762
600,70,-0.10462,-0.18669,-15.823,-14.351,-1.5054
600,71,-0.13027,-0.22251,-14.936,-13.568,-1.4914
600,72,-0.12828,-0.21218,-15.02,-13.754,-1.5322
600,73,-0.13153,-0.20858,-14.928,-13.729,-1.5541
600,74,-0.12461,-0.20381,-15.165,-14.058,-1.5969
600,75,-0.1298,-0.21674,-15.001,-13.94,-1.6017
600,76,-0.14727,-0.24576,-14.493,-13.558,-1.6196
600,77,-0.1517,-0.24364,-14.376,-13.479,-1.6357
600,78,-0.14645,-0.2387,-14.531,-13.684,-1.6627
600,79,-0.17217,-0.27346,-13.867,-13.122,-1.6715
600,80,-0.16746,-0.26664,-13.996,-13.346,-1.7217
600,81,-0.17703,-0.2794,-13.768,-13.16,-1.7297
600,82,-0.1815,-0.27808,-13.67,-13.104,-1.7552
600,83,-0.18757,-0.27387,-13.537,-12.978,-1.7712
600,84,-0.18858,-0.27315,-13.522,-13.032,-1.8122
600,85,-0.20044,-0.30114,-13.27,-12.846,-1.8089
600,86,-0.19707,-0.28879,-13.346,-12.959,-1.8508
600,87,-0.20748,-0.3093,-13.134,-12.801,-1.8486
600,88,-0.20269,-0.30898,-13.238,-12.949,-1.8581
600,89,-0.21787,-0.32219,-12.941,-12.716,-1.8873
600,90,-0.22996,-0.32827,-12.718,-12.51,-1.9126
600,91,-0.24702,-0.35395,-12.426,-12.289,-1.9061
600,92,-0.22888,-0.33691,-12.748,-12.646,-1.9103
600,93,-0.23845,-0.32881,-12.579,-12.474,-1.982
600,94,-0.25228,-0.35285,-12.345,-12.292,-1.9487
600,95,-0.24815,-0.3548,-12.416,-12.401,-1.9259
600,96,-0.25204,-0.36027,-12.354,-12.357,-1.9196
600,97,-0.43244,-0.56624,-10.132,-10.439,-1.7363
600,98,-0.42785,-0.56788,-10.191,-10.69,-1.6309
600,99,-0.38663,-0.53164,-10.619,-11.248,-1.5778
600,100,-0.3859,-0.54965,-10.628,-11.283,-1.5463
600,101,-0.39171,-0.52766,-10.567,-11.169,-1.5986
600,102,-0.40641,-0.57471,-10.416,-11.032,-1.5504
600,103,-0.40598,-0.57776,-10.422,-11.07,-1.5342
600,104,-0.4086,-0.55928,-10.396,-11.086,-1.5398
600,105,-0.4251,-0.58337,-10.234,-10.94,-1.5209
600,106,-0.41505,-0.58116,-10.333,-11.004,-1.5294
600,107,-0.42683,-0.58517,-10.219,-10.961,-1.5063
600,108,-0.44146,-0.6274,-10.081,-10.808,-1.4821
600,109,-0.44136,-0.63517,-10.084,-10.784,-1.4834
600,110,-0.4428,-0.61604,-10.071,-10.789,-1.4967
600,111,-0.44272,-0.61252,-10.072,-10.825,-1.4871
600,112,-0.45801,-0.62238,-9.9331,-10.686,-1.4877
600,113,-0.45818,-0.66167,-9.9325,-10.707,-1.4455
600,114,-0.48154,-0.63946,-9.7301,-10.561,-1.4565
600,115,-0.48393,-0.69655,-9.711,-10.48,-1.4336
600,116,-0.58706,-0.80472,-8.929,-9.8535,-1.3566
600,117,-0.60121,-0.82451,-8.8347,-9.8421,-1.3246
600,118,-0.56851,-0.7663,-9.0635,-10.016,-1.3644
600,119,-0.55881,-0.79429,-9.134,-10.038,-1.3577
600,120,-0.57397,-0.8176,-9.026,-9.9476,-1.3437
600,121,-2.0933,-2.6152,-4.1523,-5.1434,-1.0727
600,122,-1.141,-1.9589,-6.343,-7.0356,-1.0393
600,123,-1.1647,-2.1714,-6.2662,-6.5361,-1.0035
600,124,-1.11,-1.1133,-6.4491,-8.6593,-0.96981
600,125,-1.1053,-2.1023,-6.4654,-6.5718,-1.0137
600,126,-1.1032,-1.8018,-6.4726,-7.3995,-1.055
600,127,-1.1101,-1.2964,-6.4491,-8.0396,-1.0793
600,128,-1.1127,-2.029,-6.4401,-7.0165,-1.0114
600,129,-1.1091,-2.2068,-6.4524,-6.5102,-0.97608
600,130,-1.1161,-1.6541,-6.4285,-7.3716,-1.1211
600,131,-1.1278,-1.4055,-6.3889,-7.9663,-1.062
600,132,-1.1219,-0.72421,-6.4088,-9.0573,-0.88191
600,133,-1.127,-1.8678,-6.3916,-6.9403,-1.0936
600,134,-1.1406,-1.4913,-6.3464,-7.4102,-1.1688
600,135,-1.1396,-1.3341,-6.3496,-8.1125,-1.0347
600,136,-1.1343,-1.8018,-6.3675,-6.7715,-1.1519
600,137,-1.1482,-1.8305,-6.3213,-6.9312,-1.1139
600,138,-1.1915,-1.437,-6.1816,-8.0572,-0.99608
600,139,-1.2303,-1.3975,-6.0615,-8.0735,-0.9746
600,140,-1.2142,-1.2648,-6.1109,-8.2228,-0.9682
600,141,-1.2391,-0.57847,-6.0352,-9.4645,-0.75566
600,142,-1.5254,-2.9343,-5.27,-5.598,-0.88142
600,143,-4.7619,-3.5624,-1.759,-4.4837,-0.64425
600,144,-2.4681,-0.71561,-3.6239,-7.7216,-0.52648
600,145,-2.3216,0.0070212,-3.823,-9.986,-0.3904
600,146,-2.3385,-2.841,-3.7993,-5.5764,-0.87518
600,147,-2.3502,-1.7197,-3.783,-7.6953,-0.62638
600,148,-2.3436,-3.3588,-3.7922,-4.9552,-0.89985
600,149,-2.3372,-0.24132,-3.8011,-8.0442,-0.48099
600,150,-2.3422,-5.5297,-3.7942,-2.6025,-0.6125
600,151,-2.3435,-6.0534,-3.7924,-1.9215,-0.52798
600,152,-2.3459,-5.9468,-3.789,-2.1534,-0.55205
600,153,-2.3625,-0.31235,-3.766,-6.5061,-0.55762
600,154,-2.3677,-1.469,-3.7589,-7.2545,-0.64776
600,155,-2.3611,-3.4692,-3.768,-4.9484,-0.8757
600,156,-2.3716,-5.9917,-3.7535,-2.6314,-0.57757
600,157,-2.384,-2.5593,-3.7365,-5.514,-0.90829
600,158,-2.3821,-0.59775,-3.7392,5.4591,0.14619
600,159,-2.3997,-6.9208,-3.7152,-2.2529,-0.5006
600,160,-2.4303,-5.9859,-3.6741,-2.4329,-0.58004
600,161,-2.837,5.3948,-3.1856,-0.83242,0.11497
600,162,-3.0372,-1.7999,-2.9789,-6.233,-0.62012
600,163,-3.134,0.7996,-2.8858,-7.9388,-0.26424
600,164,-10.347,-0.56918,-0.41939,5.7125,0.044398
600,165,-5.4515,-3.8214,-1.4557,-6.8853,-0.40401
700,1,-0.11458,-0.12955,-9.8357,-9.6549,-2.1402
700,2,-0.11457,-0.16055,-9.8395,-9.8278,-2.2747
700,3,-0.11468,-0.16498,-9.8394,-9.8291,-2.2371
700,4,-0.11481,-0.16236,-9.8468,-9.7943,-2.2236
700,5,-0.11483,-0.16236,-9.8514,-9.8202,-2.2462
700,6,-0.11497,-0.16613,-9.8591,-9.8149,-2.2048
700,7,-0.11513,-0.16435,-9.8729,-9.8158,-2.2058
700,8,-0.11534,-0.1642,-9.8774,-9.8273,-2.2166
700,9,-0.11559,-0.16543,-9.8929,-9.8535,-2.2201
700,10,-0.11575,-0.1657,-9.9026,-9.8585,-2.2148
700,11,-0.11668,-0.16274,-9.9293,-9.8866,-2.2478
700,12,-0.11686,-0.16633,-9.9363,-9.8961,-2.2227
700,13,-0.11897,-0.16738,-10.098,-10.043,-2.2169
700,14,-0.12016,-0.17222,-10.149,-10.087,-2.1845
700,15,-0.12232,-0.17539,-10.218,-10.146,-2.1663
700,16,-0.12552,-0.18022,-10.308,-10.224,-2.1458
700,17,-0.12434,-0.17884,-10.381,-10.293,-2.1429
700,18,-0.12455,-0.17842,-10.385,-10.292,-2.1416
700,19,-0.12429,-0.17891,-10.411,-10.317,-2.1363
700,20,-0.12552,-0.18008,-10.419,-10.322,-2.134
700,21,-0.12136,-0.17489,-10.573,-10.462,-2.1253
700,22,-0.12056,-0.17449,-10.63,-10.514,-2.1181
700,23,-0.12903,-0.18483,-10.508,-10.39,-2.1047
700,24,-0.13133,-0.18901,-10.584,-10.452,-2.0803
700,25,-0.13239,-0.18931,-10.596,-10.458,-2.0779
700,26,-0.13239,-0.19049,-10.609,-10.471,-2.0734
700,27,-0.13345,-0.19111,-10.597,-10.456,-2.0714
700,28,-0.13504,-0.19389,-10.594,-10.451,-2.0632
700,29,-0.13624,-0.19512,-10.6,-10.451,-2.0571
700,30,-0.13352,-0.19247,-10.762,-10.588,-2.0336
700,31,-0.13753,-0.19788,-10.737,-10.555,-2.0184
700,32,-0.13693,-0.19729,-10.761,-10.576,-2.0159
700,33,-0.13798,-0.19889,-10.756,-10.567,-2.0096
700,34,-0.13924,-0.19996,-10.75,-10.56,-2.0086
700,35,-0.14008,-0.20245,-10.739,-10.55,-2.0035
700,36,-0.13963,-0.20147,-10.803,-10.599,-1.9912
700,37,-0.13712,-0.19936,-11.028,-10.77,-1.9416
700,38,-0.13999,-0.20366,-11.031,-10.759,-1.9239
700,39,-0.13935,-0.20386,-11.166,-10.852,-1.8867
700,40,-0.14283,-0.209,-11.146,-10.82,-1.8722
700,41,-0.15245,-0.22276,-11.026,-10.686,-1.8465
700,42,-0.14631,-0.21676,-11.249,-10.857,-1.8124
700,43,-0.15333,-0.22759,-11.194,-10.776,-1.7829
700,44,-0.1699,-0.25101,-10.95,-10.528,-1.7616
700,45,-0.16826,-0.25096,-11.07,-10.599,-1.7289
700,46,-0.17007,-0.25615,-11.11,-10.602,-1.7009
700,47,-0.18049,-0.27106,-10.962,-10.45,-1.688
700,48,-0.18593,-0.27601,-10.932,-10.444,-1.7032
700,49,-0.27927,-0.38758,-10.714,-10.394,-1.7847
700,50,-0.3184,-0.43363,-10.26,-10.011,-1.8041
700,51,-0.29939,-0.41178,-10.539,-10.263,-1.7995
700,52,-0.29879,-0.40806,-10.559,-10.309,-1.8235
700,53,-0.34017,-0.45972,-10.122,-9.9257,-1.8218
700,54,-0.33844,-0.45553,-10.23,-10.068,-1.8471
700,55,-0.36825,-0.49489,-10.009,-9.8784,-1.832
700,56,-0.36124,-0.4873,-10.107,-9.9667,-1.8306
700,57,-0.36624,-0.49219,-10.064,-9.9469,-1.8393
700,58,-0.39739,-0.53056,-9.8063,-9.7304,-1.8289
700,59,-0.4589,-0.60332,-9.2817,-9.2845,-1.8057
700,60,-0.47385,-0.61768,-9.2165,-9.2718,-1.8041
700,61,-0.43769,-0.57915,-9.5455,-9.5545,-1.8135
700,62,-0.45041,-0.59312,-9.4585,-9.495,-1.8086
700,63,-0.47782,-0.62551,-9.2436,-9.3106,-1.791
700,64,-0.46655,-0.6117,-9.3723,-9.4482,-1.7961
700,65,-0.54376,-0.69929,-8.7982,-8.9697,-1.7409
700,66,-0.51142,-0.6655,-9.0646,-9.2015,-1.7568
700,67,-0.53108,-0.68405,-8.9218,-9.1059,-1.742
700,68,-0.53001,-0.68777,-8.9528,-9.1232,-1.7362
700,69,-0.571,-0.73046,-8.6704,-8.8966,-1.7083
700,70,-0.55613,-0.71664,-8.7899,-9.0022,-1.7127
700,71,-0.67826,-0.85005,-8.0406,-8.3726,-1.6271
700,72,-0.65657,-0.82598,-8.1888,-8.5327,-1.6266
700,73,-0.66533,-0.83092,-8.1508,-8.5158,-1.6203
700,74,-0.62333,-0.78829,-8.4195,-8.76,-1.6386
700,75,-0.64554,-0.81578,-8.2884,-8.6399,-1.6227
700,76,-0.7168,-0.89565,-7.9003,-8.3215,-1.568
700,77,-0.73228,-0.91068,-7.8248,-8.2785,-1.5501
700,78,-0.70123,-0.87681,-8.002,-8.4362,-1.5673
700,79,-0.81016,-0.99265,-7.4539,-7.975,-1.5018
700,80,-0.77498,-0.95724,-7.6405,-8.1591,-1.508
700,81,-0.81409,-0.99901,-7.4538,-8.0111,-1.4812
700,82,-0.82587,-1.007,-7.406,-7.9787,-1.4752
700,83,-0.84764,-1.0249,-7.3101,-7.9164,-1.4584
700,84,-0.84219,-1.0175,-7.3435,-7.963,-1.4543
700,85,-0.88997,-1.0717,-7.1338,-7.7818,-1.429
700,86,-0.86845,-1.0456,-7.2334,-7.8808,-1.4357
700,87,-0.90745,-1.0885,-7.0685,-7.7438,-1.4142
700,88,-0.87852,-1.0646,-7.1994,-7.8653,-1.4199
700,89,-0.93384,-1.1156,-6.9703,-7.6824,-1.393
700,90,-0.97867,-1.161,-6.7942,-7.5389,-1.3715
700,91,-1.0372,-1.2173,-6.5796,-7.3558,-1.3503
700,92,-0.95486,-1.1369,-6.8997,-7.6554,-1.3705
700,93,-0.99032,-1.1653,-6.7621,-7.5456,-1.3563
700,94,-1.0417,-1.219,-6.5717,-7.3909,-1.3323
700,95,-1.0206,-1.1944,-6.6515,-7.462,-1.3408
700,96,-1.0312,-1.2093,-6.615,-7.4366,-1.3326
700,97,-1.6689,-1.8126,-4.86,-5.935,-1.1637
700,98,-1.5772,-1.7146,-5.0778,-6.1822,-1.1641
700,99,-1.3779,-1.5215,-5.5791,-6.6908,-1.1839
700,100,-1.3706,-1.5388,-5.5995,-6.7434,-1.1693
700,101,-1.3887,-1.5267,-5.5518,-6.6615,-1.1843
700,102,-1.4323,-1.5914,-5.4402,-6.5758,-1.1664
700,103,-1.422,-1.5805,-5.4681,-6.6005,-1.1689
700,104,-1.4273,-1.5598,-5.4553,-6.6174,-1.1626
700,105,-1.4774,-1.616,-5.3308,-6.5023,-1.1526
700,106,-1.4403,-1.5834,-5.424,-6.5592,-1.1686
700,107,-1.4731,-1.5962,-5.3433,-6.5253,-1.1519
700,108,-1.5158,-1.6547,-5.2409,-6.4283,-1.143
700,109,-1.5064,-1.6376,-5.2648,-6.4134,-1.1583
700,110,-1.508,-1.644,-5.2614,-6.4539,-1.1427
700,111,-1.5061,-1.654,-5.2661,-6.4597,-1.1408
700,112,-1.55,-1.673,-5.1635,-6.3795,-1.1321
700,113,-1.5446,-1.6996,-5.1772,-6.4022,-1.1254
700,114,-1.6111,-1.7244,-5.0273,-6.2648,-1.1198
700,115,-1.6093,-1.7388,-5.0327,-6.239,-1.1281
700,116,-1.8982,-1.979,-4.4568,-5.747,-1.0781
700,117,-1.9216,-2.0016,-4.4167,-5.7619,-1.0594
700,118,-1.7966,-1.8334,-4.6526,-5.9576,-1.0861
700,119,-1.7602,-1.8683,-4.725,-6.0053,-1.092
700,120,-1.7997,-1.879,-4.6479,-5.9571,-1.0818
700,121,-5.1012,-4.5267,-1.583,-2.6644,-0.98836
700,122,-2.866,-2.9629,-3.1394,-4.2547,-1.0704
700,123,-2.8787,-2.9764,-3.1272,-3.9825,-1.1777
700,124,-2.74,-2.4545,-3.2799,-5.2389,-0.85686
700,125,-2.7254,-2.7571,-3.2966,-4.0943,-1.2199
700,126,-2.7203,-2.7042,-3.3025,-4.6052,-1.0207
700,127,-2.7335,-2.4467,-3.2875,-4.9103,-0.92821
700,128,-2.7389,-2.9293,-3.2814,-4.3643,-1.08
700,129,-2.7302,-2.8991,-3.2913,-4.0316,-1.2335
700,130,-2.7433,-2.7503,-3.2764,-4.5595,-1.0249
700,131,-2.7674,-2.6396,-3.2493,-4.8597,-0.93393
700,132,-2.7524,-2.2613,-3.2662,-5.5749,-0.78803
700,133,-2.7612,-2.8269,-3.2564,-4.311,-1.101
700,134,-2.7889,-2.5805,-3.2256,-4.5016,-1.0218
700,135,-2.7843,-2.6044,-3.2307,-4.9529,-0.90619
700,136,-2.7702,-2.6789,-3.2466,-4.1853,-1.1509
700,137,-2.7977,-2.7556,-3.2161,-4.2777,-1.0999
700,138,-2.8843,-2.6877,-3.1227,-4.9466,-0.87842
700,139,-2.9586,-2.7081,-3.0457,-4.8724,-0.87314
700,140,-2.9172,-2.6424,-3.0885,-5.0653,-0.84461
700,141,-2.9543,-2.1608,-3.0506,-5.8667,-0.6959
700,142,-3.5004,-3.6635,-2.5556,-3.4101,-1.1437
700,143,-8.3548,-6.2,-0.67916,-2.3896,-0.7299
700,144,-4.5767,-2.4499,-1.8555,-5.051,-0.54325
700,145,-4.3162,-1.888,-2.0015,-6.9951,-0.42267
700,146,-4.3417,-3.999,-1.9867,-3.5739,-0.87501
700,147,-4.3584,-2.9384,-1.977,-4.8631,-0.62012
700,148,-4.3457,-3.9758,-1.9844,-3.1336,-0.99733
700,149,-4.3336,-2.1795,-1.9915,-5.6745,-0.50819
700,150,-4.341,-5.4558,-1.9871,-1.5867,-1.0877
700,151,-4.3424,-5.6179,-1.9863,-1.1263,-0.92666
700,152,-4.3448,-6.3009,-1.9849,-1.3716,-0.87252
700,153,-4.3695,-2.4701,-1.9707,-4.8007,-0.58893
700,154,-4.3761,-3.0386,-1.9669,-4.5712,-0.65474
700,155,-4.3634,-4.2653,-1.9742,-3.1576,-0.9936
700,156,-4.3777,-5.6939,-1.966,-1.7619,-1.0635
700,157,-4.3955,-3.4447,-1.9558,-3.5313,-0.83547
700,158,-4.3904,-1.98,-1.9588,4.4324,-0.028328
700,159,-4.4144,-6.5124,-1.9451,-1.5027,-0.87298
700,160,-4.459,-5.9289,-1.9201,-1.5323,-1.0033
700,161,-5.0445,2.7745,-1.6253,-6.0659,0.0062647
700,162,-5.2668,-3.4378,-1.5282,-4.2717,-0.60432
700,163,-5.3264,-1.4665,-1.5037,-6.4595,-0.34285
700,164,-13.613,-3.3627,-0.19193,4.4823,-0.11098
700,165,-7.3536,-3.9132,-0.88141,-5.9061,-0.39074
800,1,-1.0086,-1.0414,-0.93318,-0.78373,-1.7323
800,2,-1.0084,-1.0396,-0.93741,-0.72142,-1.5856
800,3,-1.0092,-1.0458,-0.93822,-0.7325,-1.6005
800,4,-1.0096,-1.0303,-0.94775,-0.74871,-1.6301
800,5,-1.0095,-1.0288,-0.95316,-0.75078,-1.6247
800,6,-1.01,-1.0344,-0.96313,-0.76798,-1.6358
800,7,-1.0104,-1.0391,-0.98017,-0.78379,-1.63
800,8,-1.0116,-1.0458,-0.9872,-0.79873,-1.6416
800,9,-1.0125,-1.048,-1.0071,-0.81269,-1.629
800,10,-1.0131,-1.0422,-1.0195,-0.82635,-1.639
800,11,-1.018,-1.0499,-1.0582,-0.86372,-1.636
800,12,-1.0188,-1.0511,-1.0679,-0.87406,-1.6376
800,13,-1.024,-1.0608,-1.2721,-1.0811,-1.6521
800,14,-1.0292,-1.0652,-1.3413,-1.1503,-1.6574
800,15,-1.0396,-1.0778,-1.4416,-1.2513,-1.663
800,16,-1.0554,-1.0972,-1.5749,-1.3859,-1.6706
800,17,-1.0433,-1.0847,-1.6502,-1.4633,-1.6798
800,18,-1.0444,-1.0867,-1.6558,-1.4689,-1.6791
800,19,-1.0411,-1.0852,-1.6841,-1.4973,-1.679
800,20,-1.0487,-1.0922,-1.7049,-1.5192,-1.6835
800,21,-1.0124,-1.0561,-1.8484,-1.6615,-1.6885
800,22,-1.0038,-1.0478,-1.9082,-1.7218,-1.6927
800,23,-1.0658,-1.1121,-1.8435,-1.6613,-1.6965
800,24,-1.0755,-1.1265,-1.9552,-1.7748,-1.7017
800,25,-1.0814,-1.1322,-1.9794,-1.801,-1.7075
800,26,-1.0805,-1.1321,-1.9945,-1.817,-1.7094
800,27,-1.0879,-1.1404,-1.9904,-1.8161,-1.7149
800,28,-1.0979,-1.1498,-2.0015,-1.8275,-1.7173
800,29,-1.1049,-1.1591,-2.0202,-1.8467,-1.7167
800,30,-1.0774,-1.1317,-2.1887,-2.0178,-1.7315
800,31,-1.1035,-1.1607,-2.1969,-2.0278,-1.7325
800,32,-1.0981,-1.1555,-2.2206,-2.0509,-1.7322
800,33,-1.1048,-1.1623,-2.2243,-2.0557,-1.7346
800,34,-1.1128,-1.1708,-2.2291,-2.0622,-1.7383
800,35,-1.1186,-1.1778,-2.2237,-2.0584,-1.7399
800,36,-1.1113,-1.1695,-2.2971,-2.1292,-1.7399
800,37,-1.0805,-1.1419,-2.5478,-2.3828,-1.7546
800,38,-1.0969,-1.1614,-2.5799,-2.4181,-1.7589
800,39,-1.0832,-1.1493,-2.741,-2.5807,-1.7681
800,40,-1.1043,-1.1742,-2.7515,-2.5931,-1.7672
800,41,-1.1668,-1.2414,-2.6992,-2.5482,-1.7747
800,42,-1.1152,-1.1876,-2.9165,-2.7653,-1.7874
800,43,-1.157,-1.2348,-2.9206,-2.7778,-1.7972
800,44,-1.2646,-1.3471,-2.7773,-2.6417,-1.8008
800,45,-1.2444,-1.3312,-2.9151,-2.7903,-1.8201
800,46,-1.2491,-1.3386,-2.9854,-2.8673,-1.8313
800,47,-1.3145,-1.4059,-2.8988,-2.7875,-1.8404
800,48,-1.343,-1.4361,-2.9155,-2.8046,-1.8394
800,49,-1.6752,-1.7889,-3.606,-3.5695,-1.943
800,50,-1.8694,-1.9868,-3.3165,-3.2896,-1.9474
800,51,-1.7545,-1.8703,-3.5592,-3.5323,-1.9489
800,52,-1.747,-1.8614,-3.5866,-3.5576,-1.9519
800,53,-1.9386,-2.0556,-3.3288,-3.31,-1.9596
800,54,-1.893,-2.011,-3.4983,-3.4833,-1.957
800,55,-1.9892,-2.1103,-3.4574,-3.4545,-1.9564
800,56,-1.9438,-2.064,-3.5548,-3.5524,-1.9576
800,57,-1.9623,-2.0837,-3.5362,-3.5359,-1.9546
800,58,-2.0732,-2.1978,-3.4305,-3.4389,-1.9502
800,59,-2.3242,-2.4501,-3.1193,-3.1413,-1.956
800,60,-2.3429,-2.4686,-3.1596,-3.1827,-1.9569
800,61,-2.1731,-2.2997,-3.4108,-3.4314,-1.9465
800,62,-2.2077,-2.3328,-3.3892,-3.4114,-1.9527
800,63,-2.3091,-2.436,-3.2687,-3.2969,-1.9489
800,64,-2.2309,-2.3585,-3.4132,-3.4417,-1.9425
800,65,-2.5162,-2.6429,-3.0734,-3.1153,-1.9496
800,66,-2.3599,-2.488,-3.297,-3.3371,-1.9398
800,67,-2.4315,-2.5596,-3.2109,-3.2509,-1.943
800,68,-2.4005,-2.5313,-3.2754,-3.3201,-1.9296
800,69,-2.5453,-2.6747,-3.1077,-3.1577,-1.9347
800,70,-2.4681,-2.597,-3.2187,-3.2697,-1.9322
800,71,-2.8739,-3.0012,-2.7931,-2.8566,-1.9364
800,72,-2.7609,-2.8886,-2.9345,-3.001,-1.9277
800,73,-2.7675,-2.8952,-2.9424,-3.0141,-1.9207
800,74,-2.5965,-2.7236,-3.1486,-3.2241,-1.9124
800,75,-2.6632,-2.7932,-3.0785,-3.1565,-1.9033
800,76,-2.8636,-2.9928,-2.8851,-2.9771,-1.8886
800,77,-2.8977,-3.0235,-2.8587,-2.947,-1.9028
800,78,-2.7766,-2.9071,-2.9941,-3.0914,-1.8762
800,79,-3.0962,-3.2186,-2.6891,-2.7952,-1.8812
800,80,-2.9464,-3.0726,-2.849,-2.9675,-1.8512
800,81,-3.057,-3.1853,-2.7461,-2.8678,-1.842
800,82,-3.0704,-3.1968,-2.7419,-2.8648,-1.8433
800,83,-3.1226,-3.2483,-2.6983,-2.8203,-1.846
800,84,-3.079,-3.2039,-2.7481,-2.8744,-1.8398
800,85,-3.2118,-3.3337,-2.63,-2.7649,-1.8283
800,86,-3.1293,-3.2561,-2.7106,-2.8518,-1.8098
800,87,-3.2294,-3.3534,-2.6247,-2.7759,-1.7952
800,88,-3.1219,-3.2591,-2.7287,-2.8855,-1.7692
800,89,-3.2605,-3.3844,-2.6104,-2.7754,-1.7703
800,90,-3.3742,-3.4979,-2.5171,-2.6755,-1.7811
800,91,-3.5087,-3.6226,-2.4153,-2.5771,-1.7841
800,92,-3.258,-3.3831,-2.6285,-2.8153,-1.7319
800,93,-3.3489,-3.4728,-2.5524,-2.7291,-1.7487
800,94,-3.4802,-3.5975,-2.4471,-2.6302,-1.7418
800,95,-3.4114,-3.5338,-2.5052,-2.7049,-1.7102
800,96,-3.428,-3.553,-2.4943,-2.6971,-1.7025
800,97,-4.9092,-4.9961,-1.5922,-1.7469,-1.8029
800,98,-4.5512,-4.637,-1.7893,-2.006,-1.6794
800,99,-3.9747,-4.0789,-2.1443,-2.473,-1.5213
800,100,-3.9477,-4.0477,-2.1633,-2.522,-1.488
800,101,-3.9868,-4.0852,-2.1378,-2.474,-1.5136
800,102,-4.0755,-4.1916,-2.0818,-2.4393,-1.4818
800,103,-4.034,-4.1601,-2.1103,-2.4751,-1.4722
800,104,-4.0391,-4.1301,-2.1077,-2.4529,-1.5032
800,105,-4.1442,-4.2415,-2.0422,-2.3891,-1.4969
800,106,-4.0517,-4.1381,-2.1013,-2.466,-1.4814
800,107,-4.1143,-4.1811,-2.0627,-2.434,-1.4757
800,108,-4.2002,-4.2964,-2.0107,-2.3835,-1.4663
800,109,-4.1615,-4.2187,-2.0361,-2.421,-1.4606
800,110,-4.1591,-4.2551,-2.0381,-2.4266,-1.4507
800,111,-4.1518,-4.2627,-2.0429,-2.4202,-1.4596
800,112,-4.2389,-4.3271,-1.9908,-2.3746,-1.4549
800,113,-4.2151,-4.3397,-2.0061,-2.4172,-1.4206
800,114,-4.3461,-4.421,-1.9301,-2.3301,-1.4371
800,115,-4.3243,-4.4164,-1.9442,-2.3517,-1.4274
800,116,-4.88,-4.9596,-1.6553,-2.0529,-1.426
800,117,-4.8941,-4.9217,-1.6508,-2.0438,-1.4355
800,118,-4.5894,-4.5731,-1.8066,-2.3099,-1.3399
800,119,-4.5007,-4.5601,-1.8551,-2.3508,-1.3454
800,120,-4.5726,-4.612,-1.817,-2.3093,-1.3478
800,121,-9.5802,-9.4576,-0.48491,-0.66777,-1.6953
800,122,-5.9188,-5.8108,-1.2637,-1.9604,-1.176
800,123,-5.8821,-5.6067,-1.2777,-1.7985,-1.2815
800,124,-5.6288,-5.4538,-1.3696,-2.253,-1.0823
800,125,-5.5989,-5.0832,-1.381,-1.965,-1.1987
800,126,-5.5895,-5.1393,-1.3846,-2.2248,-1.0856
800,127,-5.6085,-5.2395,-1.3774,-2.1991,-1.1013
800,128,-5.6167,-5.5316,-1.3743,-2.073,-1.1806
800,129,-5.6013,-5.2602,-1.3802,-1.9321,-1.2523
800,130,-5.6196,-5.4623,-1.3734,-2.1679,-1.1262
800,131,-5.6568,-5.4681,-1.3595,-2.0731,-1.1682
800,132,-5.6292,-5.5902,-1.3699,-2.3305,-1.0478
800,133,-5.6401,-5.5208,-1.3659,-2.0387,-1.1952
800,134,-5.6826,-5.394,-1.3501,-1.9799,-1.2097
800,135,-5.6715,-5.498,-1.3543,-2.1875,-1.1055
800,136,-5.6448,-5.3341,-1.3643,-1.9985,-1.2049
800,137,-5.6855,-5.4581,-1.3493,-1.9784,-1.216
800,138,-5.8158,-5.579,-1.3025,-2.2479,-1.0503
800,139,-5.9226,-5.6798,-1.2656,-2.1198,-1.0892
800,140,-5.8463,-5.7073,-1.2922,-2.2072,-1.0646
800,141,-5.8833,-5.4778,-1.2797,-2.4878,-0.94738
800,142,-6.6721,-6.199,-1.0379,-1.5853,-1.2276
800,143,-12.588,-11.943,-0.23962,-0.79503,-1.2125
800,144,-7.4528,-5.8438,-0.85455,-2.6072,-0.75042
800,145,-7.0731,-5.6605,-0.9424,-3.4716,-0.64074
800,146,-7.1054,-6.6211,-0.93459,-2.0421,-0.96508
800,147,-7.1253,-5.5391,-0.92982,-2.5545,-0.77204
800,148,-7.1057,-6.0245,-0.93454,-1.6808,-1.035
800,149,-7.0872,-6.0862,-0.93905,-3.0183,-0.7169
800,150,-7.0965,-6.5258,-0.93681,-0.79984,-1.484
800,151,-7.0978,-6.4544,-0.93649,-0.56262,-1.2959
800,152,-7.0991,-7.3682,-0.93619,-0.90951,-1.8617
800,153,-7.1299,-6.3531,-0.92878,-2.4639,-0.83267
800,154,-7.1368,-6.3067,-0.92715,-2.2805,-0.87685
800,155,-7.1171,-6.3426,-0.93189,-1.7349,-1.0596
800,156,-7.1334,-6.7096,-0.928,-1.0425,-1.6029
800,157,-7.1548,-5.6854,-0.9229,-2.0398,-0.88245
800,158,-7.1454,-4.0165,-0.92515,2.8013,-0.31659
800,159,-7.1728,-7.2686,-0.91868,-0.93161,-2.3016
800,160,-7.2275,-7.0765,-0.90585,-0.99839,-1.914
800,161,-7.9423,-2.6067,-0.7552,-8.093,-0.26037
800,162,-8.1382,-6.6373,-0.71923,-2.3961,-0.77227
800,163,-8.1201,-5.9046,-0.72293,-3.5147,-0.58739
800,164,-17.001,-8.4173,-0.086191,2.7792,-0.39129
800,165,-9.4682,-4.1534,-0.5196,-4.802,-0.38311
900,1,-5.5102,-5.5236,3.4158,3.4908,-1.3657
900,2,-5.508,-5.5382,3.4146,3.4919,-1.3219
900,3,-5.5096,-5.4842,3.4134,3.5096,-1.3212
900,4,-5.5072,-5.496,3.4094,3.5015,-1.3222
900,5,-5.505,-5.4988,3.4076,3.4966,-1.3321
900,6,-5.5025,-5.4995,3.4034,3.4928,-1.3288
900,7,-5.4971,-5.4962,3.3967,3.4871,-1.3271
900,8,-5.4976,-5.4995,3.3926,3.4818,-1.3316
900,9,-5.4926,-5.4829,3.3839,3.4795,-1.3273
900,10,-5.4896,-5.5013,3.3784,3.4664,-1.3351
900,11,-5.4885,-5.4952,3.3568,3.4493,-1.3374
900,12,-5.4873,-5.491,3.3517,3.4456,-1.3395
900,13,-5.4344,-5.4434,3.2527,3.3549,-1.3648
900,14,-5.4272,-5.4399,3.2106,3.3142,-1.3767
900,15,-5.4263,-5.4441,3.1418,3.2485,-1.3885
900,16,-5.4337,-5.4552,3.0407,3.1512,-1.4089
900,17,-5.3822,-5.4068,3.0132,3.1257,-1.4116
900,18,-5.3839,-5.4125,3.0079,3.1182,-1.4166
900,19,-5.3681,-5.3896,2.9953,3.1095,-1.416
900,20,-5.3836,-5.4061,2.9702,3.0848,-1.4206
900,21,-5.2497,-5.2755,2.9351,3.0524,-1.4267
900,22,-5.2122,-5.2372,2.909,3.0282,-1.4308
900,23,-5.3986,-5.4318,2.8509,2.9645,-1.4471
900,24,-5.4012,-5.439,2.7565,2.8724,-1.4596
900,25,-5.4123,-5.4509,2.7292,2.8447,-1.4666
900,26,-5.4069,-5.449,2.7196,2.8341,-1.4689
900,27,-5.428,-5.4736,2.7103,2.8244,-1.4679
900,28,-5.4532,-5.4964,2.6855,2.8,-1.4745
900,29,-5.4685,-5.5129,2.66,2.7744,-1.4789
900,30,-5.3594,-5.4053,2.5787,2.6959,-1.4905
900,31,-5.4299,-5.4795,2.5272,2.6426,-1.5019
900,32,-5.4107,-5.4638,2.5178,2.6329,-1.5012
900,33,-5.4283,-5.4818,2.5033,2.6179,-1.5054
900,34,-5.4494,-5.5035,2.4857,2.5995,-1.5105
900,35,-5.4663,-5.5208,2.48,2.5941,-1.5099
900,36,-5.4325,-5.4893,2.4337,2.5473,-1.5194
900,37,-5.3005,-5.3668,2.2811,2.3961,-1.5363
900,38,-5.3404,-5.4046,2.2233,2.338,-1.549
900,39,-5.2729,-5.3439,2.1085,2.2231,-1.5621
900,40,-5.3297,-5.4059,2.0591,2.1702,-1.5756
900,41,-5.5094,-5.5865,1.9903,2.0994,-1.5906
900,42,-5.3292,-5.4116,1.8888,1.998,-1.601
900,43,-5.4416,-5.5246,1.8054,1.9128,-1.6181
900,44,-5.75,-5.8443,1.7438,1.8441,-1.6381
900,45,-5.6709,-5.7694,1.6495,1.7494,-1.6481
900,46,-5.6684,-5.7693,1.5735,1.6719,-1.6608
900,47,-5.8498,-5.9539,1.5406,1.6353,-1.6752
900,48,-5.9153,-6.0243,1.4751,1.5673,-1.687
900,49,-6.3381,-6.4894,0.18664,0.24899,-1.8817
900,50,-6.7833,-6.9405,0.21707,0.27361,-1.9036
900,51,-6.4766,-6.632,0.11211,0.16947,-1.9022
900,52,-6.4493,-6.6033,0.092139,0.15018,-1.9029
900,53,-6.8622,-7.0214,0.10159,0.15436,-1.9255
900,54,-6.6836,-6.8458,-0.032047,0.018527,-1.9312
900,55,-6.8082,-6.9786,-0.12751,-0.083076,-1.9472
900,56,-6.6814,-6.8409,-0.1794,-0.13393,-1.9624
900,57,-6.7131,-6.8744,-0.18466,-0.14017,-1.9636
900,58,-6.8947,-7.0574,-0.21823,-0.17686,-1.9805
900,59,-7.386,-7.5524,-0.17047,-0.13318,-2.0035
900,60,-7.3421,-7.5152,-0.24656,-0.20973,-1.995
900,61,-6.9602,-7.1214,-0.33972,-0.30271,-2.0065
900,62,-6.996,-7.1609,-0.36179,-0.32338,-1.9983
900,63,-7.1811,-7.3481,-0.34494,-0.30983,-2.0103
900,64,-6.9613,-7.1223,-0.42899,-0.39609,-2.0231
900,65,-7.4901,-7.6636,-0.35837,-0.32641,-2.0208
900,66,-7.1288,-7.294,-0.45676,-0.42699,-2.0315
900,67,-7.2617,-7.43,-0.43672,-0.40753,-2.0316
900,68,-7.1522,-7.3179,-0.4852,-0.46078,-2.0447
900,69,-7.4144,-7.5826,-0.44592,-0.42107,-2.0498
900,70,-7.2279,-7.3969,-0.50051,-0.47762,-2.0448
900,71,-7.9249,-8.0925,-0.40588,-0.38796,-2.0897
900,72,-7.6579,-7.8188,-0.47674,-0.45808,-2.0934
900,73,-7.6299,-7.7832,-0.4978,-0.48447,-2.1221
900,74,-7.2712,-7.4417,-0.58247,-0.56254,-2.0522
900,75,-7.3776,-7.539,-0.56837,-0.54681,-2.0757
900,76,-7.6745,-7.8473,-0.53656,-0.51907,-2.0703
900,77,-7.7078,-7.8675,-0.53954,-0.5261,-2.1105
900,78,-7.4596,-7.6178,-0.59607,-0.57993,-2.0991
900,79,-7.9735,-8.1447,-0.51749,-0.50435,-2.0956
900,80,-7.6508,-7.8108,-0.59228,-0.58053,-2.1109
900,81,-7.825,-7.9931,-0.56519,-0.55551,-2.1011
900,82,-7.8121,-7.9683,-0.57663,-0.56887,-2.1338
900,83,-7.8796,-8.0312,-0.56993,-0.56352,-2.1512
900,84,-7.7628,-7.908,-0.60105,-0.59203,-2.1611
900,85,-7.973,-8.117,-0.56681,-0.55567,-2.1715
900,86,-7.8045,-7.9537,-0.6033,-0.59619,-2.1539
900,87,-7.9511,-8.1266,-0.58174,-0.57795,-2.0946
900,88,-7.7346,-7.8865,-0.62846,-0.62767,-2.1473
900,89,-7.9342,-8.084,-0.59851,-0.59665,-2.1627
900,90,-8.1018,-8.2586,-0.57308,-0.57369,-2.1524
900,91,-8.2793,-8.4382,-0.55081,-0.55437,-2.1556
900,92,-7.8366,-7.9807,-0.63342,-0.64646,-2.1689
900,93,-7.9746,-8.1267,-0.61042,-0.61859,-2.1573
900,94,-8.1737,-8.3223,-0.57829,-0.58171,-2.1789
900,95,-8.0456,-8.1788,-0.60301,-0.62101,-2.2025
900,96,-8.0549,-8.22,-0.60421,-0.62164,-2.1176
900,97,-10.163,-10.307,-0.33855,-0.34752,-2.2876
900,98,-9.46,-9.6257,-0.43596,-0.45978,-2.1661
900,99,-8.4536,-8.5966,-0.59172,-0.62606,-2.146
900,100,-8.3993,-8.4822,-0.60172,-0.62198,-2.3784
900,101,-8.4539,-8.6015,-0.59322,-0.62653,-2.139
900,102,-8.5712,-8.6999,-0.57596,-0.59861,-2.2242
900,103,-8.485,-8.5845,-0.59161,-0.61066,-2.3256
900,104,-8.4834,-8.6335,-0.59262,-0.61617,-2.1613
900,105,-8.628,-8.7813,-0.57084,-0.61042,-2.1128
900,106,-8.4795,-8.5921,-0.59507,-0.60907,-2.2962
900,107,-8.5572,-8.715,-0.58396,-0.61573,-2.1247
900,108,-8.6713,-8.7857,-0.56728,-0.60361,-2.2094
900,109,-8.5906,-8.6661,-0.58149,-0.60891,-2.3627
900,110,-8.5791,-8.6481,-0.58386,-0.60856,-2.4048
900,111,-8.5642,-8.6951,-0.5865,-0.61567,-2.196
900,112,-8.6793,-8.8049,-0.56964,-0.61235,-2.1567
900,113,-8.629,-8.7243,-0.57845,-0.61853,-2.2309
900,114,-8.8016,-8.9167,-0.55364,-0.59367,-2.1933
900,115,-8.747,-8.8644,-0.56333,-0.59009,-2.2468
900,116,-9.4755,-9.6504,-0.46771,-0.50453,-2.1091
900,117,-9.4542,-9.5359,-0.47266,-0.53717,-2.1151
900,118,-8.9632,-9.0431,-0.54156,-0.59555,-2.1765
900,119,-8.8193,-8.9095,-0.56339,-0.61591,-2.1698
900,120,-8.91,-9.0754,-0.55075,-0.5685,-2.1538
900,121,-14.797,-14.806,-0.12444,-0.086142,-2.3599
900,122,-10.019,-10.175,-0.43536,-0.52966,-1.929
900,123,-9.9066,-10.029,-0.44921,-0.4627,-2.3269
900,124,-9.5503,-9.4118,-0.49186,-0.57344,-1.9868
900,125,-9.5045,-9.6642,-0.49768,-0.5075,-2.2085
900,126,-9.4914,-9.5377,-0.49935,-0.62559,-1.8611
900,127,-9.5128,-9.3514,-0.49674,-0.52573,-2.153
900,128,-9.5228,-9.6227,-0.4955,-0.61813,-1.8588
900,129,-9.5015,-9.4107,-0.4982,-0.45766,-2.2513
900,130,-9.5213,-9.4298,-0.4958,-0.69717,-1.6605
900,131,-9.5667,-9.4617,-0.49024,-0.51289,-2.324
900,132,-9.5275,-9.8613,-0.49515,-0.68657,-1.6109
900,133,-9.5375,-9.7008,-0.49399,-0.63576,-1.7791
900,134,-9.5892,-9.8073,-0.48769,-0.49597,-2.0826
900,135,-9.5707,-9.6904,-0.49004,-0.57166,-2.0008
900,136,-9.5322,-9.4783,-0.49487,-0.48905,-2.6636
900,137,-9.5798,-9.6191,-0.48909,-0.59541,-1.935
900,138,-9.7357,-9.7823,-0.47059,-0.61974,-1.7889
900,139,-9.8579,-10.062,-0.45669,-0.50676,-2.0329
900,140,-9.7491,-9.7269,-0.4695,-0.56878,-1.9669
900,141,-9.7708,-9.9898,-0.46741,-0.54784,-1.9217
900,142,-10.696,-10.737,-0.3723,-0.2821,-1.9945
900,143,-17.1,-17.242,-0.078965,-0.067804,-2.5839
900,144,-10.842,-10.665,-0.36721,-0.77438,-1.3567
900,145,-10.36,-10.345,-0.41326,-0.72546,-1.4725
900,146,-10.396,-10.503,-0.40964,-0.88405,-1.2894
900,147,-10.417,-9.9314,-0.40757,-0.97462,-1.2111
900,148,-10.391,-10.666,-0.41017,-0.59234,-1.6527
900,149,-10.367,-10.862,-0.41265,-0.75744,-1.3773
900,150,-10.377,-10.146,-0.41162,-0.23564,-1.6801
900,151,-10.378,-9.9026,-0.41153,-0.1888,-1.5317
900,152,-10.377,-9.8949,-0.4116,-0.71257,-1.4413
900,153,-10.412,-11.171,-0.40819,-0.649,-1.427
900,154,-10.418,-11.071,-0.40761,-0.63273,-1.4728
900,155,-10.392,-10.196,-0.41023,-0.59634,-1.6739
900,156,-10.408,-10.009,-0.40864,-0.27755,-1.6998
900,157,-10.431,-9.7519,-0.40638,-0.88964,-1.2538
900,158,-10.417,-8.2562,-0.40777,0.79174,-0.8194
900,159,-10.444,-9.795,-0.40509,-0.51129,-1.5851
900,160,-10.504,-10.471,-0.39928,-0.72799,-1.45
900,161,-11.285,-10.656,-0.33051,-1.57,-0.89159
900,162,-11.42,-11.259,-0.32043,-0.53778,-1.6168
900,163,-11.302,-12.266,-0.33014,-0.97237,-1.1
900,164,-20.447,-14.05,-0.038049,1.1152,-0.83122
900,165,-11.726,-4.7566,-0.30086,-3.7257,-0.39532
1000,1,-14.149,-14.117,-1.8855,-1.7745,-1.3527
1000,2,-14.143,-14.033,-1.8884,-1.7834,-1.3181
1000,3,-14.142,-14.02,-1.8891,-1.7877,-1.3169
1000,4,-14.127,-13.993,-1.8953,-1.8062,-1.319
1000,5,-14.119,-13.978,-1.8986,-1.8164,-1.3205
1000,6,-14.103,-13.977,-1.9044,-1.8276,-1.3211
1000,7,-14.077,-13.945,-1.9132,-1.8525,-1.3215
1000,8,-14.066,-13.933,-1.9164,-1.8629,-1.3211
1000,9,-14.035,-13.916,-1.9242,-1.8853,-1.3222
1000,10,-14.016,-13.889,-1.928,-1.9024,-1.323
1000,11,-13.956,-13.834,-1.9339,-1.945,-1.3258
1000,12,-13.94,-13.812,-1.9341,-1.9559,-1.325
1000,13,-13.623,-13.498,-1.8347,-2.0278,-1.3374
1000,14,-13.516,-13.383,-1.7496,-1.9974,-1.3394
1000,15,-13.365,-13.235,-1.5783,-1.8893,-1.3471
1000,16,-13.171,-13.042,-1.2772,-1.6447,-1.3585
1000,17,-13.062,-12.935,-1.1462,-1.5262,-1.3641
1000,18,-13.055,-12.92,-1.1296,-1.5129,-1.3631
1000,19,-13.015,-12.883,-1.0743,-1.4602,-1.3657
1000,20,-12.988,-12.845,-1.0005,-1.3919,-1.3668
1000,21,-12.785,-12.65,-0.77274,-1.1669,-1.3745
1000,22,-12.704,-12.568,-0.65303,-1.0446,-1.379
1000,23,-12.813,-12.659,-0.59595,-0.98486,-1.3818
1000,24,-12.685,-12.541,-0.27315,-0.63817,-1.3992
1000,25,-12.662,-12.501,-0.18971,-0.54837,-1.402
1000,26,-12.644,-12.5,-0.15402,-0.51002,-1.4032
1000,27,-12.654,-12.498,-0.13833,-0.49229,-1.4044
1000,28,-12.651,-12.503,-0.074607,-0.41847,-1.4124
1000,29,-12.637,-12.483,-0.0026202,-0.34092,-1.4135
1000,30,-12.444,-12.277,0.31818,0.017474,-1.4289
1000,31,-12.467,-12.294,0.42417,0.14115,-1.4394
1000,32,-12.44,-12.285,0.46199,0.18255,-1.4419
1000,33,-12.445,-12.277,0.49212,0.22027,-1.4468
1000,34,-12.452,-12.296,0.52831,0.26173,-1.4514
1000,35,-12.464,-12.302,0.53429,0.27128,-1.4549
1000,36,-12.396,-12.235,0.67467,0.43028,-1.4622
1000,37,-12.173,-12.014,1.0856,0.90406,-1.4931
1000,38,-12.188,-12.025,1.1814,1.021,-1.5107
1000,39,-12.079,-11.917,1.4016,1.2792,-1.5347
1000,40,-12.125,-11.977,1.4546,1.3451,-1.5553
1000,41,-12.3,-12.152,1.4887,1.3931,-1.5743
1000,42,-12.101,-11.954,1.6596,1.5941,-1.6009
1000,43,-12.221,-12.071,1.7042,1.6569,-1.6336
1000,44,-12.558,-12.411,1.6703,1.6304,-1.6623
1000,45,-12.486,-12.352,1.7516,1.7285,-1.6934
1000,46,-12.498,-12.367,1.7881,1.7767,-1.7202
1000,47,-12.707,-12.575,1.7577,1.75,-1.7414
1000,48,-12.798,-12.678,1.7626,1.7607,-1.7639
1000,49,-13.55,-13.57,1.0883,1.1112,-2.3309
1000,50,-14.092,-14.101,1.0212,1.0439,-2.3671
1000,51,-13.701,-13.726,0.9918,1.0114,-2.41
1000,52,-13.662,-13.683,0.97979,1.0022,-2.3728
1000,53,-14.155,-14.16,0.90221,0.92223,-2.4722
1000,54,-13.891,-13.901,0.81438,0.83298,-2.5214
1000,55,-13.979,-14.011,0.69676,0.70844,-2.6513
1000,56,-13.802,-13.813,0.67288,0.6898,-2.5922
1000,57,-13.833,-13.867,0.66092,0.67128,-2.6883
1000,58,-14.006,-14.014,0.58966,0.60186,-2.7509
1000,59,-14.575,-14.589,0.54307,0.55114,-2.8959
1000,60,-14.448,-14.482,0.47449,0.48128,-2.8522
1000,61,-13.951,-13.939,0.45357,0.46113,-3.0363
1000,62,-13.959,-13.94,0.42355,0.43064,-3.0582
1000,63,-14.164,-14.141,0.40417,0.41274,-2.9796
1000,64,-13.834,-13.837,0.36094,0.36788,-3.0456
1000,65,-14.439,-14.436,0.3326,0.33127,-3.6987
1000,66,-13.943,-13.944,0.29754,0.30018,-3.4754
1000,67,-14.097,-14.129,0.29265,0.28868,-3.1079
1000,68,-13.912,-13.902,0.26259,0.25704,-3.1119
1000,69,-14.212,-14.171,0.25394,0.25228,-2.9926
1000,70,-13.945,-13.941,0.23112,0.23116,-4.0072
1000,71,-14.723,-14.741,0.20796,0.20528,-3.3472
1000,72,-14.338,-14.294,0.17652,0.16758,-2.7965
1000,73,-14.261,-14.203,0.15844,0.15647,-2.8552
1000,74,-13.78,-13.757,0.13272,0.13017,-3.1644
1000,75,-13.89,-13.823,0.12744,0.12305,-2.7542
1000,76,-14.176,-14.111,0.10734,0.10301,-2.7824
1000,77,-14.187,-14.164,0.097989,0.089044,-2.9038
1000,78,-13.853,-13.772,0.080173,0.062282,-2.5158
1000,79,-14.418,-14.388,0.076741,0.06638,-2.8364
1000,80,-13.963,-13.816,0.048009,0.025037,-2.3353
1000,81,-14.153,-14.137,0.047603,0.029892,-2.6697
1000,82,-14.099,-13.972,0.036541,0.027417,-2.4914
1000,83,-14.156,-14.116,0.032298,0.0033032,-2.4464
1000,84,-13.97,-13.818,0.01671,0.0014439,-2.3845
1000,85,-14.205,-14.097,0.019445,0.013205,-2.5785
1000,86,-13.972,-13.906,0.0062341,-0.012022,-2.5642
1000,87,-14.123,-13.971,0.0054595,-0.0095271,-2.3922
1000,88,-13.826,-13.746,-0.0111,-0.036202,-2.4446
1000,89,-14.029,-13.912,-0.011913,-0.022189,-2.5158
1000,90,-14.207,-14.102,-0.010713,-0.046165,-2.3112
1000,91,-14.374,-14.311,-0.013737,-0.027864,-2.652
1000,92,-13.811,-13.764,-0.037059,-0.06652,-2.4403
1000,93,-13.963,-13.793,-0.034241,-0.049144,-2.3531
1000,94,-14.184,-14.024,-0.029828,-0.055133,-2.3154
1000,95,-14.014,-13.835,-0.038027,-0.049188,-2.3529
1000,96,-14.006,-13.85,-0.041283,-0.07856,-2.2381
1000,97,-16.33,-16.167,-0.0010483,-0.022872,-2.4013
1000,98,-15.328,-15.132,-0.043284,-0.072044,-2.2805
1000,99,-13.992,-13.681,-0.099457,-0.13015,-2.0862
1000,100,-13.914,-13.616,-0.10364,-0.1868,-1.9254
1000,101,-13.973,-13.821,-0.10178,-0.12608,-2.339
1000,102,-14.095,-14.025,-0.098771,-0.1291,-2.4149
1000,103,-13.968,-13.717,-0.10556,-0.15801,-2.0722
1000,104,-13.956,-13.788,-0.1068,-0.13367,-2.2973
1000,105,-14.114,-13.832,-0.10199,-0.14724,-2.076
1000,106,-13.928,-13.642,-0.1098,-0.14305,-2.1068
1000,107,-14.002,-13.654,-0.10827,-0.14308,-2.037
1000,108,-14.123,-13.972,-0.10489,-0.15431,-2.177
1000,109,-14.003,-13.702,-0.11115,-0.13031,-2.1276
1000,110,-13.982,-13.775,-0.11259,-0.158,-2.1466
1000,111,-13.96,-13.883,-0.11374,-0.21653,-1.9295
1000,112,-14.081,-13.791,-0.1102,-0.14611,-2.1001
1000,113,-14.006,-13.666,-0.11416,-0.1614,-2.0136
1000,114,-14.188,-13.705,-0.10876,-0.16336,-1.8889
1000,115,-14.1,-13.717,-0.11361,-0.15603,-1.9907
1000,116,-14.882,-14.619,-0.091222,-0.093117,-2.2556
1000,117,-14.815,-14.444,-0.09571,-0.13404,-2.039
1000,118,-14.181,-13.72,-0.12097,-0.18325,-1.8908
1000,119,-13.995,-13.686,-0.12903,-0.21431,-1.9181
1000,120,-14.089,-13.695,-0.12607,-0.15991,-1.9995
1000,121,-20.268,-19.41,-0.019109,0.016841,-1.9703
1000,122,-14.644,-14.435,-0.13159,-0.26671,-1.8027
1000,123,-14.45,-13.659,-0.13987,-0.18544,-1.7254
1000,124,-14.015,-13.833,-0.15714,-0.24499,-1.9705
1000,125,-13.955,-13.069,-0.15969,-0.22288,-1.6438
1000,126,-13.94,-13.158,-0.16036,-0.36674,-1.5327
1000,127,-13.961,-13.097,-0.15957,-0.29967,-1.5853
1000,128,-13.971,-13.229,-0.15915,-0.21099,-1.7252
1000,129,-13.946,-12.834,-0.16022,-0.16822,-1.5616
1000,130,-13.964,-13.423,-0.15955,-0.42334,-1.5022
1000,131,-14.013,-13.127,-0.15762,-0.29625,-1.5808
1000,132,-13.965,-13.32,-0.15965,-0.29997,-1.6608
1000,133,-13.972,-14.023,-0.15943,-0.2672,-1.914
1000,134,-14.028,-13.813,-0.15726,-0.35385,-1.6508
1000,135,-14.003,-13.934,-0.15836,-0.0926,-2.1199
1000,136,-13.955,-13.674,-0.1604,-0.30634,-1.7576
1000,137,-14.004,-13.144,-0.1585,-0.36683,-1.5134
1000,138,-14.169,-13.27,-0.15219,-0.30178,-1.5705
1000,139,-14.293,-13.425,-0.14773,-0.40537,-1.4639
1000,140,-14.158,-13.684,-0.15312,-0.21996,-1.8762
1000,141,-14.157,-14.056,-0.15366,-0.31509,-1.7408
1000,142,-15.134,-14.472,-0.12084,-0.087563,-1.845
1000,143,-21.717,-21.169,-0.0228,-0.14398,-1.8387
1000,144,-14.503,-13.577,-0.15068,-0.70397,-1.2077
1000,145,-13.936,-12.285,-0.17302,-0.59436,-1.2195
1000,146,-13.974,-12.1,-0.17146,-0.67489,-1.1545
1000,147,-13.994,-13.418,-0.17063,-0.81757,-1.1524
1000,148,-13.963,-14.192,-0.17195,-0.61959,-1.2958
1000,149,-13.933,-11.541,-0.1732,-1.0325,-0.98012
1000,150,-13.944,-15.481,-0.17276,-0.22513,-1.4776
1000,151,-13.944,-13.607,-0.17275,-0.27867,-1.8489
1000,152,-13.942,-14.032,-0.17287,-0.83479,-1.1327
1000,153,-13.977,-12.207,-0.17141,-0.71937,-1.1457
1000,154,-13.982,-13.569,-0.17124,-0.8646,-1.123
1000,155,-13.95,-13.072,-0.17258,-0.32865,-1.5651
1000,156,-13.965,-12.969,-0.17199,0.11485,-1.4055
1000,157,-13.987,-12.49,-0.17107,-0.65979,-1.2029
1000,158,-13.97,-13.7,-0.17182,0.4143,-1.1633
1000,159,-13.995,-12.985,-0.17082,-0.27294,-1.5683
1000,160,-14.055,-13.099,-0.16837,-0.27294,-1.5891
1000,161,-14.862,-10.861,-0.13898,-1.719,-0.75981
1000,162,-14.917,-12.928,-0.13765,-0.45564,-1.2474
1000,163,-14.692,-13.265,-0.14578,-1.1714,-0.96023
1000,164,-23.92,-16.179,-0.016341,0.86692,-0.93223
1000,165,-14.074,-6.2214,-0.17212,-2.8327,-0.45814


==> latest/CD_sys_ID/colorplots2.csv <==
freq,mode,Terr
1,1,-1.6498
1,2,-1.5355
1,3,-1.5621
1,4,-1.5592
1,5,-1.5633
1,6,-1.5795
1,7,-1.5841
1,8,-1.585
1,9,-1.598
1,10,-1.5995
1,11,-1.6287
1,12,-1.6325
1,13,-1.792
1,14,-1.8558
1,15,-1.9813
1,16,-2.2048
1,17,-2.3309
1,18,-2.3476
1,19,-2.4127
1,20,-2.5063
1,21,-2.9988
1,22,-3.9036
1,23,-3.2207
1,24,-2.4797
1,25,-2.4027
1,26,-2.3757
1,27,-2.3568
1,28,-2.3115
1,29,-2.2592
1,30,-2.1213
1,31,-2.075
1,32,-2.0633
1,33,-2.0502
1,34,-2.0374
1,35,-2.0331
1,36,-1.9964
1,37,-1.9126
1,38,-1.8881
1,39,-1.8552
1,40,-1.8389
1,41,-1.8098
1,42,-1.8048
1,43,-1.7805
1,44,-1.7445
1,45,-1.739
1,46,-1.7294
1,47,-1.71
1,48,-1.7111
1,49,-1.9387
1,50,-1.9066
1,51,-1.962
1,52,-2.0077
1,53,-1.9615
1,54,-2.0734
1,55,-2.0727
1,56,-2.0912
1,57,-2.1216
1,58,-2.1033
1,59,-2.061
1,60,-2.1681
1,61,-2.1759
1,62,-2.2104
1,63,-2.1882
1,64,-2.2682
1,65,-2.2531
1,66,-2.2368
1,67,-2.399
1,68,-2.247
1,69,-2.3081
1,70,-2.2762
1,71,-2.2299
1,72,-2.3553
1,73,-2.4855
1,74,-2.4078
1,75,-2.3102
1,76,-2.2197
1,77,-2.3196
1,78,-2.2997
1,79,-2.2431
1,80,-2.2595
1,81,-2.2474
1,82,-2.3255
1,83,-2.5439
1,84,-2.5618
1,85,-2.2968
1,86,-2.4172
1,87,-2.2802
1,88,-2.2252
1,89,-2.2577
1,90,-2.3948
1,91,-2.2487
1,92,-2.2123
1,93,-2.5057
1,94,-2.3419
1,95,-2.2058
1,96,-2.2148
1,97,-1.9428
1,98,-1.871
1,99,-1.8277
1,100,-1.792
1,101,-1.8787
1,102,-1.7468
1,103,-1.7219
1,104,-1.7742
1,105,-1.7537
1,106,-1.7254
1,107,-1.7302
1,108,-1.6352
1,109,-1.6061
1,110,-1.6812
1,111,-1.7099
1,112,-1.6851
1,113,-1.5909
1,114,-1.6966
1,115,-1.5261
1,116,-1.4466
1,117,-1.4436
1,118,-1.4618
1,119,-1.4397
1,120,-1.3922
1,121,-0.67567
1,122,-0.78223
1,123,-0.69213
1,124,-1.4093
1,125,-0.68379
1,126,-0.82619
1,127,-1.1184
1,128,-0.75023
1,129,-0.6716
1,130,-0.91907
1,131,-1.1026
1,132,-1.586
1,133,-0.79954
1,134,-0.9779
1,135,-1.1707
1,136,-0.79256
1,137,-0.79895
1,138,-1.0904
1,139,-1.1452
1,140,-1.2851
1,141,-1.2914
1,142,-0.5515
1,143,-0.67292
1,144,-1.0232
1,145,-0.68807
1,146,-0.66781
1,147,-1.0402
1,148,-0.50432
1,149,-0.7525
1,150,-0.261
1,151,-0.19794
1,152,-0.25978
1,153,-0.5995
1,154,-1.4328
1,155,-0.52095
1,156,-0.22715
1,157,-0.66634
1,158,0.3227
1,159,-0.19151
1,160,-0.24098
1,161,0.15149
1,162,-1.3456
1,163,-0.39833
1,164,0.34424
1,165,-0.44988
2,1,-1.6497
2,2,-1.5355
2,3,-1.5621
2,4,-1.5592
2,5,-1.5633
2,6,-1.5795
2,7,-1.5841
2,8,-1.585
2,9,-1.598
2,10,-1.5995
2,11,-1.6287
2,12,-1.6325
2,13,-1.792
2,14,-1.8558
2,15,-1.9813
2,16,-2.2048
2,17,-2.3309
2,18,-2.3476
2,19,-2.4127
2,20,-2.5062
2,21,-2.9987
2,22,-3.8991
2,23,-3.2205
2,24,-2.4797
2,25,-2.4027
2,26,-2.3757
2,27,-2.3568
2,28,-2.3115
2,29,-2.2592
2,30,-2.1213
2,31,-2.075
2,32,-2.0633
2,33,-2.0502
2,34,-2.0374
2,35,-2.0331
2,36,-1.9964
2,37,-1.9126
2,38,-1.8881
2,39,-1.8552
2,40,-1.8389
2,41,-1.8098
2,42,-1.8048
2,43,-1.7805
2,44,-1.7445
2,45,-1.739
2,46,-1.7294
2,47,-1.71
2,48,-1.7111
2,49,-1.9387
2,50,-1.9066
2,51,-1.962
2,52,-2.0077
2,53,-1.9615
2,54,-2.0734
2,55,-2.0727
2,56,-2.0912
2,57,-2.1216
2,58,-2.1033
2,59,-2.061
2,60,-2.1681
2,61,-2.1759
2,62,-2.2104
2,63,-2.1882
2,64,-2.2681
2,65,-2.2531
2,66,-2.2368
2,67,-2.3989
2,68,-2.247
2,69,-2.3081
2,70,-2.2762
2,71,-2.2298
2,72,-2.3553
2,73,-2.4855
2,74,-2.4077
2,75,-2.3101
2,76,-2.2196
2,77,-2.3196
2,78,-2.2997
2,79,-2.2431
2,80,-2.2595
2,81,-2.2474
2,82,-2.3255
2,83,-2.5438
2,84,-2.5617
2,85,-2.2968
2,86,-2.4172
2,87,-2.2802
2,88,-2.2252
2,89,-2.2577
2,90,-2.3948
2,91,-2.2487
2,92,-2.2123
2,93,-2.5057
2,94,-2.3419
2,95,-2.2058
2,96,-2.2148
2,97,-1.9428
2,98,-1.871
2,99,-1.8277
2,100,-1.792
2,101,-1.8787
2,102,-1.7468
2,103,-1.7219
2,104,-1.7742
2,105,-1.7537
2,106,-1.7254
2,107,-1.7302
2,108,-1.6352
2,109,-1.6061
2,110,-1.6812
2,111,-1.7099
2,112,-1.6851
2,113,-1.5909
2,114,-1.6966
2,115,-1.5261
2,116,-1.4466
2,117,-1.4436
2,118,-1.4618
2,119,-1.4397
2,120,-1.3922
2,121,-0.67568
2,122,-0.78224
2,123,-0.69213
2,124,-1.4093
2,125,-0.68379
2,126,-0.8262
2,127,-1.1184
2,128,-0.75024
2,129,-0.6716
2,130,-0.91907
2,131,-1.1026
2,132,-1.5859
2,133,-0.79955
2,134,-0.97791
2,135,-1.1707
2,136,-0.79256
2,137,-0.79896
2,138,-1.0904
2,139,-1.1452
2,140,-1.2851
2,141,-1.2913
2,142,-0.55151
2,143,-0.67292
2,144,-1.0229
2,145,-0.68799
2,146,-0.66783
2,147,-1.04
2,148,-0.50434
2,149,-0.75243
2,150,-0.26102
2,151,-0.19796
2,152,-0.2598
2,153,-0.5995
2,154,-1.432
2,155,-0.52098
2,156,-0.22717
2,157,-0.66637
2,158,0.32269
2,159,-0.19152
2,160,-0.241
2,161,0.15149
2,162,-1.345
2,163,-0.39828
2,164,0.34416
2,165,-0.44986
3,1,-1.6497
3,2,-1.5355
3,3,-1.5621
3,4,-1.5592
3,5,-1.5633
3,6,-1.5795
3,7,-1.5841
3,8,-1.585
3,9,-1.598
3,10,-1.5995
3,11,-1.6287
3,12,-1.6325
3,13,-1.792
3,14,-1.8558
3,15,-1.9813
3,16,-2.2048
3,17,-2.3309
3,18,-2.3476
3,19,-2.4127
3,20,-2.5062
3,21,-2.9987
3,22,-3.8945
3,23,-3.2203
3,24,-2.4797
3,25,-2.4027
3,26,-2.3757
3,27,-2.3568
3,28,-2.3114
3,29,-2.2592
3,30,-2.1213
3,31,-2.075
3,32,-2.0633
3,33,-2.0502
3,34,-2.0374
3,35,-2.0331
3,36,-1.9964
3,37,-1.9126
3,38,-1.8881
3,39,-1.8552
3,40,-1.8389
3,41,-1.8098
3,42,-1.8048
3,43,-1.7805
3,44,-1.7445
3,45,-1.739
3,46,-1.7294
3,47,-1.71
3,48,-1.7111
3,49,-1.9387
3,50,-1.9066
3,51,-1.962
3,52,-2.0077
3,53,-1.9615
3,54,-2.0733
3,55,-2.0727
3,56,-2.0912
3,57,-2.1216
3,58,-2.1033
3,59,-2.061
3,60,-2.1681
3,61,-2.1759
3,62,-2.2104
3,63,-2.1882
3,64,-2.2681
3,65,-2.253
3,66,-2.2368
3,67,-2.3989
3,68,-2.247
3,69,-2.3081
3,70,-2.2762
3,71,-2.2298
3,72,-2.3552
3,73,-2.4854
3,74,-2.4077
3,75,-2.3101
3,76,-2.2196
3,77,-2.3196
3,78,-2.2997
3,79,-2.2431
3,80,-2.2595
3,81,-2.2474
3,82,-2.3255
3,83,-2.5438
3,84,-2.5617
3,85,-2.2968
3,86,-2.4172
3,87,-2.2802
3,88,-2.2252
3,89,-2.2577
3,90,-2.3948
3,91,-2.2487
3,92,-2.2123
3,93,-2.5056
3,94,-2.3419
3,95,-2.2058
3,96,-2.2147
3,97,-1.9428
3,98,-1.871
3,99,-1.8277
3,100,-1.792
3,101,-1.8787
3,102,-1.7468
3,103,-1.7219
3,104,-1.7742
3,105,-1.7537
3,106,-1.7254
3,107,-1.7302
3,108,-1.6352
3,109,-1.6061
3,110,-1.6812
3,111,-1.7099
3,112,-1.6851
3,113,-1.5909
3,114,-1.6966
3,115,-1.5261
3,116,-1.4466
3,117,-1.4436
3,118,-1.4618
3,119,-1.4397
3,120,-1.3922
3,121,-0.67568
3,122,-0.78224
3,123,-0.69214
3,124,-1.4092
3,125,-0.6838
3,126,-0.8262
3,127,-1.1184
3,128,-0.75024
3,129,-0.67161
3,130,-0.91908
3,131,-1.1026
3,132,-1.5858
3,133,-0.79955
3,134,-0.97792
3,135,-1.1707
3,136,-0.79257
3,137,-0.79896
3,138,-1.0904
3,139,-1.1452
3,140,-1.2851
3,141,-1.2913
3,142,-0.55152
3,143,-0.67292
3,144,-1.0227
3,145,-0.68791
3,146,-0.66785
3,147,-1.0399
3,148,-0.50436
3,149,-0.75237
3,150,-0.26103
3,151,-0.19798
3,152,-0.25981
3,153,-0.59949
3,154,-1.4312
3,155,-0.521
3,156,-0.22719
3,157,-0.66639
3,158,0.32268
3,159,-0.19154
3,160,-0.24102
3,161,0.15149
3,162,-1.3444
3,163,-0.39823
3,164,0.34407
3,165,-0.44984
4,1,-1.6497
4,2,-1.5355
4,3,-1.5621
4,4,-1.5592
4,5,-1.5633
4,6,-1.5795
4,7,-1.5841
4,8,-1.585
4,9,-1.598
4,10,-1.5995
4,11,-1.6287
4,12,-1.6325
4,13,-1.792
4,14,-1.8558
4,15,-1.9813
4,16,-2.2048
4,17,-2.3309
4,18,-2.3476
4,19,-2.4127
4,20,-2.5062
4,21,-2.9986
4,22,-3.89
4,23,-3.2201
4,24,-2.4797
4,25,-2.4027
4,26,-2.3757
4,27,-2.3567
4,28,-2.3114
4,29,-2.2592
4,30,-2.1213
4,31,-2.075
4,32,-2.0633
4,33,-2.0502
4,34,-2.0374
4,35,-2.0331
4,36,-1.9964
4,37,-1.9126
4,38,-1.8881
4,39,-1.8552
4,40,-1.8389
4,41,-1.8098
4,42,-1.8048
4,43,-1.7805
4,44,-1.7445
4,45,-1.739
4,46,-1.7294
4,47,-1.71
4,48,-1.7111
4,49,-1.9387
4,50,-1.9066
4,51,-1.962
4,52,-2.0077
4,53,-1.9615
4,54,-2.0733
4,55,-2.0727
4,56,-2.0912
4,57,-2.1216
4,58,-2.1033
4,59,-2.061
4,60,-2.1681
4,61,-2.1759
4,62,-2.2103
4,63,-2.1882
4,64,-2.2681
4,65,-2.253
4,66,-2.2368
4,67,-2.3989
4,68,-2.247
4,69,-2.3081
4,70,-2.2762
4,71,-2.2298
4,72,-2.3552
4,73,-2.4854
4,74,-2.4077
4,75,-2.3101
4,76,-2.2196
4,77,-2.3195
4,78,-2.2997
4,79,-2.243
4,80,-2.2595
4,81,-2.2474
4,82,-2.3255
4,83,-2.5438
4,84,-2.5616
4,85,-2.2968
4,86,-2.4172
4,87,-2.2802
4,88,-2.2252
4,89,-2.2577
4,90,-2.3948
4,91,-2.2487
4,92,-2.2123
4,93,-2.5056
4,94,-2.3419
4,95,-2.2057
4,96,-2.2147
4,97,-1.9428
4,98,-1.871
4,99,-1.8277
4,100,-1.792
4,101,-1.8787
4,102,-1.7468
4,103,-1.7219
4,104,-1.7742
4,105,-1.7537
4,106,-1.7254
4,107,-1.7302
4,108,-1.6352
4,109,-1.6061
4,110,-1.6812
4,111,-1.7099
4,112,-1.6851
4,113,-1.5909
4,114,-1.6966
4,115,-1.5261
4,116,-1.4466
4,117,-1.4436
4,118,-1.4618
4,119,-1.4397
4,120,-1.3922
4,121,-0.67568
4,122,-0.78225
4,123,-0.69214
4,124,-1.4092
4,125,-0.6838
4,126,-0.82621
4,127,-1.1184
4,128,-0.75025
4,129,-0.67161
4,130,-0.91908
4,131,-1.1026
4,132,-1.5856
4,133,-0.79956
4,134,-0.97792
4,135,-1.1707
4,136,-0.79258
4,137,-0.79897
4,138,-1.0904
4,139,-1.1452
4,140,-1.2851
4,141,-1.2912
4,142,-0.55152
4,143,-0.67292
4,144,-1.0225
4,145,-0.68783
4,146,-0.66787
4,147,-1.0398
4,148,-0.50439
4,149,-0.7523
4,150,-0.26105
4,151,-0.19799
4,152,-0.25983
4,153,-0.59949
4,154,-1.4303
4,155,-0.52102
4,156,-0.22721
4,157,-0.66642
4,158,0.32267
4,159,-0.19156
4,160,-0.24104
4,161,0.15149
4,162,-1.3437
4,163,-0.39818
4,164,0.34398
4,165,-0.44982
5,1,-1.6497
5,2,-1.5355
5,3,-1.5621
5,4,-1.5592
5,5,-1.5633
5,6,-1.5795
5,7,-1.5841
5,8,-1.585
5,9,-1.598
5,10,-1.5995
5,11,-1.6287
5,12,-1.6325
5,13,-1.792
5,14,-1.8558
5,15,-1.9813
5,16,-2.2048
5,17,-2.3309
5,18,-2.3476
5,19,-2.4127
5,20,-2.5062
5,21,-2.9985
5,22,-3.8854
5,23,-3.2199
5,24,-2.4797
5,25,-2.4027
5,26,-2.3757
5,27,-2.3567
5,28,-2.3114
5,29,-2.2592
5,30,-2.1213
5,31,-2.075
5,32,-2.0633
5,33,-2.0502
5,34,-2.0374
5,35,-2.0331
5,36,-1.9964
5,37,-1.9126
5,38,-1.8881
5,39,-1.8552
5,40,-1.8389
5,41,-1.8098
5,42,-1.8048
5,43,-1.7805
5,44,-1.7445
5,45,-1.739
5,46,-1.7294
5,47,-1.71
5,48,-1.7111
5,49,-1.9387
5,50,-1.9066
5,51,-1.962
5,52,-2.0077
5,53,-1.9614
5,54,-2.0733
5,55,-2.0727
5,56,-2.0912
5,57,-2.1216
5,58,-2.1033
5,59,-2.061
5,60,-2.168
5,61,-2.1759
5,62,-2.2103
5,63,-2.1882
5,64,-2.2681
5,65,-2.253
5,66,-2.2367
5,67,-2.3989
5,68,-2.247
5,69,-2.308
5,70,-2.2762
5,71,-2.2298
5,72,-2.3552
5,73,-2.4853
5,74,-2.4077
5,75,-2.3101
5,76,-2.2196
5,77,-2.3195
5,78,-2.2997
5,79,-2.243
5,80,-2.2595
5,81,-2.2473
5,82,-2.3254
5,83,-2.5437
5,84,-2.5616
5,85,-2.2967
5,86,-2.4172
5,87,-2.2802
5,88,-2.2252
5,89,-2.2576
5,90,-2.3948
5,91,-2.2487
5,92,-2.2123
5,93,-2.5056
5,94,-2.3419
5,95,-2.2057
5,96,-2.2147
5,97,-1.9428
5,98,-1.871
5,99,-1.8277
5,100,-1.792
5,101,-1.8787
5,102,-1.7468
5,103,-1.7219
5,104,-1.7742
5,105,-1.7537
5,106,-1.7254
5,107,-1.7302
5,108,-1.6352
5,109,-1.6061
5,110,-1.6812
5,111,-1.7099
5,112,-1.6851
5,113,-1.5909
5,114,-1.6966
5,115,-1.5261
5,116,-1.4466
5,117,-1.4436
5,118,-1.4618
5,119,-1.4397
5,120,-1.3922
5,121,-0.67569
5,122,-0.78225
5,123,-0.69215
5,124,-1.4092
5,125,-0.68381
5,126,-0.82621
5,127,-1.1184
5,128,-0.75025
5,129,-0.67162
5,130,-0.91909
5,131,-1.1026
5,132,-1.5855
5,133,-0.79956
5,134,-0.97793
5,135,-1.1707
5,136,-0.79258
5,137,-0.79897
5,138,-1.0904
5,139,-1.1452
5,140,-1.2851
5,141,-1.2911
5,142,-0.55153
5,143,-0.67293
5,144,-1.0223
5,145,-0.68775
5,146,-0.66789
5,147,-1.0397
5,148,-0.50441
5,149,-0.75223
5,150,-0.26107
5,151,-0.19801
5,152,-0.25985
5,153,-0.59949
5,154,-1.4295
5,155,-0.52104
5,156,-0.22723
5,157,-0.66644
5,158,0.32266
5,159,-0.19158
5,160,-0.24106
5,161,0.1515
5,162,-1.3431
5,163,-0.39813
5,164,0.34389
5,165,-0.4498
6,1,-1.6497
6,2,-1.5355
6,3,-1.5621
6,4,-1.5592
6,5,-1.5633
6,6,-1.5795
6,7,-1.5841
6,8,-1.585
6,9,-1.598
6,10,-1.5995
6,11,-1.6287
6,12,-1.6325
6,13,-1.792
6,14,-1.8558
6,15,-1.9813
6,16,-2.2048
6,17,-2.3309
6,18,-2.3476
6,19,-2.4127
6,20,-2.5062
6,21,-2.9984
6,22,-3.8809
6,23,-3.2197
6,24,-2.4797
6,25,-2.4027
6,26,-2.3757
6,27,-2.3567
6,28,-2.3114
6,29,-2.2592
6,30,-2.1213
6,31,-2.075
6,32,-2.0633
6,33,-2.0502
6,34,-2.0374
6,35,-2.0331
6,36,-1.9964
6,37,-1.9126
6,38,-1.8881
6,39,-1.8552
6,40,-1.8389
6,41,-1.8098
6,42,-1.8048
6,43,-1.7805
6,44,-1.7445
6,45,-1.739
6,46,-1.7294
6,47,-1.71
6,48,-1.7111
6,49,-1.9387
6,50,-1.9066
6,51,-1.962
6,52,-2.0077
6,53,-1.9614
6,54,-2.0733
6,55,-2.0727
6,56,-2.0912
6,57,-2.1216
6,58,-2.1033
6,59,-2.061
6,60,-2.168
6,61,-2.1759
6,62,-2.2103
6,63,-2.1882
6,64,-2.2681
6,65,-2.253
6,66,-2.2367
6,67,-2.3988
6,68,-2.2469
6,69,-2.308
6,70,-2.2762
6,71,-2.2298
6,72,-2.3552
6,73,-2.4853
6,74,-2.4076
6,75,-2.3101
6,76,-2.2196
6,77,-2.3195
6,78,-2.2996
6,79,-2.243
6,80,-2.2595
6,81,-2.2473
6,82,-2.3254
6,83,-2.5437
6,84,-2.5616
6,85,-2.2967
6,86,-2.4171
6,87,-2.2802
6,88,-2.2252
6,89,-2.2576
6,90,-2.3947
6,91,-2.2486
6,92,-2.2123
6,93,-2.5056
6,94,-2.3419
6,95,-2.2057
6,96,-2.2147
6,97,-1.9428
6,98,-1.871
6,99,-1.8277
6,100,-1.792
6,101,-1.8787
6,102,-1.7468
6,103,-1.7219
6,104,-1.7742
6,105,-1.7537
6,106,-1.7254
6,107,-1.7302
6,108,-1.6352
6,109,-1.6061
6,110,-1.6812
6,111,-1.7099
6,112,-1.6851
6,113,-1.5909
6,114,-1.6966
6,115,-1.5261
6,116,-1.4466
6,117,-1.4436
6,118,-1.4618
6,119,-1.4397
6,120,-1.3922
6,121,-0.67569
6,122,-0.78225
6,123,-0.69215
6,124,-1.4092
6,125,-0.68381
6,126,-0.82622
6,127,-1.1184
6,128,-0.75026
6,129,-0.67162
6,130,-0.91909
6,131,-1.1026
6,132,-1.5854
6,133,-0.79957
6,134,-0.97793
6,135,-1.1707
6,136,-0.79259
6,137,-0.79898
6,138,-1.0904
6,139,-1.1452
6,140,-1.2851
6,141,-1.2911
6,142,-0.55153
6,143,-0.67293
6,144,-1.0221
6,145,-0.68767
6,146,-0.66791
6,147,-1.0395
6,148,-0.50443
6,149,-0.75217
6,150,-0.26109
6,151,-0.19803
6,152,-0.25986
6,153,-0.59948
6,154,-1.4287
6,155,-0.52106
6,156,-0.22725
6,157,-0.66647
6,158,0.32265
6,159,-0.19159
6,160,-0.24108
6,161,0.1515
6,162,-1.3425
6,163,-0.39808
6,164,0.3438
6,165,-0.44978
7,1,-1.6497
7,2,-1.5355
7,3,-1.5621
7,4,-1.5592
7,5,-1.5633
7,6,-1.5795
7,7,-1.5841
7,8,-1.585
7,9,-1.598
7,10,-1.5995
7,11,-1.6287
7,12,-1.6325
7,13,-1.792
7,14,-1.8558
7,15,-1.9813
7,16,-2.2048
7,17,-2.3309
7,18,-2.3476
7,19,-2.4127
7,20,-2.5062
7,21,-2.9984
7,22,-3.8763
7,23,-3.2194
7,24,-2.4797
7,25,-2.4027
7,26,-2.3757
7,27,-2.3567
7,28,-2.3114
7,29,-2.2592
7,30,-2.1213
7,31,-2.075
7,32,-2.0633
7,33,-2.0502
7,34,-2.0374
7,35,-2.0331
7,36,-1.9964
7,37,-1.9126
7,38,-1.8881
7,39,-1.8552
7,40,-1.8389
7,41,-1.8098
7,42,-1.8048
7,43,-1.7805
7,44,-1.7445
7,45,-1.739
7,46,-1.7294
7,47,-1.71
7,48,-1.7111
7,49,-1.9387
7,50,-1.9066
7,51,-1.962
7,52,-2.0077
7,53,-1.9614
7,54,-2.0733
7,55,-2.0727
7,56,-2.0912
7,57,-2.1216
7,58,-2.1033
7,59,-2.061
7,60,-2.168
7,61,-2.1759
7,62,-2.2103
7,63,-2.1882
7,64,-2.2681
7,65,-2.253
7,66,-2.2367
7,67,-2.3988
7,68,-2.2469
7,69,-2.308
7,70,-2.2762
7,71,-2.2298
7,72,-2.3551
7,73,-2.4853
7,74,-2.4076
7,75,-2.3101
7,76,-2.2196
7,77,-2.3195
7,78,-2.2996
7,79,-2.243
7,80,-2.2594
7,81,-2.2473
7,82,-2.3254
7,83,-2.5436
7,84,-2.5615
7,85,-2.2967
7,86,-2.4171
7,87,-2.2802
7,88,-2.2252
7,89,-2.2576
7,90,-2.3947
7,91,-2.2486
7,92,-2.2123
7,93,-2.5055
7,94,-2.3419
7,95,-2.2057
7,96,-2.2147
7,97,-1.9428
7,98,-1.871
7,99,-1.8277
7,100,-1.792
7,101,-1.8787
7,102,-1.7468
7,103,-1.7219
7,104,-1.7742
7,105,-1.7537
7,106,-1.7254
7,107,-1.7302
7,108,-1.6352
7,109,-1.6061
7,110,-1.6812
7,111,-1.7099
7,112,-1.6851
7,113,-1.5909
7,114,-1.6966
7,115,-1.5261
7,116,-1.4466
7,117,-1.4436
7,118,-1.4618
7,119,-1.4397
7,120,-1.3922
7,121,-0.67569
7,122,-0.78226
7,123,-0.69216
7,124,-1.4091
7,125,-0.68382
7,126,-0.82622
7,127,-1.1184
7,128,-0.75026
7,129,-0.67163
7,130,-0.9191
7,131,-1.1026
7,132,-1.5853
7,133,-0.79957
7,134,-0.97794
7,135,-1.1707
7,136,-0.79259
7,137,-0.79899
7,138,-1.0904
7,139,-1.1452
7,140,-1.2851
7,141,-1.291
7,142,-0.55154
7,143,-0.67293
7,144,-1.0219
7,145,-0.68759
7,146,-0.66793
7,147,-1.0394
7,148,-0.50445
7,149,-0.7521
7,150,-0.26111
7,151,-0.19805
7,152,-0.25988
7,153,-0.59948
7,154,-1.4278
7,155,-0.52108
7,156,-0.22727
7,157,-0.6665
7,158,0.32263
7,159,-0.19161
7,160,-0.2411
7,161,0.1515
7,162,-1.3419
7,163,-0.39803
7,164,0.34371
7,165,-0.44976
8,1,-1.6497
8,2,-1.5355
8,3,-1.5621
8,4,-1.5592
8,5,-1.5633
8,6,-1.5795
8,7,-1.5841
8,8,-1.585
8,9,-1.598
8,10,-1.5995
8,11,-1.6287
8,12,-1.6325
8,13,-1.792
8,14,-1.8558
8,15,-1.9813
8,16,-2.2048
8,17,-2.3309
8,18,-2.3476
8,19,-2.4127
8,20,-2.5062
8,21,-2.9983
8,22,-3.8717
8,23,-3.2192
8,24,-2.4797
8,25,-2.4027
8,26,-2.3757
8,27,-2.3567
8,28,-2.3114
8,29,-2.2592
8,30,-2.1213
8,31,-2.075
8,32,-2.0633
8,33,-2.0502
8,34,-2.0374
8,35,-2.0331
8,36,-1.9964
8,37,-1.9126
8,38,-1.8881
8,39,-1.8552
8,40,-1.8389
8,41,-1.8098
8,42,-1.8048
8,43,-1.7805
8,44,-1.7445
8,45,-1.739
8,46,-1.7294
8,47,-1.71
8,48,-1.7111
8,49,-1.9387
8,50,-1.9066
8,51,-1.962
8,52,-2.0077
8,53,-1.9614
8,54,-2.0733
8,55,-2.0727
8,56,-2.0912
8,57,-2.1216
8,58,-2.1032
8,59,-2.061
8,60,-2.168
8,61,-2.1759
8,62,-2.2103
8,63,-2.1881
8,64,-2.2681
8,65,-2.253
8,66,-2.2367
8,67,-2.3988
8,68,-2.2469
8,69,-2.308
8,70,-2.2761
8,71,-2.2298
8,72,-2.3551
8,73,-2.4852
8,74,-2.4076
8,75,-2.3101
8,76,-2.2196
8,77,-2.3195
8,78,-2.2996
8,79,-2.243
8,80,-2.2594
8,81,-2.2473
8,82,-2.3254
8,83,-2.5436
8,84,-2.5615
8,85,-2.2967
8,86,-2.4171
8,87,-2.2802
8,88,-2.2252
8,89,-2.2576
8,90,-2.3947
8,91,-2.2486
8,92,-2.2123
8,93,-2.5055
8,94,-2.3419
8,95,-2.2057
8,96,-2.2147
8,97,-1.9428
8,98,-1.871
8,99,-1.8277
8,100,-1.792
8,101,-1.8787
8,102,-1.7468
8,103,-1.7219
8,104,-1.7742
8,105,-1.7537
8,106,-1.7254
8,107,-1.7302
8,108,-1.6352
8,109,-1.6061
8,110,-1.6812
8,111,-1.7099
8,112,-1.6851
8,113,-1.5909
8,114,-1.6966
8,115,-1.5261
8,116,-1.4466
8,117,-1.4436
8,118,-1.4618
8,119,-1.4397
8,120,-1.3922
8,121,-0.6757
8,122,-0.78226
8,123,-0.69216
8,124,-1.4091
8,125,-0.68382
8,126,-0.82623
8,127,-1.1184
8,128,-0.75027
8,129,-0.67163
8,130,-0.9191
8,131,-1.1026
8,132,-1.5852
8,133,-0.79958
8,134,-0.97795
8,135,-1.1707
8,136,-0.7926
8,137,-0.79899
8,138,-1.0904
8,139,-1.1452
8,140,-1.285
8,141,-1.2909
8,142,-0.55155
8,143,-0.67294
8,144,-1.0217
8,145,-0.68751
8,146,-0.66795
8,147,-1.0393
8,148,-0.50448
8,149,-0.75203
8,150,-0.26113
8,151,-0.19807
8,152,-0.2599
8,153,-0.59947
8,154,-1.427
8,155,-0.52111
8,156,-0.22729
8,157,-0.66652
8,158,0.32262
8,159,-0.19163
8,160,-0.24112
8,161,0.15151
8,162,-1.3412
8,163,-0.39798
8,164,0.34362
8,165,-0.44973
9,1,-1.6497
9,2,-1.5355
9,3,-1.5621
9,4,-1.5592
9,5,-1.5633
9,6,-1.5795
9,7,-1.5841
9,8,-1.585
9,9,-1.598
9,10,-1.5995
9,11,-1.6287
9,12,-1.6325
9,13,-1.792
9,14,-1.8558
9,15,-1.9812
9,16,-2.2048
9,17,-2.3309
9,18,-2.3476
9,19,-2.4126
9,20,-2.5062
9,21,-2.9982
9,22,-3.8671
9,23,-3.219
9,24,-2.4797
9,25,-2.4027
9,26,-2.3757
9,27,-2.3567
9,28,-2.3114
9,29,-2.2592
9,30,-2.1213
9,31,-2.075
9,32,-2.0633
9,33,-2.0502
9,34,-2.0374
9,35,-2.0331
9,36,-1.9964
9,37,-1.9126
9,38,-1.8881
9,39,-1.8552
9,40,-1.8389
9,41,-1.8098
9,42,-1.8048
9,43,-1.7805
9,44,-1.7445
9,45,-1.739
9,46,-1.7294
9,47,-1.71
9,48,-1.7111
9,49,-1.9387
9,50,-1.9066
9,51,-1.962
9,52,-2.0077
9,53,-1.9614
9,54,-2.0733
9,55,-2.0727
9,56,-2.0912
9,57,-2.1216
9,58,-2.1032
9,59,-2.061
9,60,-2.168
9,61,-2.1759
9,62,-2.2103
9,63,-2.1881
9,64,-2.2681
9,65,-2.253
9,66,-2.2367
9,67,-2.3988
9,68,-2.2469
9,69,-2.308
9,70,-2.2761
9,71,-2.2298
9,72,-2.3551
9,73,-2.4852
9,74,-2.4076
9,75,-2.31
9,76,-2.2196
9,77,-2.3195
9,78,-2.2996
9,79,-2.243
9,80,-2.2594
9,81,-2.2473
9,82,-2.3254
9,83,-2.5435
9,84,-2.5614
9,85,-2.2967
9,86,-2.4171
9,87,-2.2801
9,88,-2.2252
9,89,-2.2576
9,90,-2.3947
9,91,-2.2486
9,92,-2.2123
9,93,-2.5055
9,94,-2.3419
9,95,-2.2057
9,96,-2.2147
9,97,-1.9428
9,98,-1.871
9,99,-1.8277
9,100,-1.792
9,101,-1.8787
9,102,-1.7468
9,103,-1.7219
9,104,-1.7742
9,105,-1.7537
9,106,-1.7254
9,107,-1.7302
9,108,-1.6352
9,109,-1.6061
9,110,-1.6812
9,111,-1.7099
9,112,-1.6851
9,113,-1.5909
9,114,-1.6966
9,115,-1.5261
9,116,-1.4466
9,117,-1.4436
9,118,-1.4618
9,119,-1.4397
9,120,-1.3922
9,121,-0.6757
9,122,-0.78227
9,123,-0.69217
9,124,-1.4091
9,125,-0.68383
9,126,-0.82623
9,127,-1.1184
9,128,-0.75027
9,129,-0.67164
9,130,-0.91911
9,131,-1.1027
9,132,-1.5851
9,133,-0.79958
9,134,-0.97795
9,135,-1.1707
9,136,-0.79261
9,137,-0.799
9,138,-1.0904
9,139,-1.1452
9,140,-1.285
9,141,-1.2909
9,142,-0.55155
9,143,-0.67294
9,144,-1.0215
9,145,-0.68743
9,146,-0.66797
9,147,-1.0391
9,148,-0.5045
9,149,-0.75196
9,150,-0.26115
9,151,-0.19808
9,152,-0.25992
9,153,-0.59947
9,154,-1.4261
9,155,-0.52113
9,156,-0.2273
9,157,-0.66655
9,158,0.32261
9,159,-0.19165
9,160,-0.24114
9,161,0.15151
9,162,-1.3406
9,163,-0.39792
9,164,0.34352
9,165,-0.44971
10,1,-1.6497
10,2,-1.5355
10,3,-1.5621
10,4,-1.5592
10,5,-1.5633
10,6,-1.5795
10,7,-1.5841
10,8,-1.585
10,9,-1.598
10,10,-1.5995
10,11,-1.6287
10,12,-1.6325
10,13,-1.792
10,14,-1.8558
10,15,-1.9812
10,16,-2.2048
10,17,-2.3309
10,18,-2.3476
10,19,-2.4126
10,20,-2.5062
10,21,-2.9981
10,22,-3.8625
10,23,-3.2187
10,24,-2.4797
10,25,-2.4027
10,26,-2.3757
10,27,-2.3567
10,28,-2.3114
10,29,-2.2592
10,30,-2.1213
10,31,-2.075
10,32,-2.0633
10,33,-2.0502
10,34,-2.0374
10,35,-2.0331
10,36,-1.9964
10,37,-1.9126
10,38,-1.8881
10,39,-1.8552
10,40,-1.8389
10,41,-1.8098
10,42,-1.8048
10,43,-1.7805
10,44,-1.7445
10,45,-1.739
10,46,-1.7294
10,47,-1.71
10,48,-1.7111
10,49,-1.9387
10,50,-1.9066
10,51,-1.962
10,52,-2.0077
10,53,-1.9614
10,54,-2.0733
10,55,-2.0727
10,56,-2.0912
10,57,-2.1216
10,58,-2.1032
10,59,-2.061
10,60,-2.168
10,61,-2.1759
10,62,-2.2103
10,63,-2.1881
10,64,-2.2681
10,65,-2.2529
10,66,-2.2367
10,67,-2.3987
10,68,-2.2469
10,69,-2.308
10,70,-2.2761
10,71,-2.2297
10,72,-2.3551
10,73,-2.4851
10,74,-2.4076
10,75,-2.31
10,76,-2.2196
10,77,-2.3194
10,78,-2.2996
10,79,-2.243
10,80,-2.2594
10,81,-2.2473
10,82,-2.3254
10,83,-2.5435
10,84,-2.5614
10,85,-2.2967
10,86,-2.4171
10,87,-2.2801
10,88,-2.2252
10,89,-2.2576
10,90,-2.3947
10,91,-2.2486
10,92,-2.2123
10,93,-2.5055
10,94,-2.3418
10,95,-2.2057
10,96,-2.2147
10,97,-1.9428
10,98,-1.871
10,99,-1.8277
10,100,-1.792
10,101,-1.8787
10,102,-1.7468
10,103,-1.7219
10,104,-1.7742
10,105,-1.7537
10,106,-1.7254
10,107,-1.7302
10,108,-1.6352
10,109,-1.6061
10,110,-1.6812
10,111,-1.7099
10,112,-1.6851
10,113,-1.5909
10,114,-1.6966
10,115,-1.5261
10,116,-1.4466
10,117,-1.4436
10,118,-1.4618
10,119,-1.4397
10,120,-1.3922
10,121,-0.67571
10,122,-0.78227
10,123,-0.69217
10,124,-1.4091
10,125,-0.68383
10,126,-0.82624
10,127,-1.1184
10,128,-0.75028
10,129,-0.67164
10,130,-0.91911
10,131,-1.1027
10,132,-1.5849
10,133,-0.79959
10,134,-0.97796
10,135,-1.1707
10,136,-0.79261
10,137,-0.799
10,138,-1.0904
10,139,-1.1452
10,140,-1.285
10,141,-1.2908
10,142,-0.55156
10,143,-0.67294
10,144,-1.0212
10,145,-0.68734
10,146,-0.66799
10,147,-1.039
10,148,-0.50452
10,149,-0.75189
10,150,-0.26117
10,151,-0.1981
10,152,-0.25993
10,153,-0.59946
10,154,-1.4253
10,155,-0.52115
10,156,-0.22732
10,157,-0.66657
10,158,0.3226
10,159,-0.19166
10,160,-0.24116
10,161,0.15151
10,162,-1.3399
10,163,-0.39787
10,164,0.34343
10,165,-0.44969
20,1,-1.6497
20,2,-1.5355
20,3,-1.5621
20,4,-1.5592
20,5,-1.5633
20,6,-1.5795
20,7,-1.5841
20,8,-1.585
20,9,-1.598
20,10,-1.5995
20,11,-1.6287
20,12,-1.6325
20,13,-1.792
20,14,-1.8558
20,15,-1.9812
20,16,-2.2048
20,17,-2.3308
20,18,-2.3475
20,19,-2.4126
20,20,-2.5061
20,21,-2.9971
20,22,-3.8164
20,23,-3.216
20,24,-2.4796
20,25,-2.4026
20,26,-2.3756
20,27,-2.3567
20,28,-2.3114
20,29,-2.2592
20,30,-2.1213
20,31,-2.075
20,32,-2.0633
20,33,-2.0502
20,34,-2.0373
20,35,-2.0331
20,36,-1.9964
20,37,-1.9126
20,38,-1.888
20,39,-1.8552
20,40,-1.8389
20,41,-1.8098
20,42,-1.8048
20,43,-1.7805
20,44,-1.7445
20,45,-1.739
20,46,-1.7294
20,47,-1.71
20,48,-1.7111
20,49,-1.9387
20,50,-1.9065
20,51,-1.962
20,52,-2.0077
20,53,-1.9614
20,54,-2.0733
20,55,-2.0726
20,56,-2.0911
20,57,-2.1215
20,58,-2.1032
20,59,-2.0609
20,60,-2.1679
20,61,-2.1758
20,62,-2.2102
20,63,-2.188
20,64,-2.2679
20,65,-2.2528
20,66,-2.2366
20,67,-2.3985
20,68,-2.2468
20,69,-2.3078
20,70,-2.276
20,71,-2.2296
20,72,-2.3548
20,73,-2.4847
20,74,-2.4073
20,75,-2.3099
20,76,-2.2194
20,77,-2.3193
20,78,-2.2994
20,79,-2.2428
20,80,-2.2593
20,81,-2.2472
20,82,-2.3252
20,83,-2.543
20,84,-2.5609
20,85,-2.2965
20,86,-2.4168
20,87,-2.28
20,88,-2.2251
20,89,-2.2575
20,90,-2.3945
20,91,-2.2485
20,92,-2.2122
20,93,-2.5052
20,94,-2.3417
20,95,-2.2057
20,96,-2.2147
20,97,-1.9428
20,98,-1.871
20,99,-1.8277
20,100,-1.792
20,101,-1.8786
20,102,-1.7468
20,103,-1.7219
20,104,-1.7742
20,105,-1.7537
20,106,-1.7254
20,107,-1.7302
20,108,-1.6352
20,109,-1.6061
20,110,-1.6812
20,111,-1.7099
20,112,-1.6851
20,113,-1.5909
20,114,-1.6966
20,115,-1.5261
20,116,-1.4466
20,117,-1.4436
20,118,-1.4618
20,119,-1.4398
20,120,-1.3922
20,121,-0.67575
20,122,-0.78232
20,123,-0.69222
20,124,-1.4088
20,125,-0.68389
20,126,-0.82629
20,127,-1.1185
20,128,-0.75033
20,129,-0.6717
20,130,-0.91917
20,131,-1.1027
20,132,-1.5837
20,133,-0.79965
20,134,-0.97803
20,135,-1.1707
20,136,-0.79268
20,137,-0.79907
20,138,-1.0904
20,139,-1.1451
20,140,-1.2849
20,141,-1.2901
20,142,-0.55163
20,143,-0.67297
20,144,-1.0189
20,145,-0.68647
20,146,-0.66821
20,147,-1.0376
20,148,-0.50477
20,149,-0.75117
20,150,-0.26137
20,151,-0.1983
20,152,-0.26012
20,153,-0.59941
20,154,-1.4166
20,155,-0.52139
20,156,-0.22753
20,157,-0.66685
20,158,0.32249
20,159,-0.19185
20,160,-0.24136
20,161,0.15154
20,162,-1.3334
20,163,-0.39733
20,164,0.34247
20,165,-0.44947
30,1,-1.6497
30,2,-1.5355
30,3,-1.5621
30,4,-1.5592
30,5,-1.5633
30,6,-1.5795
30,7,-1.5841
30,8,-1.585
30,9,-1.598
30,10,-1.5995
30,11,-1.6287
30,12,-1.6325
30,13,-1.792
30,14,-1.8558
30,15,-1.9812
30,16,-2.2047
30,17,-2.3308
30,18,-2.3474
30,19,-2.4125
30,20,-2.5059
30,21,-2.9959
30,22,-3.7699
30,23,-3.2127
30,24,-2.4795
30,25,-2.4026
30,26,-2.3756
30,27,-2.3566
30,28,-2.3113
30,29,-2.2591
30,30,-2.1213
30,31,-2.075
30,32,-2.0633
30,33,-2.0501
30,34,-2.0373
30,35,-2.033
30,36,-1.9964
30,37,-1.9126
30,38,-1.888
30,39,-1.8552
30,40,-1.8389
30,41,-1.8098
30,42,-1.8048
30,43,-1.7805
30,44,-1.7445
30,45,-1.739
30,46,-1.7294
30,47,-1.71
30,48,-1.7111
30,49,-1.9387
30,50,-1.9065
30,51,-1.962
30,52,-2.0076
30,53,-1.9614
30,54,-2.0732
30,55,-2.0726
30,56,-2.091
30,57,-2.1214
30,58,-2.1031
30,59,-2.0608
30,60,-2.1678
30,61,-2.1757
30,62,-2.2101
30,63,-2.1879
30,64,-2.2678
30,65,-2.2526
30,66,-2.2364
30,67,-2.3981
30,68,-2.2466
30,69,-2.3075
30,70,-2.2758
30,71,-2.2294
30,72,-2.3545
30,73,-2.4841
30,74,-2.407
30,75,-2.3097
30,76,-2.2193
30,77,-2.319
30,78,-2.2992
30,79,-2.2427
30,80,-2.2591
30,81,-2.247
30,82,-2.325
30,83,-2.5424
30,84,-2.5603
30,85,-2.2964
30,86,-2.4166
30,87,-2.2799
30,88,-2.225
30,89,-2.2574
30,90,-2.3943
30,91,-2.2484
30,92,-2.2121
30,93,-2.5049
30,94,-2.3416
30,95,-2.2056
30,96,-2.2146
30,97,-1.9427
30,98,-1.871
30,99,-1.8277
30,100,-1.792
30,101,-1.8786
30,102,-1.7468
30,103,-1.7219
30,104,-1.7742
30,105,-1.7537
30,106,-1.7254
30,107,-1.7302
30,108,-1.6352
30,109,-1.6061
30,110,-1.6812
30,111,-1.7099
30,112,-1.6851
30,113,-1.5909
30,114,-1.6966
30,115,-1.5261
30,116,-1.4466
30,117,-1.4436
30,118,-1.4618
30,119,-1.4398
30,120,-1.3922
30,121,-0.67579
30,122,-0.78237
30,123,-0.69228
30,124,-1.4085
30,125,-0.68395
30,126,-0.82635
30,127,-1.1185
30,128,-0.75039
30,129,-0.67176
30,130,-0.91924
30,131,-1.1027
30,132,-1.5823
30,133,-0.79972
30,134,-0.9781
30,135,-1.1707
30,136,-0.79276
30,137,-0.79914
30,138,-1.0904
30,139,-1.1451
30,140,-1.2848
30,141,-1.2893
30,142,-0.5517
30,143,-0.67301
30,144,-1.0164
30,145,-0.68551
30,146,-0.66845
30,147,-1.0361
30,148,-0.50504
30,149,-0.75038
30,150,-0.2616
30,151,-0.19852
30,152,-0.26033
30,153,-0.59936
30,154,-1.4075
30,155,-0.52165
30,156,-0.22775
30,157,-0.66715
30,158,0.32236
30,159,-0.19206
30,160,-0.24159
30,161,0.15157
30,162,-1.3264
30,163,-0.39674
30,164,0.34143
30,165,-0.44924
40,1,-1.6497
40,2,-1.5355
40,3,-1.5621
40,4,-1.5592
40,5,-1.5633
40,6,-1.5795
40,7,-1.5841
40,8,-1.585
40,9,-1.5979
40,10,-1.5994
40,11,-1.6286
40,12,-1.6325
40,13,-1.792
40,14,-1.8557
40,15,-1.9812
40,16,-2.2047
40,17,-2.3307
40,18,-2.3474
40,19,-2.4124
40,20,-2.5058
40,21,-2.9944
40,22,-3.723
40,23,-3.2086
40,24,-2.4794
40,25,-2.4025
40,26,-2.3755
40,27,-2.3565
40,28,-2.3113
40,29,-2.2591
40,30,-2.1212
40,31,-2.0749
40,32,-2.0633
40,33,-2.0501
40,34,-2.0373
40,35,-2.033
40,36,-1.9964
40,37,-1.9126
40,38,-1.888
40,39,-1.8552
40,40,-1.8389
40,41,-1.8098
40,42,-1.8048
40,43,-1.7805
40,44,-1.7445
40,45,-1.739
40,46,-1.7294
40,47,-1.71
40,48,-1.7111
40,49,-1.9386
40,50,-1.9065
40,51,-1.9619
40,52,-2.0076
40,53,-1.9613
40,54,-2.0732
40,55,-2.0725
40,56,-2.091
40,57,-2.1214
40,58,-2.103
40,59,-2.0608
40,60,-2.1677
40,61,-2.1756
40,62,-2.2099
40,63,-2.1878
40,64,-2.2676
40,65,-2.2524
40,66,-2.2363
40,67,-2.3977
40,68,-2.2464
40,69,-2.3073
40,70,-2.2756
40,71,-2.2292
40,72,-2.3542
40,73,-2.4835
40,74,-2.4066
40,75,-2.3094
40,76,-2.2192
40,77,-2.3188
40,78,-2.299
40,79,-2.2425
40,80,-2.259
40,81,-2.2469
40,82,-2.3248
40,83,-2.5417
40,84,-2.5596
40,85,-2.2962
40,86,-2.4163
40,87,-2.2797
40,88,-2.2249
40,89,-2.2573
40,90,-2.394
40,91,-2.2483
40,92,-2.212
40,93,-2.5046
40,94,-2.3414
40,95,-2.2055
40,96,-2.2145
40,97,-1.9427
40,98,-1.871
40,99,-1.8277
40,100,-1.792
40,101,-1.8786
40,102,-1.7468
40,103,-1.7219
40,104,-1.7742
40,105,-1.7537
40,106,-1.7254
40,107,-1.7302
40,108,-1.6352
40,109,-1.6061
40,110,-1.6812
40,111,-1.7099
40,112,-1.6851
40,113,-1.5909
40,114,-1.6966
40,115,-1.5261
40,116,-1.4466
40,117,-1.4436
40,118,-1.4618
40,119,-1.4398
40,120,-1.3922
40,121,-0.67584
40,122,-0.78243
40,123,-0.69235
40,124,-1.4082
40,125,-0.68402
40,126,-0.82642
40,127,-1.1186
40,128,-0.75046
40,129,-0.67183
40,130,-0.91931
40,131,-1.1028
40,132,-1.5807
40,133,-0.79979
40,134,-0.97818
40,135,-1.1707
40,136,-0.79284
40,137,-0.79922
40,138,-1.0904
40,139,-1.1451
40,140,-1.2847
40,141,-1.2884
40,142,-0.55179
40,143,-0.67305
40,144,-1.0138
40,145,-0.68448
40,146,-0.66871
40,147,-1.0345
40,148,-0.50533
40,149,-0.74952
40,150,-0.26184
40,151,-0.19875
40,152,-0.26055
40,153,-0.5993
40,154,-1.398
40,155,-0.52194
40,156,-0.22799
40,157,-0.66748
40,158,0.32222
40,159,-0.19228
40,160,-0.24184
40,161,0.15161
40,162,-1.3191
40,163,-0.39611
40,164,0.34032
40,165,-0.44899
50,1,-1.6497
50,2,-1.5354
50,3,-1.5621
50,4,-1.5591
50,5,-1.5633
50,6,-1.5795
50,7,-1.5841
50,8,-1.585
50,9,-1.5979
50,10,-1.5994
50,11,-1.6286
50,12,-1.6325
50,13,-1.792
50,14,-1.8557
50,15,-1.9812
50,16,-2.2046
50,17,-2.3306
50,18,-2.3473
50,19,-2.4122
50,20,-2.5055
50,21,-2.9925
50,22,-3.6758
50,23,-3.2037
50,24,-2.4792
50,25,-2.4024
50,26,-2.3754
50,27,-2.3564
50,28,-2.3112
50,29,-2.259
50,30,-2.1212
50,31,-2.0749
50,32,-2.0633
50,33,-2.0501
50,34,-2.0373
50,35,-2.033
50,36,-1.9964
50,37,-1.9126
50,38,-1.888
50,39,-1.8552
50,40,-1.8389
50,41,-1.8098
50,42,-1.8048
50,43,-1.7805
50,44,-1.7445
50,45,-1.7389
50,46,-1.7294
50,47,-1.71
50,48,-1.7111
50,49,-1.9386
50,50,-1.9064
50,51,-1.9619
50,52,-2.0075
50,53,-1.9613
50,54,-2.0731
50,55,-2.0724
50,56,-2.0909
50,57,-2.1213
50,58,-2.1029
50,59,-2.0607
50,60,-2.1675
50,61,-2.1754
50,62,-2.2097
50,63,-2.1876
50,64,-2.2673
50,65,-2.2521
50,66,-2.2361
50,67,-2.3972
50,68,-2.2462
50,69,-2.307
50,70,-2.2753
50,71,-2.2289
50,72,-2.3538
50,73,-2.4828
50,74,-2.4062
50,75,-2.3091
50,76,-2.219
50,77,-2.3185
50,78,-2.2988
50,79,-2.2423
50,80,-2.2588
50,81,-2.2467
50,82,-2.3245
50,83,-2.5409
50,84,-2.5588
50,85,-2.296
50,86,-2.4159
50,87,-2.2795
50,88,-2.2248
50,89,-2.2572
50,90,-2.3937
50,91,-2.2482
50,92,-2.2119
50,93,-2.5042
50,94,-2.3412
50,95,-2.2055
50,96,-2.2144
50,97,-1.9427
50,98,-1.871
50,99,-1.8277
50,100,-1.792
50,101,-1.8786
50,102,-1.7468
50,103,-1.7219
50,104,-1.7742
50,105,-1.7537
50,106,-1.7254
50,107,-1.7302
50,108,-1.6352
50,109,-1.6061
50,110,-1.6812
50,111,-1.7099
50,112,-1.6851
50,113,-1.5909
50,114,-1.6966
50,115,-1.5261
50,116,-1.4466
50,117,-1.4436
50,118,-1.4618
50,119,-1.4398
50,120,-1.3922
50,121,-0.6759
50,122,-0.78249
50,123,-0.69242
50,124,-1.4078
50,125,-0.6841
50,126,-0.82649
50,127,-1.1186
50,128,-0.75053
50,129,-0.6719
50,130,-0.91939
50,131,-1.1028
50,132,-1.579
50,133,-0.79988
50,134,-0.97828
50,135,-1.1707
50,136,-0.79293
50,137,-0.79932
50,138,-1.0905
50,139,-1.145
50,140,-1.2845
50,141,-1.2875
50,142,-0.55188
50,143,-0.6731
50,144,-1.0109
50,145,-0.68336
50,146,-0.66899
50,147,-1.0328
50,148,-0.50565
50,149,-0.74859
50,150,-0.26211
50,151,-0.19901
50,152,-0.2608
50,153,-0.59923
50,154,-1.3881
50,155,-0.52225
50,156,-0.22826
50,157,-0.66784
50,158,0.32207
50,159,-0.19253
50,160,-0.24211
50,161,0.15165
50,162,-1.3114
50,163,-0.39542
50,164,0.33912
50,165,-0.44873
60,1,-1.6497
60,2,-1.5354
60,3,-1.5621
60,4,-1.5591
60,5,-1.5633
60,6,-1.5795
60,7,-1.5841
60,8,-1.585
60,9,-1.5979
60,10,-1.5994
60,11,-1.6286
60,12,-1.6325
60,13,-1.792
60,14,-1.8557
60,15,-1.9811
60,16,-2.2045
60,17,-2.3305
60,18,-2.3471
60,19,-2.412
60,20,-2.5053
60,21,-2.9901
60,22,-3.6284
60,23,-3.1976
60,24,-2.479
60,25,-2.4022
60,26,-2.3753
60,27,-2.3563
60,28,-2.3111
60,29,-2.2589
60,30,-2.1212
60,31,-2.0749
60,32,-2.0632
60,33,-2.0501
60,34,-2.0373
60,35,-2.033
60,36,-1.9964
60,37,-1.9126
60,38,-1.888
60,39,-1.8552
60,40,-1.8389
60,41,-1.8098
60,42,-1.8048
60,43,-1.7805
60,44,-1.7445
60,45,-1.7389
60,46,-1.7294
60,47,-1.71
60,48,-1.7111
60,49,-1.9385
60,50,-1.9064
60,51,-1.9619
60,52,-2.0075
60,53,-1.9612
60,54,-2.073
60,55,-2.0723
60,56,-2.0908
60,57,-2.1211
60,58,-2.1028
60,59,-2.0605
60,60,-2.1673
60,61,-2.1752
60,62,-2.2095
60,63,-2.1874
60,64,-2.2671
60,65,-2.2518
60,66,-2.2358
60,67,-2.3966
60,68,-2.246
60,69,-2.3066
60,70,-2.2751
60,71,-2.2287
60,72,-2.3533
60,73,-2.4819
60,74,-2.4057
60,75,-2.3088
60,76,-2.2187
60,77,-2.3181
60,78,-2.2985
60,79,-2.242
60,80,-2.2585
60,81,-2.2465
60,82,-2.3242
60,83,-2.5399
60,84,-2.5578
60,85,-2.2957
60,86,-2.4155
60,87,-2.2793
60,88,-2.2246
60,89,-2.257
60,90,-2.3934
60,91,-2.248
60,92,-2.2118
60,93,-2.5037
60,94,-2.341
60,95,-2.2054
60,96,-2.2143
60,97,-1.9427
60,98,-1.871
60,99,-1.8277
60,100,-1.792
60,101,-1.8786
60,102,-1.7468
60,103,-1.7219
60,104,-1.7742
60,105,-1.7537
60,106,-1.7254
60,107,-1.7302
60,108,-1.6352
60,109,-1.6061
60,110,-1.6812
60,111,-1.7099
60,112,-1.6851
60,113,-1.5909
60,114,-1.6965
60,115,-1.5261
60,116,-1.4466
60,117,-1.4436
60,118,-1.4618
60,119,-1.4398
60,120,-1.3922
60,121,-0.67597
60,122,-0.78257
60,123,-0.69251
60,124,-1.4073
60,125,-0.68419
60,126,-0.82658
60,127,-1.1187
60,128,-0.75061
60,129,-0.67198
60,130,-0.91948
60,131,-1.1028
60,132,-1.5771
60,133,-0.79997
60,134,-0.97838
60,135,-1.1707
60,136,-0.79304
60,137,-0.79942
60,138,-1.0905
60,139,-1.145
60,140,-1.2844
60,141,-1.2864
60,142,-0.55199
60,143,-0.67315
60,144,-1.0078
60,145,-0.68215
60,146,-0.6693
60,147,-1.0309
60,148,-0.506
60,149,-0.74758
60,150,-0.2624
60,151,-0.19929
60,152,-0.26106
60,153,-0.59916
60,154,-1.3778
60,155,-0.52259
60,156,-0.22855
60,157,-0.66823
60,158,0.32191
60,159,-0.1928
60,160,-0.2424
60,161,0.15169
60,162,-1.3034
60,163,-0.39468
60,164,0.33784
60,165,-0.44846
70,1,-1.6497
70,2,-1.5354
70,3,-1.5621
70,4,-1.5591
70,5,-1.5633
70,6,-1.5795
70,7,-1.584
70,8,-1.585
70,9,-1.5979
70,10,-1.5994
70,11,-1.6286
70,12,-1.6325
70,13,-1.7919
70,14,-1.8557
70,15,-1.9811
70,16,-2.2044
70,17,-2.3303
70,18,-2.3469
70,19,-2.4118
70,20,-2.5049
70,21,-2.9873
70,22,-3.5807
70,23,-3.1902
70,24,-2.4787
70,25,-2.402
70,26,-2.3751
70,27,-2.3562
70,28,-2.311
70,29,-2.2589
70,30,-2.1211
70,31,-2.0749
70,32,-2.0632
70,33,-2.05
70,34,-2.0372
70,35,-2.0329
70,36,-1.9963
70,37,-1.9125
70,38,-1.888
70,39,-1.8552
70,40,-1.8389
70,41,-1.8097
70,42,-1.8048
70,43,-1.7805
70,44,-1.7445
70,45,-1.7389
70,46,-1.7294
70,47,-1.71
70,48,-1.711
70,49,-1.9385
70,50,-1.9064
70,51,-1.9618
70,52,-2.0074
70,53,-1.9612
70,54,-2.0729
70,55,-2.0722
70,56,-2.0907
70,57,-2.121
70,58,-2.1027
70,59,-2.0604
70,60,-2.167
70,61,-2.175
70,62,-2.2093
70,63,-2.1872
70,64,-2.2668
70,65,-2.2515
70,66,-2.2355
70,67,-2.396
70,68,-2.2457
70,69,-2.3061
70,70,-2.2747
70,71,-2.2283
70,72,-2.3527
70,73,-2.4808
70,74,-2.405
70,75,-2.3084
70,76,-2.2185
70,77,-2.3177
70,78,-2.2981
70,79,-2.2417
70,80,-2.2583
70,81,-2.2462
70,82,-2.3238
70,83,-2.5388
70,84,-2.5568
70,85,-2.2954
70,86,-2.415
70,87,-2.2791
70,88,-2.2245
70,89,-2.2568
70,90,-2.393
70,91,-2.2478
70,92,-2.2117
70,93,-2.5031
70,94,-2.3408
70,95,-2.2053
70,96,-2.2142
70,97,-1.9426
70,98,-1.871
70,99,-1.8277
70,100,-1.792
70,101,-1.8786
70,102,-1.7468
70,103,-1.7219
70,104,-1.7742
70,105,-1.7537
70,106,-1.7254
70,107,-1.7302
70,108,-1.6352
70,109,-1.6061
70,110,-1.6812
70,111,-1.7099
70,112,-1.6851
70,113,-1.5909
70,114,-1.6965
70,115,-1.5261
70,116,-1.4467
70,117,-1.4436
70,118,-1.4619
70,119,-1.4398
70,120,-1.3922
70,121,-0.67605
70,122,-0.78265
70,123,-0.6926
70,124,-1.4069
70,125,-0.68429
70,126,-0.82667
70,127,-1.1187
70,128,-0.75071
70,129,-0.67208
70,130,-0.91958
70,131,-1.1029
70,132,-1.575
70,133,-0.80008
70,134,-0.9785
70,135,-1.1707
70,136,-0.79316
70,137,-0.79953
70,138,-1.0905
70,139,-1.145
70,140,-1.2842
70,141,-1.2852
70,142,-0.55211
70,143,-0.6732
70,144,-1.0044
70,145,-0.68083
70,146,-0.66964
70,147,-1.0288
70,148,-0.50639
70,149,-0.74649
70,150,-0.26272
70,151,-0.19959
70,152,-0.26135
70,153,-0.59909
70,154,-1.367
70,155,-0.52296
70,156,-0.22886
70,157,-0.66866
70,158,0.32173
70,159,-0.19309
70,160,-0.24272
70,161,0.15174
70,162,-1.295
70,163,-0.39388
70,164,0.33647
70,165,-0.44818
80,1,-1.6496
80,2,-1.5354
80,3,-1.5621
80,4,-1.5591
80,5,-1.5633
80,6,-1.5795
80,7,-1.584
80,8,-1.585
80,9,-1.5979
80,10,-1.5994
80,11,-1.6286
80,12,-1.6325
80,13,-1.7919
80,14,-1.8557
80,15,-1.9811
80,16,-2.2043
80,17,-2.3301
80,18,-2.3467
80,19,-2.4115
80,20,-2.5045
80,21,-2.9837
80,22,-3.533
80,23,-3.1814
80,24,-2.4784
80,25,-2.4018
80,26,-2.3749
80,27,-2.356
80,28,-2.3108
80,29,-2.2587
80,30,-2.1211
80,31,-2.0748
80,32,-2.0631
80,33,-2.05
80,34,-2.0372
80,35,-2.0329
80,36,-1.9963
80,37,-1.9125
80,38,-1.888
80,39,-1.8551
80,40,-1.8388
80,41,-1.8097
80,42,-1.8048
80,43,-1.7805
80,44,-1.7445
80,45,-1.7389
80,46,-1.7294
80,47,-1.71
80,48,-1.711
80,49,-1.9384
80,50,-1.9063
80,51,-1.9617
80,52,-2.0073
80,53,-1.9611
80,54,-2.0727
80,55,-2.072
80,56,-2.0905
80,57,-2.1208
80,58,-2.1025
80,59,-2.0602
80,60,-2.1668
80,61,-2.1748
80,62,-2.209
80,63,-2.1869
80,64,-2.2664
80,65,-2.251
80,66,-2.2352
80,67,-2.3952
80,68,-2.2453
80,69,-2.3056
80,70,-2.2743
80,71,-2.2279
80,72,-2.352
80,73,-2.4796
80,74,-2.4043
80,75,-2.308
80,76,-2.2182
80,77,-2.3172
80,78,-2.2977
80,79,-2.2414
80,80,-2.258
80,81,-2.2459
80,82,-2.3234
80,83,-2.5375
80,84,-2.5555
80,85,-2.295
80,86,-2.4145
80,87,-2.2788
80,88,-2.2243
80,89,-2.2566
80,90,-2.3925
80,91,-2.2476
80,92,-2.2116
80,93,-2.5025
80,94,-2.3405
80,95,-2.2051
80,96,-2.2141
80,97,-1.9426
80,98,-1.871
80,99,-1.8276
80,100,-1.792
80,101,-1.8786
80,102,-1.7467
80,103,-1.7219
80,104,-1.7742
80,105,-1.7537
80,106,-1.7254
80,107,-1.7302
80,108,-1.6352
80,109,-1.6061
80,110,-1.6812
80,111,-1.7099
80,112,-1.6851
80,113,-1.5909
80,114,-1.6965
80,115,-1.5261
80,116,-1.4467
80,117,-1.4436
80,118,-1.4619
80,119,-1.4398
80,120,-1.3923
80,121,-0.67613
80,122,-0.78274
80,123,-0.6927
80,124,-1.4064
80,125,-0.6844
80,126,-0.82678
80,127,-1.1188
80,128,-0.75081
80,129,-0.67218
80,130,-0.91969
80,131,-1.1029
80,132,-1.5726
80,133,-0.8002
80,134,-0.97863
80,135,-1.1707
80,136,-0.79329
80,137,-0.79966
80,138,-1.0905
80,139,-1.1449
80,140,-1.284
80,141,-1.2839
80,142,-0.55224
80,143,-0.67326
80,144,-1.0008
80,145,-0.6794
80,146,-0.67001
80,147,-1.0266
80,148,-0.5068
80,149,-0.7453
80,150,-0.26307
80,151,-0.19992
80,152,-0.26167
80,153,-0.599
80,154,-1.3559
80,155,-0.52336
80,156,-0.22921
80,157,-0.66913
80,158,0.32153
80,159,-0.19341
80,160,-0.24307
80,161,0.15178
80,162,-1.2862
80,163,-0.39303
80,164,0.335
80,165,-0.44788
90,1,-1.6496
90,2,-1.5354
90,3,-1.5621
90,4,-1.5591
90,5,-1.5633
90,6,-1.5795
90,7,-1.584
90,8,-1.5849
90,9,-1.5979
90,10,-1.5994
90,11,-1.6286
90,12,-1.6324
90,13,-1.7919
90,14,-1.8556
90,15,-1.981
90,16,-2.2042
90,17,-2.3299
90,18,-2.3465
90,19,-2.4112
90,20,-2.504
90,21,-2.9794
90,22,-3.4851
90,23,-3.1708
90,24,-2.478
90,25,-2.4015
90,26,-2.3747
90,27,-2.3558
90,28,-2.3107
90,29,-2.2586
90,30,-2.121
90,31,-2.0748
90,32,-2.0631
90,33,-2.05
90,34,-2.0372
90,35,-2.0329
90,36,-1.9963
90,37,-1.9125
90,38,-1.888
90,39,-1.8551
90,40,-1.8388
90,41,-1.8097
90,42,-1.8048
90,43,-1.7805
90,44,-1.7445
90,45,-1.7389
90,46,-1.7294
90,47,-1.71
90,48,-1.711
90,49,-1.9384
90,50,-1.9062
90,51,-1.9616
90,52,-2.0072
90,53,-1.961
90,54,-2.0725
90,55,-2.0719
90,56,-2.0903
90,57,-2.1206
90,58,-2.1023
90,59,-2.06
90,60,-2.1664
90,61,-2.1745
90,62,-2.2086
90,63,-2.1865
90,64,-2.2659
90,65,-2.2505
90,66,-2.2348
90,67,-2.3942
90,68,-2.2449
90,69,-2.305
90,70,-2.2738
90,71,-2.2274
90,72,-2.3512
90,73,-2.4782
90,74,-2.4035
90,75,-2.3075
90,76,-2.2178
90,77,-2.3166
90,78,-2.2973
90,79,-2.241
90,80,-2.2576
90,81,-2.2455
90,82,-2.3228
90,83,-2.536
90,84,-2.554
90,85,-2.2946
90,86,-2.4138
90,87,-2.2785
90,88,-2.224
90,89,-2.2563
90,90,-2.392
90,91,-2.2473
90,92,-2.2114
90,93,-2.5018
90,94,-2.3402
90,95,-2.205
90,96,-2.2139
90,97,-1.9426
90,98,-1.871
90,99,-1.8276
90,100,-1.7919
90,101,-1.8786
90,102,-1.7467
90,103,-1.7219
90,104,-1.7742
90,105,-1.7537
90,106,-1.7254
90,107,-1.7302
90,108,-1.6352
90,109,-1.6061
90,110,-1.6812
90,111,-1.7099
90,112,-1.6851
90,113,-1.5909
90,114,-1.6965
90,115,-1.5261
90,116,-1.4467
90,117,-1.4436
90,118,-1.4619
90,119,-1.4398
90,120,-1.3923
90,121,-0.67623
90,122,-0.78284
90,123,-0.69282
90,124,-1.4058
90,125,-0.68452
90,126,-0.82689
90,127,-1.1189
90,128,-0.75093
90,129,-0.6723
90,130,-0.91982
90,131,-1.103
90,132,-1.5701
90,133,-0.80033
90,134,-0.97877
90,135,-1.1707
90,136,-0.79343
90,137,-0.7998
90,138,-1.0905
90,139,-1.1448
90,140,-1.2837
90,141,-1.2824
90,142,-0.55239
90,143,-0.67333
90,144,-0.99697
90,145,-0.67786
90,146,-0.67041
90,147,-1.0242
90,148,-0.50726
90,149,-0.74402
90,150,-0.26345
90,151,-0.20029
90,152,-0.26201
90,153,-0.59891
90,154,-1.3445
90,155,-0.5238
90,156,-0.22958
90,157,-0.66964
90,158,0.32132
90,159,-0.19376
90,160,-0.24345
90,161,0.15184
90,162,-1.277
90,163,-0.3921
90,164,0.33343
90,165,-0.44757
100,1,-1.6496
100,2,-1.5354
100,3,-1.562
100,4,-1.5591
100,5,-1.5632
100,6,-1.5794
100,7,-1.584
100,8,-1.5849
100,9,-1.5979
100,10,-1.5994
100,11,-1.6286
100,12,-1.6324
100,13,-1.7918
100,14,-1.8556
100,15,-1.9809
100,16,-2.204
100,17,-2.3296
100,18,-2.3461
100,19,-2.4108
100,20,-2.5033
100,21,-2.974
100,22,-3.4371
100,23,-3.1582
100,24,-2.4775
100,25,-2.4012
100,26,-2.3744
100,27,-2.3555
100,28,-2.3104
100,29,-2.2584
100,30,-2.1209
100,31,-2.0747
100,32,-2.063
100,33,-2.0499
100,34,-2.0371
100,35,-2.0328
100,36,-1.9962
100,37,-1.9125
100,38,-1.8879
100,39,-1.8551
100,40,-1.8388
100,41,-1.8097
100,42,-1.8047
100,43,-1.7804
100,44,-1.7445
100,45,-1.7389
100,46,-1.7294
100,47,-1.71
100,48,-1.711
100,49,-1.9383
100,50,-1.9061
100,51,-1.9615
100,52,-2.007
100,53,-1.9608
100,54,-2.0723
100,55,-2.0717
100,56,-2.0901
100,57,-2.1203
100,58,-2.102
100,59,-2.0598
100,60,-2.166
100,61,-2.1741
100,62,-2.2082
100,63,-2.1861
100,64,-2.2654
100,65,-2.2499
100,66,-2.2343
100,67,-2.3931
100,68,-2.2444
100,69,-2.3042
100,70,-2.2732
100,71,-2.2268
100,72,-2.3502
100,73,-2.4765
100,74,-2.4025
100,75,-2.3068
100,76,-2.2174
100,77,-2.3159
100,78,-2.2967
100,79,-2.2405
100,80,-2.2572
100,81,-2.2451
100,82,-2.3222
100,83,-2.5342
100,84,-2.5523
100,85,-2.2941
100,86,-2.413
100,87,-2.2781
100,88,-2.2238
100,89,-2.256
100,90,-2.3914
100,91,-2.247
100,92,-2.2112
100,93,-2.5009
100,94,-2.3398
100,95,-2.2048
100,96,-2.2138
100,97,-1.9425
100,98,-1.871
100,99,-1.8276
100,100,-1.7919
100,101,-1.8786
100,102,-1.7467
100,103,-1.7219
100,104,-1.7742
100,105,-1.7537
100,106,-1.7254
100,107,-1.7302
100,108,-1.6352
100,109,-1.6061
100,110,-1.6812
100,111,-1.7099
100,112,-1.6851
100,113,-1.5909
100,114,-1.6965
100,115,-1.5261
100,116,-1.4467
100,117,-1.4437
100,118,-1.4619
100,119,-1.4398
100,120,-1.3923
100,121,-0.67634
100,122,-0.78296
100,123,-0.69294
100,124,-1.4051
100,125,-0.68466
100,126,-0.82702
100,127,-1.119
100,128,-0.75106
100,129,-0.67243
100,130,-0.91996
100,131,-1.1031
100,132,-1.5672
100,133,-0.80047
100,134,-0.97894
100,135,-1.1707
100,136,-0.79359
100,137,-0.79996
100,138,-1.0906
100,139,-1.1448
100,140,-1.2835
100,141,-1.2808
100,142,-0.55255
100,143,-0.6734
100,144,-0.99284
100,145,-0.67619
100,146,-0.67085
100,147,-1.0217
100,148,-0.50776
100,149,-0.74263
100,150,-0.26386
100,151,-0.20068
100,152,-0.26239
100,153,-0.59881
100,154,-1.3326
100,155,-0.52428
100,156,-0.22999
100,157,-0.67019
100,158,0.32109
100,159,-0.19413
100,160,-0.24387
100,161,0.1519
100,162,-1.2674
100,163,-0.39111
100,164,0.33175
100,165,-0.44725
200,1,-1.6479
200,2,-1.5346
200,3,-1.5612
200,4,-1.5582
200,5,-1.5624
200,6,-1.5785
200,7,-1.5831
200,8,-1.584
200,9,-1.597
200,10,-1.5985
200,11,-1.6276
200,12,-1.6314
200,13,-1.7903
200,14,-1.8537
200,15,-1.9779
200,16,-2.1966
200,17,-2.3172
200,18,-2.3329
200,19,-2.3934
200,20,-2.4777
200,21,-2.8228
200,22,-2.9548
200,23,-2.8974
200,24,-2.4578
200,25,-2.3873
200,26,-2.3621
200,27,-2.3442
200,28,-2.3013
200,29,-2.2513
200,30,-2.1173
200,31,-2.0718
200,32,-2.0603
200,33,-2.0473
200,34,-2.0347
200,35,-2.0304
200,36,-1.9942
200,37,-1.9112
200,38,-1.8868
200,39,-1.8541
200,40,-1.8379
200,41,-1.8089
200,42,-1.804
200,43,-1.7798
200,44,-1.7439
200,45,-1.7383
200,46,-1.7288
200,47,-1.7095
200,48,-1.7105
200,49,-1.9353
200,50,-1.903
200,51,-1.958
200,52,-2.0025
200,53,-1.9566
200,54,-2.0654
200,55,-2.0649
200,56,-2.0832
200,57,-2.112
200,58,-2.0943
200,59,-2.0521
200,60,-2.1535
200,61,-2.1633
200,62,-2.1955
200,63,-2.174
200,64,-2.2496
200,65,-2.2318
200,66,-2.2205
200,67,-2.3618
200,68,-2.2301
200,69,-2.2834
200,70,-2.2571
200,71,-2.2105
200,72,-2.3246
200,73,-2.4334
200,74,-2.3765
200,75,-2.2901
200,76,-2.2059
200,77,-2.2975
200,78,-2.2819
200,79,-2.2278
200,80,-2.2458
200,81,-2.2341
200,82,-2.3069
200,83,-2.4922
200,84,-2.5116
200,85,-2.2818
200,86,-2.3941
200,87,-2.2681
200,88,-2.217
200,89,-2.2484
200,90,-2.376
200,91,-2.2396
200,92,-2.2061
200,93,-2.4804
200,94,-2.3301
200,95,-2.2005
200,96,-2.2093
200,97,-1.9412
200,98,-1.8707
200,99,-1.8274
200,100,-1.7916
200,101,-1.8782
200,102,-1.7466
200,103,-1.7218
200,104,-1.774
200,105,-1.7535
200,106,-1.7253
200,107,-1.73
200,108,-1.6353
200,109,-1.6062
200,110,-1.6812
200,111,-1.7097
200,112,-1.6851
200,113,-1.591
200,114,-1.6963
200,115,-1.5264
200,116,-1.4471
200,117,-1.4439
200,118,-1.4623
200,119,-1.4402
200,120,-1.3929
200,121,-0.67878
200,122,-0.78522
200,123,-0.69545
200,124,-1.3929
200,125,-0.68732
200,126,-0.82953
200,127,-1.1206
200,128,-0.75354
200,129,-0.67495
200,130,-0.92264
200,131,-1.1044
200,132,-1.519
200,133,-0.80329
200,134,-0.98203
200,135,-1.1707
200,136,-0.79671
200,137,-0.80298
200,138,-1.091
200,139,-1.1435
200,140,-1.2787
200,141,-1.2521
200,142,-0.55564
200,143,-0.67473
200,144,-0.93391
200,145,-0.65056
200,146,-0.67813
200,147,-0.98335
200,148,-0.51604
200,149,-0.72106
200,150,-0.27075
200,151,-0.20728
200,152,-0.26866
200,153,-0.59718
200,154,-1.1965
200,155,-0.53227
200,156,-0.23681
200,157,-0.67938
200,158,0.31723
200,159,-0.20042
200,160,-0.25077
200,161,0.15277
200,162,-1.1525
200,163,-0.3762
200,164,0.30781
200,165,-0.44305
300,1,-1.6323
300,2,-1.5274
300,3,-1.553
300,4,-1.5501
300,5,-1.5543
300,6,-1.5698
300,7,-1.5744
300,8,-1.5755
300,9,-1.5882
300,10,-1.5899
300,11,-1.6183
300,12,-1.6222
300,13,-1.7759
300,14,-1.8361
300,15,-1.9507
300,16,-2.137
300,17,-2.2262
300,18,-2.2368
300,19,-2.2757
300,20,-2.3229
300,21,-2.4464
300,22,-2.4716
300,23,-2.4608
300,24,-2.3304
300,25,-2.2896
300,26,-2.274
300,27,-2.2617
300,28,-2.232
300,29,-2.195
300,30,-2.0872
300,31,-2.0471
300,32,-2.037
300,33,-2.0253
300,34,-2.0139
300,35,-2.0101
300,36,-1.9773
300,37,-1.9003
300,38,-1.8771
300,39,-1.8461
300,40,-1.8304
300,41,-1.8021
300,42,-1.7978
300,43,-1.7741
300,44,-1.7388
300,45,-1.7336
300,46,-1.7244
300,47,-1.7053
300,48,-1.706
300,49,-1.9151
300,50,-1.8824
300,51,-1.9346
300,52,-1.9731
300,53,-1.9297
300,54,-2.024
300,55,-2.0249
300,56,-2.0428
300,57,-2.065
300,58,-2.0504
300,59,-2.0091
300,60,-2.089
300,61,-2.1068
300,62,-2.1313
300,63,-2.1126
300,64,-2.1746
300,65,-2.1486
300,66,-2.1548
300,67,-2.2377
300,68,-2.1632
300,69,-2.1929
300,70,-2.1844
300,71,-2.1378
300,72,-2.2223
300,73,-2.2872
300,74,-2.2754
300,75,-2.2187
300,76,-2.1546
300,77,-2.2222
300,78,-2.2192
300,79,-2.1735
300,80,-2.1972
300,81,-2.187
300,82,-2.2448
300,83,-2.3587
300,84,-2.3824
300,85,-2.2311
300,86,-2.3221
300,87,-2.2266
300,88,-2.1881
300,89,-2.2164
300,90,-2.3171
300,91,-2.2089
300,92,-2.185
300,93,-2.4074
300,94,-2.2919
300,95,-2.1827
300,96,-2.1909
300,97,-1.9358
300,98,-1.8697
300,99,-1.8262
300,100,-1.7901
300,101,-1.8769
300,102,-1.7461
300,103,-1.7213
300,104,-1.7732
300,105,-1.7527
300,106,-1.7248
300,107,-1.7293
300,108,-1.6354
300,109,-1.6066
300,110,-1.6811
300,111,-1.7089
300,112,-1.6852
300,113,-1.5911
300,114,-1.6955
300,115,-1.5274
300,116,-1.4486
300,117,-1.4449
300,118,-1.4638
300,119,-1.4416
300,120,-1.3948
300,121,-0.68753
300,122,-0.79224
300,123,-0.70311
300,124,-1.3597
300,125,-0.69532
300,126,-0.83706
300,127,-1.1253
300,128,-0.76101
300,129,-0.68252
300,130,-0.93064
300,131,-1.1082
300,132,-1.418
300,133,-0.81172
300,134,-0.99125
300,135,-1.1703
300,136,-0.80603
300,137,-0.81202
300,138,-1.092
300,139,-1.1395
300,140,-1.2646
300,141,-1.1856
300,142,-0.56473
300,143,-0.67772
300,144,-0.83954
300,145,-0.60208
300,146,-0.69512
300,147,-0.91517
300,148,-0.53583
300,149,-0.67923
300,150,-0.28713
300,151,-0.22296
300,152,-0.28346
300,153,-0.59341
300,154,-1.0399
300,155,-0.55121
300,156,-0.253
300,157,-0.70087
300,158,0.30816
300,159,-0.21529
300,160,-0.26708
300,161,0.15433
300,162,-1.0109
300,163,-0.34896
300,164,0.26795
300,165,-0.43682
400,1,-1.5228
400,2,-1.4688
400,3,-1.4883
400,4,-1.4857
400,5,-1.4897
400,6,-1.5012
400,7,-1.5064
400,8,-1.5085
400,9,-1.5196
400,10,-1.5224
400,11,-1.5463
400,12,-1.5504
400,13,-1.6739
400,14,-1.718
400,15,-1.7905
400,16,-1.8835
400,17,-1.9173
400,18,-1.9207
400,19,-1.933
400,20,-1.9459
400,21,-1.9812
400,22,-1.9914
400,23,-1.9864
400,24,-1.9803
400,25,-1.9743
400,26,-1.9723
400,27,-1.9688
400,28,-1.9622
400,29,-1.9525
400,30,-1.9202
400,31,-1.9015
400,32,-1.8972
400,33,-1.891
400,34,-1.8853
400,35,-1.883
400,36,-1.8666
400,37,-1.8229
400,38,-1.8069
400,39,-1.7866
400,40,-1.7746
400,41,-1.7515
400,42,-1.7509
400,43,-1.7317
400,44,-1.7006
400,45,-1.6979
400,46,-1.691
400,47,-1.6738
400,48,-1.6721
400,49,-1.8102
400,50,-1.776
400,51,-1.8192
400,52,-1.8377
400,53,-1.803
400,54,-1.8579
400,55,-1.8657
400,56,-1.8835
400,57,-1.8898
400,58,-1.8848
400,59,-1.8462
400,60,-1.8853
400,61,-1.9194
400,62,-1.9312
400,63,-1.9181
400,64,-1.9602
400,65,-1.9234
400,66,-1.9588
400,67,-1.9697
400,68,-1.9674
400,69,-1.9639
400,70,-1.9814
400,71,-1.9367
400,72,-1.986
400,73,-2.0128
400,74,-2.0442
400,75,-2.0264
400,76,-1.9989
400,77,-2.0278
400,78,-2.0456
400,79,-2.0157
400,80,-2.0526
400,81,-2.0459
400,82,-2.0783
400,83,-2.1122
400,84,-2.1416
400,85,-2.0871
400,86,-2.1449
400,87,-2.1024
400,88,-2.0936
400,89,-2.1154
400,90,-2.1644
400,91,-2.1126
400,92,-2.1137
400,93,-2.2379
400,94,-2.1812
400,95,-2.1216
400,96,-2.1287
400,97,-1.9166
400,98,-1.8658
400,99,-1.8212
400,100,-1.7838
400,101,-1.8709
400,102,-1.7435
400,103,-1.7189
400,104,-1.7695
400,105,-1.7488
400,106,-1.7223
400,107,-1.7254
400,108,-1.6354
400,109,-1.6075
400,110,-1.68
400,111,-1.7048
400,112,-1.6843
400,113,-1.591
400,114,-1.6911
400,115,-1.5307
400,116,-1.4534
400,117,-1.4474
400,118,-1.4682
400,119,-1.4456
400,120,-1.4012
400,121,-0.71888
400,122,-0.81386
400,123,-0.72648
400,124,-1.2822
400,125,-0.71947
400,126,-0.85936
400,127,-1.1367
400,128,-0.7833
400,129,-0.70529
400,130,-0.9541
400,131,-1.1171
400,132,-1.2583
400,133,-0.83685
400,134,-1.0181
400,135,-1.1668
400,136,-0.83395
400,137,-0.83891
400,138,-1.0927
400,139,-1.1265
400,140,-1.2252
400,141,-1.0652
400,142,-0.59134
400,143,-0.68072
400,144,-0.71956
400,145,-0.52775
400,146,-0.73278
400,147,-0.81716
400,148,-0.58256
400,149,-0.61264
400,150,-0.32564
400,151,-0.25972
400,152,-0.3177
400,153,-0.58535
400,154,-0.88079
400,155,-0.59533
400,156,-0.29106
400,157,-0.74906
400,158,0.28723
400,159,-0.24997
400,160,-0.30509
400,161,0.1556
400,162,-0.85959
400,163,-0.30877
400,164,0.21178
400,165,-0.4282
500,1,-1.2316
500,2,-1.2564
500,3,-1.2636
500,4,-1.2613
500,5,-1.2647
500,6,-1.2684
500,7,-1.2742
500,8,-1.2779
500,9,-1.2855
500,10,-1.2901
500,11,-1.3048
500,12,-1.3088
500,13,-1.3834
500,14,-1.4075
500,15,-1.441
500,16,-1.4821
500,17,-1.4973
500,18,-1.4987
500,19,-1.5043
500,20,-1.5098
500,21,-1.5313
500,22,-1.5394
500,23,-1.535
500,24,-1.5477
500,25,-1.5499
500,26,-1.5515
500,27,-1.5505
500,28,-1.5513
500,29,-1.5519
500,30,-1.5599
500,31,-1.5575
500,32,-1.5582
500,33,-1.557
500,34,-1.5566
500,35,-1.5559
500,36,-1.5569
500,37,-1.5591
500,38,-1.5559
500,39,-1.5566
500,40,-1.5527
500,41,-1.5415
500,42,-1.5507
500,43,-1.5433
500,44,-1.5243
500,45,-1.5294
500,46,-1.5298
500,47,-1.5188
500,48,-1.5109
500,49,-1.543
500,50,-1.5085
500,51,-1.5436
500,52,-1.5446
500,53,-1.5196
500,54,-1.5484
500,55,-1.5654
500,56,-1.5843
500,57,-1.5812
500,58,-1.5854
500,59,-1.5514
500,60,-1.5723
500,61,-1.6156
500,62,-1.6229
500,63,-1.614
500,64,-1.6498
500,65,-1.6122
500,66,-1.6627
500,67,-1.6467
500,68,-1.6749
500,69,-1.6586
500,70,-1.689
500,71,-1.6504
500,72,-1.6887
500,73,-1.7056
500,74,-1.753
500,75,-1.7532
500,76,-1.7514
500,77,-1.7613
500,78,-1.7911
500,79,-1.7753
500,80,-1.8242
500,81,-1.8221
500,82,-1.8413
500,83,-1.8436
500,84,-1.8785
500,85,-1.8716
500,86,-1.9124
500,87,-1.9053
500,88,-1.9233
500,89,-1.9433
500,90,-1.9577
500,91,-1.9519
500,92,-1.9791
500,93,-2.032
500,94,-2.0147
500,95,-2.0046
500,96,-2.011
500,97,-1.8845
500,98,-1.8494
500,99,-1.7898
500,100,-1.7495
500,101,-1.8355
500,102,-1.7247
500,103,-1.7003
500,104,-1.7419
500,105,-1.7209
500,106,-1.7018
500,107,-1.6978
500,108,-1.6249
500,109,-1.6023
500,110,-1.664
500,111,-1.6766
500,112,-1.6671
500,113,-1.5804
500,114,-1.6586
500,115,-1.5332
500,116,-1.4588
500,117,-1.4434
500,118,-1.4707
500,119,-1.4488
500,120,-1.4136
500,121,-0.8273
500,122,-0.87862
500,123,-0.79744
500,124,-1.1439
500,125,-0.7926
500,126,-0.92259
500,127,-1.1489
500,128,-0.84826
500,129,-0.77367
500,130,-1.0181
500,131,-1.1248
500,132,-1.0652
500,133,-0.91047
500,134,-1.089
500,135,-1.1404
500,136,-0.91772
500,137,-0.91779
500,138,-1.0792
500,139,-1.0827
500,140,-1.1295
500,141,-0.90579
500,142,-0.6684
500,143,-0.66875
500,144,-0.60196
500,145,-0.44405
500,146,-0.80376
500,147,-0.70877
500,148,-0.6897
500,149,-0.5343
500,150,-0.41413
500,151,-0.34363
500,152,-0.39372
500,153,-0.57098
500,154,-0.74007
500,155,-0.6936
500,156,-0.37882
500,157,-0.84086
500,158,0.24096
500,159,-0.32872
500,160,-0.39133
500,161,0.14983
500,162,-0.71952
500,163,-0.26935
500,164,0.14066
500,165,-0.41712
600,1,-1.1745
600,2,-1.2409
600,3,-1.2414
600,4,-1.2365
600,5,-1.2381
600,6,-1.236
600,7,-1.2386
600,8,-1.2414
600,9,-1.2449
600,10,-1.2477
600,11,-1.2502
600,12,-1.2529
600,13,-1.2742
600,14,-1.2805
600,15,-1.287
600,16,-1.2963
600,17,-1.3002
600,18,-1.3001
600,19,-1.3015
600,20,-1.3022
600,21,-1.3091
600,22,-1.311
600,23,-1.3045
600,24,-1.3053
600,25,-1.305
600,26,-1.3057
600,27,-1.3043
600,28,-1.3036
600,29,-1.3027
600,30,-1.3049
600,31,-1.3017
600,32,-1.302
600,33,-1.3006
600,34,-1.3001
600,35,-1.2996
600,36,-1.2995
600,37,-1.3
600,38,-1.2973
600,39,-1.2976
600,40,-1.2946
600,41,-1.2858
600,42,-1.2927
600,43,-1.2876
600,44,-1.2739
600,45,-1.2785
600,46,-1.2799
600,47,-1.2722
600,48,-1.265
600,49,-1.2913
600,50,-1.2657
600,51,-1.2953
600,52,-1.2964
600,53,-1.2798
600,54,-1.3083
600,55,-1.33
600,56,-1.3472
600,57,-1.346
600,58,-1.3562
600,59,-1.3344
600,60,-1.3606
600,61,-1.3975
600,62,-1.4081
600,63,-1.4043
600,64,-1.4405
600,65,-1.4193
600,66,-1.4654
600,67,-1.4554
600,68,-1.4842
600,69,-1.4762
600,70,-1.5054
600,71,-1.4914
600,72,-1.5322
600,73,-1.5541
600,74,-1.5969
600,75,-1.6017
600,76,-1.6196
600,77,-1.6357
600,78,-1.6627
600,79,-1.6715
600,80,-1.7217
600,81,-1.7297
600,82,-1.7552
600,83,-1.7712
600,84,-1.8122
600,85,-1.8089
600,86,-1.8508
600,87,-1.8486
600,88,-1.8581
600,89,-1.8873
600,90,-1.9126
600,91,-1.9061
600,92,-1.9103
600,93,-1.982
600,94,-1.9487
600,95,-1.9259
600,96,-1.9196
600,97,-1.7363
600,98,-1.6309
600,99,-1.5778
600,100,-1.5463
600,101,-1.5986
600,102,-1.5504
600,103,-1.5342
600,104,-1.5398
600,105,-1.5209
600,106,-1.5294
600,107,-1.5063
600,108,-1.4821
600,109,-1.4834
600,110,-1.4967
600,111,-1.4871
600,112,-1.4877
600,113,-1.4455
600,114,-1.4565
600,115,-1.4336
600,116,-1.3566
600,117,-1.3246
600,118,-1.3644
600,119,-1.3577
600,120,-1.3437
600,121,-1.0727
600,122,-1.0393
600,123,-1.0035
600,124,-0.96981
600,125,-1.0137
600,126,-1.055
600,127,-1.0793
600,128,-1.0114
600,129,-0.97608
600,130,-1.1211
600,131,-1.062
600,132,-0.88191
600,133,-1.0936
600,134,-1.1688
600,135,-1.0347
600,136,-1.1519
600,137,-1.1139
600,138,-0.99608
600,139,-0.9746
600,140,-0.9682
600,141,-0.75566
600,142,-0.88142
600,143,-0.64425
600,144,-0.52648
600,145,-0.3904
600,146,-0.87518
600,147,-0.62638
600,148,-0.89985
600,149,-0.48099
600,150,-0.6125
600,151,-0.52798
600,152,-0.55205
600,153,-0.55762
600,154,-0.64776
600,155,-0.8757
600,156,-0.57757
600,157,-0.90829
600,158,0.14619
600,159,-0.5006
600,160,-0.58004
600,161,0.11497
600,162,-0.62012
600,163,-0.26424
600,164,0.044398
600,165,-0.40401
700,1,-2.1402
700,2,-2.2747
700,3,-2.2371
700,4,-2.2236
700,5,-2.2462
700,6,-2.2048
700,7,-2.2058
700,8,-2.2166
700,9,-2.2201
700,10,-2.2148
700,11,-2.2478
700,12,-2.2227
700,13,-2.2169
700,14,-2.1845
700,15,-2.1663
700,16,-2.1458
700,17,-2.1429
700,18,-2.1416
700,19,-2.1363
700,20,-2.134
700,21,-2.1253
700,22,-2.1181
700,23,-2.1047
700,24,-2.0803
700,25,-2.0779
700,26,-2.0734
700,27,-2.0714
700,28,-2.0632
700,29,-2.0571
700,30,-2.0336
700,31,-2.0184
700,32,-2.0159
700,33,-2.0096
700,34,-2.0086
700,35,-2.0035
700,36,-1.9912
700,37,-1.9416
700,38,-1.9239
700,39,-1.8867
700,40,-1.8722
700,41,-1.8465
700,42,-1.8124
700,43,-1.7829
700,44,-1.7616
700,45,-1.7289
700,46,-1.7009
700,47,-1.688
700,48,-1.7032
700,49,-1.7847
700,50,-1.8041
700,51,-1.7995
700,52,-1.8235
700,53,-1.8218
700,54,-1.8471
700,55,-1.832
700,56,-1.8306
700,57,-1.8393
700,58,-1.8289
700,59,-1.8057
700,60,-1.8041
700,61,-1.8135
700,62,-1.8086
700,63,-1.791
700,64,-1.7961
700,65,-1.7409
700,66,-1.7568
700,67,-1.742
700,68,-1.7362
700,69,-1.7083
700,70,-1.7127
700,71,-1.6271
700,72,-1.6266
700,73,-1.6203
700,74,-1.6386
700,75,-1.6227
700,76,-1.568
700,77,-1.5501
700,78,-1.5673
700,79,-1.5018
700,80,-1.508
700,81,-1.4812
700,82,-1.4752
700,83,-1.4584
700,84,-1.4543
700,85,-1.429
700,86,-1.4357
700,87,-1.4142
700,88,-1.4199
700,89,-1.393
700,90,-1.3715
700,91,-1.3503
700,92,-1.3705
700,93,-1.3563
700,94,-1.3323
700,95,-1.3408
700,96,-1.3326
700,97,-1.1637
700,98,-1.1641
700,99,-1.1839
700,100,-1.1693
700,101,-1.1843
700,102,-1.1664
700,103,-1.1689
700,104,-1.1626
700,105,-1.1526
700,106,-1.1686
700,107,-1.1519
700,108,-1.143
700,109,-1.1583
700,110,-1.1427
700,111,-1.1408
700,112,-1.1321
700,113,-1.1254
700,114,-1.1198
700,115,-1.1281
700,116,-1.0781
700,117,-1.0594
700,118,-1.0861
700,119,-1.092
700,120,-1.0818
700,121,-0.98836
700,122,-1.0704
700,123,-1.1777
700,124,-0.85686
700,125,-1.2199
700,126,-1.0207
700,127,-0.92821
700,128,-1.08
700,129,-1.2335
700,130,-1.0249
700,131,-0.93393
700,132,-0.78803
700,133,-1.101
700,134,-1.0218
700,135,-0.90619
700,136,-1.1509
700,137,-1.0999
700,138,-0.87842
700,139,-0.87314
700,140,-0.84461
700,141,-0.6959
700,142,-1.1437
700,143,-0.7299
700,144,-0.54325
700,145,-0.42267
700,146,-0.87501
700,147,-0.62012
700,148,-0.99733
700,149,-0.50819
700,150,-1.0877
700,151,-0.92666
700,152,-0.87252
700,153,-0.58893
700,154,-0.65474
700,155,-0.9936
700,156,-1.0635
700,157,-0.83547
700,158,-0.028328
700,159,-0.87298
700,160,-1.0033
700,161,0.0062647
700,162,-0.60432
700,163,-0.34285
700,164,-0.11098
700,165,-0.39074
800,1,-1.7323
800,2,-1.5856
800,3,-1.6005
800,4,-1.6301
800,5,-1.6247
800,6,-1.6358
800,7,-1.63
800,8,-1.6416
800,9,-1.629
800,10,-1.639
800,11,-1.636
800,12,-1.6376
800,13,-1.6521
800,14,-1.6574
800,15,-1.663
800,16,-1.6706
800,17,-1.6798
800,18,-1.6791
800,19,-1.679
800,20,-1.6835
800,21,-1.6885
800,22,-1.6927
800,23,-1.6965
800,24,-1.7017
800,25,-1.7075
800,26,-1.7094
800,27,-1.7149
800,28,-1.7173
800,29,-1.7167
800,30,-1.7315
800,31,-1.7325
800,32,-1.7322
800,33,-1.7346
800,34,-1.7383
800,35,-1.7399
800,36,-1.7399
800,37,-1.7546
800,38,-1.7589
800,39,-1.7681
800,40,-1.7672
800,41,-1.7747
800,42,-1.7874
800,43,-1.7972
800,44,-1.8008
800,45,-1.8201
800,46,-1.8313
800,47,-1.8404
800,48,-1.8394
800,49,-1.943
800,50,-1.9474
800,51,-1.9489
800,52,-1.9519
800,53,-1.9596
800,54,-1.957
800,55,-1.9564
800,56,-1.9576
800,57,-1.9546
800,58,-1.9502
800,59,-1.956
800,60,-1.9569
800,61,-1.9465
800,62,-1.9527
800,63,-1.9489
800,64,-1.9425
800,65,-1.9496
800,66,-1.9398
800,67,-1.943
800,68,-1.9296
800,69,-1.9347
800,70,-1.9322
800,71,-1.9364
800,72,-1.9277
800,73,-1.9207
800,74,-1.9124
800,75,-1.9033
800,76,-1.8886
800,77,-1.9028
800,78,-1.8762
800,79,-1.8812
800,80,-1.8512
800,81,-1.842
800,82,-1.8433
800,83,-1.846
800,84,-1.8398
800,85,-1.8283
800,86,-1.8098
800,87,-1.7952
800,88,-1.7692
800,89,-1.7703
800,90,-1.7811
800,91,-1.7841
800,92,-1.7319
800,93,-1.7487
800,94,-1.7418
800,95,-1.7102
800,96,-1.7025
800,97,-1.8029
800,98,-1.6794
800,99,-1.5213
800,100,-1.488
800,101,-1.5136
800,102,-1.4818
800,103,-1.4722
800,104,-1.5032
800,105,-1.4969
800,106,-1.4814
800,107,-1.4757
800,108,-1.4663
800,109,-1.4606
800,110,-1.4507
800,111,-1.4596
800,112,-1.4549
800,113,-1.4206
800,114,-1.4371
800,115,-1.4274
800,116,-1.426
800,117,-1.4355
800,118,-1.3399
800,119,-1.3454
800,120,-1.3478
800,121,-1.6953
800,122,-1.176
800,123,-1.2815
800,124,-1.0823
800,125,-1.1987
800,126,-1.0856
800,127,-1.1013
800,128,-1.1806
800,129,-1.2523
800,130,-1.1262
800,131,-1.1682
800,132,-1.0478
800,133,-1.1952
800,134,-1.2097
800,135,-1.1055
800,136,-1.2049
800,137,-1.216
800,138,-1.0503
800,139,-1.0892
800,140,-1.0646
800,141,-0.94738
800,142,-1.2276
800,143,-1.2125
800,144,-0.75042
800,145,-0.64074
800,146,-0.96508
800,147,-0.77204
800,148,-1.035
800,149,-0.7169
800,150,-1.484
800,151,-1.2959
800,152,-1.8617
800,153,-0.83267
800,154,-0.87685
800,155,-1.0596
800,156,-1.6029
800,157,-0.88245
800,158,-0.31659
800,159,-2.3016
800,160,-1.914
800,161,-0.26037
800,162,-0.77227
800,163,-0.58739
800,164,-0.39129
800,165,-0.38311
900,1,-1.3657
900,2,-1.3219
900,3,-1.3212
900,4,-1.3222
900,5,-1.3321
900,6,-1.3288
900,7,-1.3271
900,8,-1.3316
900,9,-1.3273
900,10,-1.3351
900,11,-1.3374
900,12,-1.3395
900,13,-1.3648
900,14,-1.3767
900,15,-1.3885
900,16,-1.4089
900,17,-1.4116
900,18,-1.4166
900,19,-1.416
900,20,-1.4206
900,21,-1.4267
900,22,-1.4308
900,23,-1.4471
900,24,-1.4596
900,25,-1.4666
900,26,-1.4689
900,27,-1.4679
900,28,-1.4745
900,29,-1.4789
900,30,-1.4905
900,31,-1.5019
900,32,-1.5012
900,33,-1.5054
900,34,-1.5105
900,35,-1.5099
900,36,-1.5194
900,37,-1.5363
900,38,-1.549
900,39,-1.5621
900,40,-1.5756
900,41,-1.5906
900,42,-1.601
900,43,-1.6181
900,44,-1.6381
900,45,-1.6481
900,46,-1.6608
900,47,-1.6752
900,48,-1.687
900,49,-1.8817
900,50,-1.9036
900,51,-1.9022
900,52,-1.9029
900,53,-1.9255
900,54,-1.9312
900,55,-1.9472
900,56,-1.9624
900,57,-1.9636
900,58,-1.9805
900,59,-2.0035
900,60,-1.995
900,61,-2.0065
900,62,-1.9983
900,63,-2.0103
900,64,-2.0231
900,65,-2.0208
900,66,-2.0315
900,67,-2.0316
900,68,-2.0447
900,69,-2.0498
900,70,-2.0448
900,71,-2.0897
900,72,-2.0934
900,73,-2.1221
900,74,-2.0522
900,75,-2.0757
900,76,-2.0703
900,77,-2.1105
900,78,-2.0991
900,79,-2.0956
900,80,-2.1109
900,81,-2.1011
900,82,-2.1338
900,83,-2.1512
900,84,-2.1611
900,85,-2.1715
900,86,-2.1539
900,87,-2.0946
900,88,-2.1473
900,89,-2.1627
900,90,-2.1524
900,91,-2.1556
900,92,-2.1689
900,93,-2.1573
900,94,-2.1789
900,95,-2.2025
900,96,-2.1176
900,97,-2.2876
900,98,-2.1661
900,99,-2.146
900,100,-2.3784
900,101,-2.139
900,102,-2.2242
900,103,-2.3256
900,104,-2.1613
900,105,-2.1128
900,106,-2.2962
900,107,-2.1247
900,108,-2.2094
900,109,-2.3627
900,110,-2.4048
900,111,-2.196
900,112,-2.1567
900,113,-2.2309
900,114,-2.1933
900,115,-2.2468
900,116,-2.1091
900,117,-2.1151
900,118,-2.1765
900,119,-2.1698
900,120,-2.1538
900,121,-2.3599
900,122,-1.929
900,123,-2.3269
900,124,-1.9868
900,125,-2.2085
900,126,-1.8611
900,127,-2.153
900,128,-1.8588
900,129,-2.2513
900,130,-1.6605
900,131,-2.324
900,132,-1.6109
900,133,-1.7791
900,134,-2.0826
900,135,-2.0008
900,136,-2.6636
900,137,-1.935
900,138,-1.7889
900,139,-2.0329
900,140,-1.9669
900,141,-1.9217
900,142,-1.9945
900,143,-2.5839
900,144,-1.3567
900,145,-1.4725
900,146,-1.2894
900,147,-1.2111
900,148,-1.6527
900,149,-1.3773
900,150,-1.6801
900,151,-1.5317
900,152,-1.4413
900,153,-1.427
900,154,-1.4728
900,155,-1.6739
900,156,-1.6998
900,157,-1.2538
900,158,-0.8194
900,159,-1.5851
900,160,-1.45
900,161,-0.89159
900,162,-1.6168
900,163,-1.1
900,164,-0.83122
900,165,-0.39532
1000,1,-1.3527
1000,2,-1.3181
1000,3,-1.3169
1000,4,-1.319
1000,5,-1.3205
1000,6,-1.3211
1000,7,-1.3215
1000,8,-1.3211
1000,9,-1.3222
1000,10,-1.323
1000,11,-1.3258
1000,12,-1.325
1000,13,-1.3374
1000,14,-1.3394
1000,15,-1.3471
1000,16,-1.3585
1000,17,-1.3641
1000,18,-1.3631
1000,19,-1.3657
1000,20,-1.3668
1000,21,-1.3745
1000,22,-1.379
1000,23,-1.3818
1000,24,-1.3992
1000,25,-1.402
1000,26,-1.4032
1000,27,-1.4044
1000,28,-1.4124
1000,29,-1.4135
1000,30,-1.4289
1000,31,-1.4394
1000,32,-1.4419
1000,33,-1.4468
1000,34,-1.4514
1000,35,-1.4549
1000,36,-1.4622
1000,37,-1.4931
1000,38,-1.5107
1000,39,-1.5347
1000,40,-1.5553
1000,41,-1.5743
1000,42,-1.6009
1000,43,-1.6336
1000,44,-1.6623
1000,45,-1.6934
1000,46,-1.7202
1000,47,-1.7414
1000,48,-1.7639
1000,49,-2.3309
1000,50,-2.3671
1000,51,-2.41
1000,52,-2.3728
1000,53,-2.4722
1000,54,-2.5214
1000,55,-2.6513
1000,56,-2.5922
1000,57,-2.6883
1000,58,-2.7509
1000,59,-2.8959
1000,60,-2.8522
1000,61,-3.0363
1000,62,-3.0582
1000,63,-2.9796
1000,64,-3.0456
1000,65,-3.6987
1000,66,-3.4754
1000,67,-3.1079
1000,68,-3.1119
1000,69,-2.9926
1000,70,-4.0072
1000,71,-3.3472
1000,72,-2.7965
1000,73,-2.8552
1000,74,-3.1644
1000,75,-2.7542
1000,76,-2.7824
1000,77,-2.9038
1000,78,-2.5158
1000,79,-2.8364
1000,80,-2.3353
1000,81,-2.6697
1000,82,-2.4914
1000,83,-2.4464
1000,84,-2.3845
1000,85,-2.5785
1000,86,-2.5642
1000,87,-2.3922
1000,88,-2.4446
1000,89,-2.5158
1000,90,-2.3112
1000,91,-2.652
1000,92,-2.4403
1000,93,-2.3531
1000,94,-2.3154
1000,95,-2.3529
1000,96,-2.2381
1000,97,-2.4013
1000,98,-2.2805
1000,99,-2.0862
1000,100,-1.9254
1000,101,-2.339
1000,102,-2.4149
1000,103,-2.0722
1000,104,-2.2973
1000,105,-2.076
1000,106,-2.1068
1000,107,-2.037
1000,108,-2.177
1000,109,-2.1276
1000,110,-2.1466
1000,111,-1.9295
1000,112,-2.1001
1000,113,-2.0136
1000,114,-1.8889
1000,115,-1.9907
1000,116,-2.2556
1000,117,-2.039
1000,118,-1.8908
1000,119,-1.9181
1000,120,-1.9995
1000,121,-1.9703
1000,122,-1.8027
1000,123,-1.7254
1000,124,-1.9705
1000,125,-1.6438
1000,126,-1.5327
1000,127,-1.5853
1000,128,-1.7252
1000,129,-1.5616
1000,130,-1.5022
1000,131,-1.5808
1000,132,-1.6608
1000,133,-1.914
1000,134,-1.6508
1000,135,-2.1199
1000,136,-1.7576
1000,137,-1.5134
1000,138,-1.5705
1000,139,-1.4639
1000,140,-1.8762
1000,141,-1.7408
1000,142,-1.845
1000,143,-1.8387
1000,144,-1.2077
1000,145,-1.2195
1000,146,-1.1545
1000,147,-1.1524
1000,148,-1.2958
1000,149,-0.98012
1000,150,-1.4776
1000,151,-1.8489
1000,152,-1.1327
1000,153,-1.1457
1000,154,-1.123
1000,155,-1.5651
1000,156,-1.4055
1000,157,-1.2029
1000,158,-1.1633
1000,159,-1.5683
1000,160,-1.5891
1000,161,-0.75981
1000,162,-1.2474
1000,163,-0.96023
1000,164,-0.93223
1000,165,-0.45814


==> latest/CD_sys_ID/disturbance_psd.csv <==
freq,mode,psd_on,psd_off
0,1,-5.2973,0.80852
0,2,-5.9084,1.7456
0,3,-5.4228,-0.7238
0,4,-5.9637,0.088089
0,5,-5.8234,1.7851
0,6,-5.8771,1.4911
0,7,-6.8742,1.1711
0,8,-5.8023,1.1972
0,9,-6.371,-0.79348
0,10,-9.0118,-0.11302
0,11,-7.3796,-0.76629
0,12,-5.6601,1.2936
0,13,-6.1034,0.60974
0,14,-10.764,0.1476
0,15,-5.5353,1.5366
0,16,-6.0947,1.0066
0,17,-5.9706,0.9494
0,18,-7.5126,-1.1223
0,19,-7.9199,-0.26089
0,20,-5.6403,1.1979
0,21,-6.1594,0.45662
0,22,-8.0825,0.029139
0,23,-6.2607,1.0303
0,24,-7.9112,-0.94835
0,25,-5.6986,1.2916
0,26,-8.1584,-1.042
0,27,-7.6859,-1.2656
0,28,-7.5457,-2.6685
0,29,-7.3546,-4.1187
0,30,-7.742,-1.3133
0,31,-8.4944,-0.56359
0,32,-6.8706,0.32776
0,33,-7.5183,-0.24101
0,34,-7.9551,-0.78605
0,35,-5.619,1.4836
0,36,-6.7298,0.38569
0,37,-6.4312,0.39864
0,38,-5.5376,1.4848
0,39,-5.8658,1.0787
0,40,-8.1719,-1.1989
0,41,-6.0441,0.6343
0,42,-5.753,1.1107
0,43,-6.1054,0.83512
0,44,-5.1704,1.6354
0,45,-5.4019,1.3026
0,46,-5.6421,1.1137
0,47,-6.1702,0.62497
0,48,-5.4729,1.2254
0,49,-6.5359,-0.2066
0,50,-5.1427,0.88774
0,51,-6.6707,-0.25294
0,52,-6.9727,-0.48853
0,53,-5.5158,0.49805
0,54,-6.8998,-0.4949
0,55,-7.455,-0.90606
0,56,-5.8763,0.082226
0,57,-4.5785,1.1563
0,58,-6.3981,-1.2329
0,59,-4.8263,0.80346
0,60,-6.186,-0.38696
0,61,-5.6157,-0.29201
0,62,-6.719,-1.3801
0,63,-4.2414,1.319
0,64,-5.1338,0.42588
0,65,-4.6625,0.86961
0,66,-5.8035,-0.49035
0,67,-4.5981,0.81361
0,68,-8.4888,-1.6815
0,69,-3.9263,1.4039
0,70,-4.4924,0.81926
0,71,-6.1738,-1.7041
0,72,-5.5912,-0.3592
0,73,-5.2232,-0.13555
0,74,-4.2866,0.73846
0,75,-5.0124,0.12451
0,76,-4.7391,0.29168
0,77,-5.7614,-1.2536
0,78,-4.4773,0.36791
0,79,-3.6261,1.184
0,80,-5.5199,-0.72665
0,81,-4.5039,0.1743
0,82,-4.5878,0.17329
0,83,-5.0433,-0.48147
0,84,-6.556,-2.0106
0,85,-3.8795,0.72724
0,86,-4.7641,0.03493
0,87,-3.7188,0.82687
0,88,-5.2751,-0.56821
0,89,-5.0291,-0.47324
0,90,-3.545,0.87702
0,91,-4.301,0.19123
0,92,-6.8787,-1.6307
0,93,-4.0492,0.36527
0,94,-3.8375,0.5826
0,95,-5.3759,-2.1026
0,96,-6.1121,-1.586
0,97,-5.1593,-1.5054
0,98,-4.4965,-0.42004
0,99,-2.4181,1.3427
0,100,-5.6808,-1.9254
0,101,-4.4897,-0.42748
0,102,-2.3213,1.5068
0,103,-3.3507,0.45821
0,104,-4.4891,-0.26432
0,105,-5.0369,-0.86184
0,106,-2.7149,1.0347
0,107,-5.4792,-1.7023
0,108,-2.3534,1.3807
0,109,-6.1696,-2.5526
0,110,-5.2018,-2.1215
0,111,-5.1756,-1.3797
0,112,-2.283,1.389
0,113,-6.4826,-0.98604
0,114,-4.0425,-0.21792
0,115,-5.1998,-1.5489
0,116,-6.4116,-1.6466
0,117,-4.5716,-0.6836
0,118,-4.5155,-0.61419
0,119,-5.3908,-2.3759
0,120,-5.343,-2.0432
0,121,-4.7609,-2.0405
0,122,-4.2174,-1.6588
0,123,-0.77002,1.8001
0,124,-4.2408,-1.1145
0,125,-4.1948,-1.7438
0,126,-0.23983,2.385
0,127,-3.3505,-0.14828
0,128,-3.6011,-0.67631
0,129,-3.7004,-1.1453
0,130,-0.008592,2.6101
0,131,-3.9981,-1.5213
0,132,-1.9236,0.6847
0,133,-3.4566,-0.55378
0,134,-4.0118,-0.83869
0,135,-3.0875,-0.36297
0,136,-2.2189,0.4521
0,137,-3.6318,-0.75751
0,138,-4.0697,-0.96968
0,139,-4.264,-3.0169
0,140,-4.6161,-2.7606
0,141,-3.2125,-0.50597
0,142,-4.1919,-1.4468
0,143,-3.5687,-1.4866
0,144,-2.7055,-1.0714
0,145,-2.9934,-2.1574
0,146,-1.015,1.0217
0,147,-2.0656,-0.12059
0,148,-3.8443,-1.4792
0,149,-2.6934,-0.69251
0,150,-3.2995,-0.87636
0,151,-2.4354,-0.61404
0,152,-4.992,-0.94207
0,153,-2.4437,-0.48342
0,154,-3.3931,-3.2354
0,155,0.71292,2.3289
0,156,-2.5183,-0.6143
0,157,-3.3541,-1.3328
0,158,-2.5193,-0.49138
0,159,-3.7205,-1.769
0,160,-2.399,-0.67087
0,161,-3.4359,-3.5785
0,162,-2.2707,-0.52765
0,163,-3.2694,-1.4514
0,164,-3.122,-2.4056
0,165,-2.9289,-1.8983
0.1,1,-4.9947,-0.047003
0.1,2,-5.5272,0.0083289
0.1,3,-4.7579,0.56597
0.1,4,-6.0347,0.47523
0.1,5,-5.5526,0.77145
0.1,6,-6.3848,0.3452
0.1,7,-5.6341,0.40141
0.1,8,-5.7109,0.67392
0.1,9,-6.6029,-1.6304
0.1,10,-7.3288,-1.7227
0.1,11,-7.428,-0.93665
0.1,12,-5.8842,0.66097
0.1,13,-6.5907,0.061575
0.1,14,-6.2383,-0.42064
0.1,15,-5.5037,0.87281
0.1,16,-5.9235,0.36206
0.1,17,-6.4969,0.15277
0.1,18,-6.8973,-0.75121
0.1,19,-7.1129,-1.0491
0.1,20,-6.487,0.33447
0.1,21,-6.8185,-0.046058
0.1,22,-7.2738,-1.2293
0.1,23,-5.6733,0.43306
0.1,24,-7.448,-1.4325
0.1,25,-5.9627,0.47876
0.1,26,-6.9357,-1.4165
0.1,27,-7.6077,-3.5474
0.1,28,-7.1775,-2.385
0.1,29,-6.985,-1.9165
0.1,30,-7.5196,-1.2862
0.1,31,-7.1684,-1.3087
0.1,32,-7.6747,-1.527
0.1,33,-7.2799,-1.1087
0.1,34,-7.0096,-1.0338
0.1,35,-5.6823,0.61691
0.1,36,-6.4039,-0.2888
0.1,37,-6.8537,-0.36598
0.1,38,-5.5354,0.70399
0.1,39,-5.9627,0.28473
0.1,40,-8.2769,-4.0804
0.1,41,-6.3014,0.01594
0.1,42,-6.3153,0.19911
0.1,43,-5.8204,0.20504
0.1,44,-5.2767,0.8964
0.1,45,-5.6132,0.60371
0.1,46,-5.8924,0.32537
0.1,47,-6.437,-0.22874
0.1,48,-5.4779,0.58289
0.1,49,-6.6606,-2.8854
0.1,50,-5.0626,0.38492
0.1,51,-7.302,-1.53
0.1,52,-5.6215,-0.59973
0.1,53,-5.0917,0.12011
0.1,54,-6.3138,-1.2257
0.1,55,-5.8931,-1.1516
0.1,56,-5.9445,-0.77372
0.1,57,-4.831,0.48999
0.1,58,-6.7712,-1.4877
0.1,59,-4.8959,0.19328
0.1,60,-6.1787,-2.9561
0.1,61,-5.2866,-0.45321
0.1,62,-6.5053,-3.038
0.1,63,-4.4322,0.53487
0.1,64,-6.6668,-0.79134
0.1,65,-5.0348,-0.11191
0.1,66,-6.1313,-1.2349
0.1,67,-4.7472,0.016503
0.1,68,-6.7409,-2.5493
0.1,69,-4.1345,0.5855
0.1,70,-4.6811,0.0074988
0.1,71,-6.1151,-1.7245
0.1,72,-6.9741,-1.7347
0.1,73,-5.7886,-1.046
0.1,74,-4.7447,-0.12133
0.1,75,-6.1213,-1.1917
0.1,76,-5.121,-0.66135
0.1,77,-5.5849,-1.3997
0.1,78,-4.6564,-0.35436
0.1,79,-3.8017,0.42785
0.1,80,-5.5151,-1.4414
0.1,81,-4.4107,-0.40725
0.1,82,-4.8997,-0.69961
0.1,83,-5.2035,-1.167
0.1,84,-5.3114,-1.7472
0.1,85,-3.9056,0.035465
0.1,86,-4.4972,-0.72331
0.1,87,-3.6236,0.21714
0.1,88,-5.2833,-1.4571
0.1,89,-5.1514,-1.3699
0.1,90,-3.8387,0.10739
0.1,91,-4.7279,-0.79191
0.1,92,-4.9738,-1.7249
0.1,93,-4.5776,-0.56878
0.1,94,-3.8949,-0.19237
0.1,95,-5.5515,-1.7487
0.1,96,-6.9985,-3.1356
0.1,97,-6.3665,-2.5444
0.1,98,-4.7982,-1.5045
0.1,99,-2.349,0.80062
0.1,100,-5.6265,-2.6743
0.1,101,-5.6051,-2.1143
0.1,102,-2.5538,0.6941
0.1,103,-3.5122,-0.33767
0.1,104,-4.8634,-2.4549
0.1,105,-5.3999,-3.2529
0.1,106,-2.8167,0.30827
0.1,107,-4.1193,-1.4674
0.1,108,-2.5026,0.61687
0.1,109,-5.2958,-3.1581
0.1,110,-3.9696,-1.3381
0.1,111,-4.4449,-2.433
0.1,112,-2.4565,0.62299
0.1,113,-4.9563,-2.6973
0.1,114,-4.624,-2.1949
0.1,115,-5.6421,-2.4345
0.1,116,-4.3325,-2.1131
0.1,117,-4.4188,-3.6
0.1,118,-4.4866,-3.0194
0.1,119,-4.8415,-2.9899
0.1,120,-4.8018,-2.3146
0.1,121,-4.6599,-3.1134
0.1,122,-5.4355,-2.8692
0.1,123,-0.73049,1.2162
0.1,124,-3.7287,-2.6178
0.1,125,-4.0655,-2.1667
0.1,126,-0.41859,1.6196
0.1,127,-3.1436,-2.5605
0.1,128,-3.4496,-3.5979
0.1,129,-3.6935,-2.9097
0.1,130,-0.20731,1.8278
0.1,131,-4.1379,-2.6438
0.1,132,-2.1343,-0.089443
0.1,133,-4.1517,-2.1093
0.1,134,-3.3442,-2.436
0.1,135,-4.0378,-1.9237
0.1,136,-2.521,-0.51338
0.1,137,-3.9821,-2.8802
0.1,138,-3.7965,-3.2156
0.1,139,-3.4806,-2.0706
0.1,140,-4.2209,-3.1558
0.1,141,-3.5151,-2.9026
0.1,142,-3.6188,-2.8959
0.1,143,-3.6038,-3.3888
0.1,144,-4.1166,-2.3244
0.1,145,-3.34,-2.4406
0.1,146,-0.98039,-1.8997
0.1,147,-2.3773,-2.7897
0.1,148,-2.9049,-2.5624
0.1,149,-2.5509,-3.1128
0.1,150,-2.7902,-2.3502
0.1,151,-3.0428,-2.6218
0.1,152,-1.4865,-0.93366
0.1,153,-2.9457,-2.4977
0.1,154,-3.5322,-2.4278
0.1,155,0.41391,1.5885
0.1,156,-2.8747,-3.003
0.1,157,-3.6354,-2.602
0.1,158,-2.4216,-2.7256
0.1,159,-3.776,-2.7349
0.1,160,-3.1509,-2.5099
0.1,161,-2.9869,-2.4606
0.1,162,-2.5316,-2.9731
0.1,163,-3.2641,-3.1486
0.1,164,-4.7753,-4.3829
0.1,165,-2.3851,-2.3776
0.2,1,-6.0414,-0.012211
0.2,2,-5.0902,-0.69732
0.2,3,-5.6708,-0.10992
0.2,4,-5.6144,-0.42662
0.2,5,-5.8676,-0.31063
0.2,6,-6.0085,-0.50747
0.2,7,-6.3786,-0.65468
0.2,8,-5.6973,-0.34563
0.2,9,-6.4011,-1.9719
0.2,10,-6.7764,-1.5613
0.2,11,-6.9122,-1.7632
0.2,12,-5.6621,-0.37626
0.2,13,-6.3649,-0.98006
0.2,14,-7.101,-1.4993
0.2,15,-5.7068,-0.19976
0.2,16,-5.9679,-0.71544
0.2,17,-6.0413,-0.75053
0.2,18,-7.4212,-1.7641
0.2,19,-7.4027,-2.1459
0.2,20,-5.7538,-0.72139
0.2,21,-6.035,-1.0321
0.2,22,-8.0198,-2.2582
0.2,23,-6.0432,-0.66195
0.2,24,-8.0147,-2.8069
0.2,25,-5.8331,-0.63793
0.2,26,-9.5142,-2.9027
0.2,27,-7.504,-3.2718
0.2,28,-6.8752,-2.3231
0.2,29,-7.4187,-2.8621
0.2,30,-7.5403,-2.2427
0.2,31,-7.3235,-2.135
0.2,32,-6.9739,-2.9708
0.2,33,-7.6558,-2.3297
0.2,34,-7.2347,-2.2036
0.2,35,-5.7489,-0.55874
0.2,36,-6.4901,-1.2581
0.2,37,-6.3674,-1.326
0.2,38,-5.6514,-0.41854
0.2,39,-5.9864,-0.72358
0.2,40,-7.7406,-3.3281
0.2,41,-6.136,-0.99738
0.2,42,-5.9441,-0.94336
0.2,43,-6.044,-0.86957
0.2,44,-5.2265,-0.18361
0.2,45,-5.4765,-0.44258
0.2,46,-5.7066,-0.71715
0.2,47,-6.1428,-1.2852
0.2,48,-5.4731,-0.49075
0.2,49,-7.2791,-2.5689
0.2,50,-5.0776,-0.67868
0.2,51,-6.7948,-2.3589
0.2,52,-6.2283,-1.6999
0.2,53,-5.2913,-0.91645
0.2,54,-6.7128,-2.0536
0.2,55,-6.4985,-2.1114
0.2,56,-5.796,-1.9763
0.2,57,-4.592,-0.52199
0.2,58,-6.1596,-2.6589
0.2,59,-4.7449,-0.8256
0.2,60,-6.2523,-4.2875
0.2,61,-5.5507,-1.5806
0.2,62,-6.0752,-2.7189
0.2,63,-4.34,-0.57285
0.2,64,-5.3719,-1.9838
0.2,65,-4.8352,-1.1801
0.2,66,-6.2174,-2.4071
0.2,67,-4.5975,-1.1368
0.2,68,-7.1004,-3.689
0.2,69,-4.0652,-0.4688
0.2,70,-4.5734,-0.95326
0.2,71,-6.3625,-2.4096
0.2,72,-6.6037,-2.5636
0.2,73,-5.3449,-2.2296
0.2,74,-4.4297,-1.2955
0.2,75,-5.2319,-1.9612
0.2,76,-4.9395,-1.9966
0.2,77,-5.5106,-2.4897
0.2,78,-4.4785,-1.4224
0.2,79,-3.7021,-0.70812
0.2,80,-5.9216,-2.4733
0.2,81,-4.3765,-1.3102
0.2,82,-4.6591,-1.8331
0.2,83,-5.0964,-2.256
0.2,84,-5.4106,-2.581
0.2,85,-3.9737,-1.0822
0.2,86,-4.5743,-1.7661
0.2,87,-3.7488,-0.91687
0.2,88,-5.4351,-3.003
0.2,89,-4.7368,-2.0232
0.2,90,-3.7184,-0.98685
0.2,91,-4.5841,-1.8278
0.2,92,-5.4722,-2.8231
0.2,93,-4.3036,-1.6687
0.2,94,-3.8716,-1.3886
0.2,95,-4.6895,-2.3112
0.2,96,-6.7111,-3.2307
0.2,97,-4.7106,-2.7758
0.2,98,-4.1996,-1.9938
0.2,99,-2.313,-0.25772
0.2,100,-5.6347,-4.3866
0.2,101,-4.6049,-2.7286
0.2,102,-2.5192,-0.38715
0.2,103,-3.385,-1.3828
0.2,104,-4.4191,-2.3586
0.2,105,-4.834,-3.4771
0.2,106,-2.8124,-0.71401
0.2,107,-4.7191,-2.6002
0.2,108,-2.3918,-0.52487
0.2,109,-6.0195,-3.8522
0.2,110,-4.1537,-2.2211
0.2,111,-5.2577,-3.3582
0.2,112,-2.4127,-0.45367
0.2,113,-4.3856,-2.6741
0.2,114,-4.2679,-2.6622
0.2,115,-6.1415,-3.1809
0.2,116,-4.9722,-3.5673
0.2,117,-4.0044,-2.807
0.2,118,-4.0373,-3.146
0.2,119,-4.3045,-2.4959
0.2,120,-5.5818,-3.2366
0.2,121,-3.8992,-2.6786
0.2,122,-4.1961,-3.7915
0.2,123,-0.78344,0.18283
0.2,124,-5.6197,-3.4
0.2,125,-5.4372,-3.4206
0.2,126,-0.35334,0.56146
0.2,127,-3.1315,-2.9752
0.2,128,-4.9687,-2.7812
0.2,129,-4.177,-3.7142
0.2,130,-0.14122,0.76521
0.2,131,-3.8186,-2.5135
0.2,132,-1.9972,-1.2011
0.2,133,-3.4416,-3.6293
0.2,134,-3.0629,-2.5819
0.2,135,-3.2347,-3.1059
0.2,136,-2.5978,-1.5655
0.2,137,-3.2424,-3.195
0.2,138,-5.4764,-3.5297
0.2,139,-4.9318,-3.2512
0.2,140,-3.5863,-2.6477
0.2,141,-3.2499,-3.609
0.2,142,-4.8714,-3.227
0.2,143,-3.1865,-3.486
0.2,144,-4.3721,-3.0882
0.2,145,-2.7056,-2.1736
0.2,146,-1.3957,-2.7792
0.2,147,-2.4603,-3.8337
0.2,148,-3.7612,-3.9189
0.2,149,-4.3041,-3.0912
0.2,150,-3.022,-3.116
0.2,151,-3.2803,-3.3992
0.2,152,-2.0305,-1.868
0.2,153,-2.8761,-3.3265
0.2,154,-2.6815,-2.2948
0.2,155,0.27463,0.523
0.2,156,-2.8288,-3.4987
0.2,157,-3.9536,-3.4402
0.2,158,-2.8583,-5.0503
0.2,159,-2.8935,-2.9433
0.2,160,-3.8507,-2.5414
0.2,161,-2.5348,-2.2924
0.2,162,-2.5653,-3.2849
0.2,163,-4.3746,-4.0054
0.2,164,-5.0163,-4.7995
0.2,165,-3.1105,-3.3074
0.3,1,-4.8644,0.10389
0.3,2,-4.894,-0.46926
0.3,3,-4.7666,-0.42014
0.3,4,-6.2775,-0.93334
0.3,5,-5.4678,-0.71892
0.3,6,-5.7509,-0.74403
0.3,7,-5.6494,-1.0671
0.3,8,-5.7968,-0.61662
0.3,9,-6.1127,-2.1974
0.3,10,-7.7606,-3.2282
0.3,11,-7.1617,-1.9142
0.3,12,-5.6502,-0.64071
0.3,13,-6.613,-1.2423
0.3,14,-6.5337,-2.0467
0.3,15,-5.5323,-0.41766
0.3,16,-5.9482,-1.0218
0.3,17,-6.1173,-1.1219
0.3,18,-7.4434,-2.6068
0.3,19,-6.9966,-2.0853
0.3,20,-5.9909,-1.0186
0.3,21,-6.4816,-1.1944
0.3,22,-7.0503,-2.7252
0.3,23,-5.717,-0.8586
0.3,24,-7.6876,-2.4918
0.3,25,-5.7929,-0.7888
0.3,26,-7.0517,-2.6757
0.3,27,-8.1543,-3.5424
0.3,28,-7.3453,-2.8378
0.3,29,-7.0773,-3.338
0.3,30,-7.3346,-2.4402
0.3,31,-7.1141,-2.5405
0.3,32,-6.8252,-3.266
0.3,33,-6.9612,-2.3938
0.3,34,-7.036,-2.4002
0.3,35,-5.5794,-0.69391
0.3,36,-6.5402,-1.8179
0.3,37,-6.7216,-1.7783
0.3,38,-5.372,-0.61507
0.3,39,-5.9371,-1.0673
0.3,40,-7.2008,-2.7861
0.3,41,-6.3522,-1.3137
0.3,42,-5.7984,-0.9716
0.3,43,-5.8785,-1.1665
0.3,44,-5.1819,-0.42791
0.3,45,-5.4688,-0.75685
0.3,46,-5.6285,-0.96552
0.3,47,-6.1571,-1.4598
0.3,48,-5.4738,-0.78261
0.3,49,-6.8729,-3.4127
0.3,50,-5.0462,-0.86937
0.3,51,-6.2941,-3.1879
0.3,52,-6.0676,-2.0908
0.3,53,-5.1439,-1.1818
0.3,54,-6.2961,-2.4186
0.3,55,-6.8,-2.6708
0.3,56,-6.174,-2.3242
0.3,57,-4.6632,-0.78926
0.3,58,-5.9767,-2.8228
0.3,59,-4.7182,-1.1218
0.3,60,-5.9331,-3.5413
0.3,61,-5.6296,-2.0887
0.3,62,-7.7099,-3.4182
0.3,63,-4.3453,-0.81056
0.3,64,-5.2656,-1.9191
0.3,65,-4.8143,-1.5846
0.3,66,-5.8206,-2.6929
0.3,67,-4.6131,-1.3041
0.3,68,-6.7938,-3.691
0.3,69,-4.0766,-0.76754
0.3,70,-4.4386,-1.4081
0.3,71,-6.1637,-2.6374
0.3,72,-6.4215,-2.5849
0.3,73,-5.515,-2.3899
0.3,74,-4.6366,-1.4027
0.3,75,-5.3571,-2.587
0.3,76,-4.9269,-2.2763
0.3,77,-5.2695,-2.3474
0.3,78,-4.6207,-1.9166
0.3,79,-3.5903,-0.87891
0.3,80,-5.2719,-2.4419
0.3,81,-4.3638,-1.6368
0.3,82,-4.3801,-1.8599
0.3,83,-5.3597,-2.6895
0.3,84,-5.8261,-3.3343
0.3,85,-3.9653,-1.2871
0.3,86,-4.8586,-2.3295
0.3,87,-3.7479,-1.1775
0.3,88,-6.919,-2.9879
0.3,89,-5.0732,-2.5761
0.3,90,-3.7765,-1.3079
0.3,91,-4.584,-2.3832
0.3,92,-5.0105,-2.7214
0.3,93,-4.0938,-1.8594
0.3,94,-3.8677,-1.5214
0.3,95,-5.7619,-2.9402
0.3,96,-6.1755,-3.5654
0.3,97,-4.9335,-2.9068
0.3,98,-4.3165,-2.9931
0.3,99,-2.4129,-0.51288
0.3,100,-4.6463,-2.8344
0.3,101,-4.3192,-2.6859
0.3,102,-2.4752,-0.65018
0.3,103,-3.5963,-1.6798
0.3,104,-4.2499,-2.6134
0.3,105,-5.0103,-3.8394
0.3,106,-2.7764,-1.0661
0.3,107,-3.9852,-2.3341
0.3,108,-2.3547,-0.6839
0.3,109,-4.618,-3.0655
0.3,110,-4.183,-2.5449
0.3,111,-5.1203,-3.5089
0.3,112,-2.4637,-0.77717
0.3,113,-4.0186,-2.6151
0.3,114,-4.5205,-3.3701
0.3,115,-4.6513,-3.2805
0.3,116,-4.4026,-3.0955
0.3,117,-5.3788,-3.1372
0.3,118,-4.1218,-2.9809
0.3,119,-4.3211,-2.9411
0.3,120,-5.3182,-3.3868
0.3,121,-4.5192,-4.4663
0.3,122,-4.7976,-3.8206
0.3,123,-0.85568,-0.094765
0.3,124,-3.2833,-3.1073
0.3,125,-3.7423,-3.4009
0.3,126,-0.41022,0.29391
0.3,127,-3.2424,-3.3146
0.3,128,-4.1091,-3.9255
0.3,129,-3.9052,-2.7294
0.3,130,-0.22078,0.49163
0.3,131,-3.9776,-2.9295
0.3,132,-2.1231,-1.5357
0.3,133,-2.8388,-2.6806
0.3,134,-3.88,-3.5535
0.3,135,-4.7505,-2.7105
0.3,136,-3.4536,-1.9478
0.3,137,-4.2939,-3.1132
0.3,138,-4.3217,-5.1104
0.3,139,-3.4188,-2.8456
0.3,140,-4.0632,-4.3786
0.3,141,-4.0388,-3.2461
0.3,142,-3.487,-2.9706
0.3,143,-3.5003,-3.2714
0.3,144,-4.2004,-3.4297
0.3,145,-2.6723,-2.3724
0.3,146,-1.526,-2.6626
0.3,147,-3.0714,-3.1891
0.3,148,-3.3423,-2.9432
0.3,149,-3.8194,-3.1234
0.3,150,-3.2485,-3.5518
0.3,151,-3.6409,-3.3638
0.3,152,-2.0645,-1.9091
0.3,153,-5.0995,-2.99
0.3,154,-2.5588,-2.3367
0.3,155,-0.016497,0.26714
0.3,156,-3.2227,-3.4581
0.3,157,-2.9646,-3.1027
0.3,158,-2.4737,-2.7397
0.3,159,-3.6479,-3.7979
0.3,160,-4.8327,-2.8573
0.3,161,-2.7506,-2.5039
0.3,162,-3.1672,-5.0411
0.3,163,-3.3491,-3.6498
0.3,164,-5.001,-4.4316
0.3,165,-3.2708,-3.34
0.4,1,-3.8884,0.58797
0.4,2,-5.036,-1.2515
0.4,3,-5.0822,-0.67907
0.4,4,-5.358,-0.53322
0.4,5,-5.685,-0.30949
0.4,6,-6.1296,-0.8967
0.4,7,-5.8374,-0.70855
0.4,8,-5.6207,-0.71763
0.4,9,-6.7808,-1.664
0.4,10,-6.9107,-2.3491
0.4,11,-7.22,-2.0693
0.4,12,-5.8249,-0.57317
0.4,13,-6.2141,-1.0541
0.4,14,-7.2679,-2.0853
0.4,15,-5.7509,-0.44374
0.4,16,-6.0621,-0.92686
0.4,17,-6.2394,-1.0918
0.4,18,-7.0547,-2.0211
0.4,19,-6.9005,-2.0026
0.4,20,-6.0431,-0.9026
0.4,21,-6.2335,-1.1643
0.4,22,-7.1081,-2.2429
0.4,23,-5.9805,-0.84418
0.4,24,-7.4658,-3.2154
0.4,25,-5.9127,-0.76911
0.4,26,-6.5827,-1.9024
0.4,27,-8.2656,-3.5446
0.4,28,-7.6078,-3.5861
0.4,29,-7.448,-2.4669
0.4,30,-7.0024,-2.3
0.4,31,-7.0281,-2.3488
0.4,32,-7.113,-3.2211
0.4,33,-7.1208,-2.2902
0.4,34,-8.2537,-2.9403
0.4,35,-5.9626,-0.67538
0.4,36,-6.7556,-1.6058
0.4,37,-6.1492,-1.2839
0.4,38,-5.5953,-0.51962
0.4,39,-6.1127,-0.98505
0.4,40,-6.9507,-2.8945
0.4,41,-6.3744,-1.3132
0.4,42,-6.0524,-1.1093
0.4,43,-6.1959,-1.1289
0.4,44,-5.4002,-0.38605
0.4,45,-5.615,-0.70868
0.4,46,-5.9782,-0.9537
0.4,47,-6.8287,-1.5789
0.4,48,-5.6125,-0.69095
0.4,49,-7.6527,-2.5926
0.4,50,-5.2832,-0.92218
0.4,51,-7.052,-2.8337
0.4,52,-5.8805,-1.9145
0.4,53,-5.0763,-1.0587
0.4,54,-5.8386,-1.951
0.4,55,-6.343,-2.4758
0.4,56,-5.5867,-1.7741
0.4,57,-4.6655,-0.68476
0.4,58,-6.3003,-2.881
0.4,59,-4.9839,-1.0838
0.4,60,-5.8803,-3.4399
0.4,61,-5.5424,-1.7955
0.4,62,-6.9516,-4.674
0.4,63,-4.5878,-0.76969
0.4,64,-5.8411,-2.173
0.4,65,-5.2373,-1.4078
0.4,66,-6.4829,-2.5806
0.4,67,-4.9243,-1.2497
0.4,68,-6.477,-3.663
0.4,69,-4.2839,-0.71167
0.4,70,-4.8908,-1.3154
0.4,71,-6.4526,-3.0108
0.4,72,-5.9467,-2.8059
0.4,73,-5.8996,-2.4558
0.4,74,-4.7614,-1.413
0.4,75,-5.6355,-2.2378
0.4,76,-5.1566,-1.8273
0.4,77,-6.4485,-3.0292
0.4,78,-4.6349,-1.6336
0.4,79,-3.8459,-0.82575
0.4,80,-5.0292,-2.2641
0.4,81,-4.514,-1.6335
0.4,82,-4.8197,-1.9564
0.4,83,-4.8296,-2.3284
0.4,84,-5.1751,-2.8172
0.4,85,-4.0405,-1.2708
0.4,86,-4.9482,-2.1454
0.4,87,-3.807,-1.0968
0.4,88,-5.4371,-2.6708
0.4,89,-4.9728,-2.3578
0.4,90,-3.8936,-1.1717
0.4,91,-5.1641,-2.3581
0.4,92,-5.037,-3.1261
0.4,93,-4.5156,-1.7985
0.4,94,-4.2009,-1.5228
0.4,95,-4.6467,-2.5406
0.4,96,-5.874,-5.1454
0.4,97,-6.1157,-3.3722
0.4,98,-4.011,-2.2817
0.4,99,-2.5112,-0.48953
0.4,100,-5.0179,-4.1515
0.4,101,-5.3932,-3.3641
0.4,102,-2.6521,-0.57788
0.4,103,-3.6103,-1.633
0.4,104,-4.2212,-3.8669
0.4,105,-4.5344,-3.1137
0.4,106,-2.7642,-0.87487
0.4,107,-4.4361,-2.8175
0.4,108,-2.5419,-0.62977
0.4,109,-5.154,-3.6426
0.4,110,-4.2213,-2.6849
0.4,111,-4.2408,-3.3879
0.4,112,-2.6249,-0.6696
0.4,113,-4.2634,-3.0875
0.4,114,-4.375,-2.6958
0.4,115,-4.2466,-2.9147
0.4,116,-4.2744,-3.308
0.4,117,-3.6455,-2.9577
0.4,118,-4.8027,-3.8253
0.4,119,-5.1548,-3.9875
0.4,120,-4.1027,-2.9311
0.4,121,-4.1041,-3.4462
0.4,122,-4.5654,-4.1316
0.4,123,-1.0256,-0.051483
0.4,124,-2.9941,-2.8122
0.4,125,-4.3925,-3.4371
0.4,126,-0.70736,0.34889
0.4,127,-3.8037,-2.953
0.4,128,-4.4421,-3.6735
0.4,129,-3.7448,-4.1759
0.4,130,-0.50221,0.56777
0.4,131,-3.6803,-3.834
0.4,132,-2.6033,-1.4051
0.4,133,-3.797,-3.572
0.4,134,-3.4267,-3.5173
0.4,135,-4.0643,-3.3224
0.4,136,-3.3286,-2.103
0.4,137,-3.8947,-2.9705
0.4,138,-3.9717,-4.1191
0.4,139,-3.9401,-3.4152
0.4,140,-4.2039,-3.3539
0.4,141,-4.178,-3.4723
0.4,142,-4.3159,-3.807
0.4,143,-4.085,-3.3824
0.4,144,-4.3923,-3.893
0.4,145,-3.0647,-3.1052
0.4,146,-1.9063,-3.6363
0.4,147,-3.0517,-2.8894
0.4,148,-3.6369,-3.3534
0.4,149,-2.4828,-2.6889
0.4,150,-3.3951,-3.5041
0.4,151,-3.9193,-3.6327
0.4,152,-2.084,-2.0577
0.4,153,-2.7844,-3.4017
0.4,154,-2.953,-2.7422
0.4,155,-0.36682,0.33909
0.4,156,-3.3328,-4.0397
0.4,157,-3.0276,-2.9948
0.4,158,-2.7464,-3.219
0.4,159,-3.5462,-3.5606
0.4,160,-3.9781,-3.5802
0.4,161,-4.117,-3.5514
0.4,162,-3.5202,-4.5557
0.4,163,-3.317,-3.4903
0.4,164,-4.8135,-4.8499
0.4,165,-4.8819,-4.7653
0.5,1,-4.0841,0.51676
0.5,2,-5.2989,-0.56051
0.5,3,-5.1111,-0.85524
0.5,4,-5.5764,-1.4899
0.5,5,-5.1564,-1.9565
0.5,6,-5.3275,-1.8404
0.5,7,-5.4092,-1.6025
0.5,8,-5.8048,-3.2728
0.5,9,-6.354,-3.5999
0.5,10,-6.7931,-1.8761
0.5,11,-6.3996,-2.2395
0.5,12,-5.6864,-3.379
0.5,13,-6.3342,-2.5437
0.5,14,-6.6582,-2.8152
0.5,15,-5.5647,-1.9041
0.5,16,-5.8797,-2.4437
0.5,17,-6.2998,-2.4828
0.5,18,-7.4164,-3.6388
0.5,19,-7.3532,-5.0121
0.5,20,-5.8152,-2.6796
0.5,21,-6.0144,-2.693
0.5,22,-7.1856,-3.0946
0.5,23,-5.9415,-2.7488
0.5,24,-8.297,-4.8986
0.5,25,-5.7438,-2.4262
0.5,26,-6.6614,-2.6224
0.5,27,-6.9598,-3.0222
0.5,28,-6.8194,-3.0047
0.5,29,-7.299,-3.1569
0.5,30,-7.0098,-3.165
0.5,31,-6.916,-3.0191
0.5,32,-6.5814,-3.1814
0.5,33,-7.0762,-2.866
0.5,34,-7.3966,-3.3288
0.5,35,-5.5202,-2.5355
0.5,36,-6.4455,-3.0408
0.5,37,-6.4114,-2.8208
0.5,38,-5.4797,-2.3004
0.5,39,-5.7782,-2.918
0.5,40,-7.8139,-2.8457
0.5,41,-6.1525,-3.0573
0.5,42,-5.7111,-2.5893
0.5,43,-6.1115,-2.8311
0.5,44,-5.2309,-2.3149
0.5,45,-5.4717,-2.17
0.5,46,-5.6708,-3.6741
0.5,47,-6.0311,-3.7158
0.5,48,-5.4604,-2.4311
0.5,49,-6.6496,-3.279
0.5,50,-5.2972,-2.8085
0.5,51,-6.1248,-3.053
0.5,52,-6.3933,-3.68
0.5,53,-5.2952,-3.5073
0.5,54,-6.5208,-4.1755
0.5,55,-7.2342,-3.5582
0.5,56,-5.6045,-2.8736
0.5,57,-4.6797,-2.7779
0.5,58,-6.4029,-4.6214
0.5,59,-4.7503,-2.905
0.5,60,-5.762,-3.2335
0.5,61,-5.779,-3.2639
0.5,62,-7.3019,-3.9769
0.5,63,-4.2871,-2.3338
0.5,64,-5.2465,-4.3662
0.5,65,-4.5414,-2.7534
0.5,66,-5.8934,-3.3165
0.5,67,-4.6352,-2.7747
0.5,68,-5.6398,-2.9685
0.5,69,-3.8702,-2.2465
0.5,70,-4.3958,-4.0157
0.5,71,-5.8256,-3.852
0.5,72,-5.7246,-3.6519
0.5,73,-5.3647,-4.4994
0.5,74,-4.565,-3.0326
0.5,75,-5.0556,-4.3154
0.5,76,-4.5923,-3.2792
0.5,77,-5.414,-3.2701
0.5,78,-4.5161,-3.5621
0.5,79,-3.5905,-2.6212
0.5,80,-5.5181,-4.2487
0.5,81,-4.2944,-3.1653
0.5,82,-4.3855,-2.9221
0.5,83,-5.5864,-3.3511
0.5,84,-5.4502,-3.7215
0.5,85,-3.8378,-2.4555
0.5,86,-4.3001,-2.7801
0.5,87,-3.7102,-2.8256
0.5,88,-5.0738,-3.1806
0.5,89,-5.0994,-4.4517
0.5,90,-3.567,-2.8178
0.5,91,-4.2972,-3.6804
0.5,92,-5.1,-3.2647
0.5,93,-4.5003,-3.0786
0.5,94,-3.7518,-2.7976
0.5,95,-4.7521,-3.4172
0.5,96,-5.2368,-3.3127
0.5,97,-4.4018,-3.3639
0.5,98,-4.5034,-4.0825
0.5,99,-2.4301,-2.453
0.5,100,-5.3349,-3.6787
0.5,101,-4.4489,-3.5175
0.5,102,-2.4484,-2.4081
0.5,103,-3.4132,-3.5486
0.5,104,-4.3626,-3.0015
0.5,105,-4.6252,-4.5517
0.5,106,-2.7994,-2.0764
0.5,107,-4.5732,-4.1655
0.5,108,-2.4841,-2.3589
0.5,109,-4.915,-4.0434
0.5,110,-4.8905,-4.4902
0.5,111,-4.5458,-3.0638
0.5,112,-2.4484,-2.2366
0.5,113,-4.0267,-3.0632
0.5,114,-3.9658,-3.7412
0.5,115,-4.9583,-4.9496
0.5,116,-4.2024,-3.1116
0.5,117,-3.722,-3.1301
0.5,118,-3.8603,-3.3633
0.5,119,-4.4133,-3.5351
0.5,120,-4.1482,-3.6403
0.5,121,-3.6872,-3.162
0.5,122,-4.0529,-3.3182
0.5,123,-1.054,-1.8731
0.5,124,-3.5421,-3.4461
0.5,125,-3.6558,-3.5776
0.5,126,-0.59121,-1.5593
0.5,127,-2.8847,-2.9433
0.5,128,-3.4996,-3.8166
0.5,129,-3.552,-3.8919
0.5,130,-0.34497,-1.3672
0.5,131,-3.6305,-3.2476
0.5,132,-2.2504,-3.2047
0.5,133,-3.8542,-4.6709
0.5,134,-2.9329,-2.869
0.5,135,-4.8788,-3.1389
0.5,136,-3.0144,-2.8439
0.5,137,-4.012,-4.2199
0.5,138,-3.8041,-4.0513
0.5,139,-3.9298,-3.8128
0.5,140,-2.8488,-2.4655
0.5,141,-7.7293,-3.2623
0.5,142,-4.0043,-3.4002
0.5,143,-4.2539,-5.4825
0.5,144,-3.1817,-2.9163
0.5,145,-3.4911,-4.1092
0.5,146,-2.1312,-3.819
0.5,147,-3.5235,-3.5545
0.5,148,-3.6157,-3.2583
0.5,149,-3.3328,-3.6239
0.5,150,-4.0184,-4.3897
0.5,151,-2.82,-3.1139
0.5,152,-3.4083,-3.1833
0.5,153,-3.3956,-3.4113
0.5,154,-3.2576,-3.0259
0.5,155,-0.3469,-1.4425
0.5,156,-3.1594,-3.9522
0.5,157,-2.553,-2.4936
0.5,158,-3.1621,-3.5571
0.5,159,-3.1756,-3.2292
0.5,160,-3.9107,-3.01
0.5,161,-3.996,-4.8583
0.5,162,-2.7233,-3.0681
0.5,163,-4.0385,-3.8967
0.5,164,-4.896,-4.9591
0.5,165,-3.4693,-3.47
0.6,1,-4.4914,0.1326
0.6,2,-5.0752,-0.0073747
0.6,3,-4.7812,-1.0785
0.6,4,-5.658,-1.0399
0.6,5,-5.6431,-1.0275
0.6,6,-5.6076,-0.87585
0.6,7,-5.4714,-1.041
0.6,8,-5.9699,-1.0168
0.6,9,-6.0819,-2.562
0.6,10,-6.2216,-1.607
0.6,11,-6.4168,-1.9176
0.6,12,-5.6175,-0.76366
0.6,13,-5.9878,-1.2795
0.6,14,-6.5302,-2.1239
0.6,15,-5.5,-0.62996
0.6,16,-6.0603,-1.2985
0.6,17,-6.2091,-1.2658
0.6,18,-6.9015,-2.2847
0.6,19,-6.7588,-2.4509
0.6,20,-6.0416,-1.0836
0.6,21,-6.3718,-1.549
0.6,22,-7.2025,-2.6391
0.6,23,-5.7178,-1.0953
0.6,24,-6.9747,-2.5944
0.6,25,-6.0197,-1.0894
0.6,26,-7.4366,-3.1286
0.6,27,-7.1197,-3.7452
0.6,28,-6.8209,-3.1499
0.6,29,-6.3712,-2.3804
0.6,30,-8.6517,-3.3179
0.6,31,-7.3771,-2.7403
0.6,32,-6.8457,-2.5703
0.6,33,-7.2873,-2.6949
0.6,34,-6.879,-2.4811
0.6,35,-5.78,-0.92185
0.6,36,-6.5984,-1.8748
0.6,37,-6.2804,-1.8494
0.6,38,-5.6128,-0.84485
0.6,39,-5.8302,-1.1293
0.6,40,-7.5884,-4.5661
0.6,41,-5.948,-1.3622
0.6,42,-6.2062,-1.3078
0.6,43,-5.8133,-1.2934
0.6,44,-5.2032,-0.61355
0.6,45,-5.5217,-0.89999
0.6,46,-5.7976,-1.1648
0.6,47,-6.6392,-1.8312
0.6,48,-5.4894,-0.97541
0.6,49,-7.1905,-3.5321
0.6,50,-5.0022,-1.1092
0.6,51,-6.3864,-2.5804
0.6,52,-5.6075,-2.0476
0.6,53,-5.216,-1.4608
0.6,54,-5.9469,-2.7939
0.6,55,-5.3952,-2.1537
0.6,56,-6.1719,-2.3614
0.6,57,-4.7503,-1.0107
0.6,58,-6.1207,-3.1145
0.6,59,-4.9278,-1.3629
0.6,60,-5.5486,-3.1898
0.6,61,-5.0932,-1.8596
0.6,62,-6.8395,-3.9774
0.6,63,-4.5075,-1.0226
0.6,64,-6.3497,-2.301
0.6,65,-5.122,-1.6156
0.6,66,-6.0997,-2.8318
0.6,67,-4.7943,-1.5252
0.6,68,-7.323,-4.7441
0.6,69,-4.068,-0.89274
0.6,70,-4.8342,-1.5507
0.6,71,-5.5003,-2.833
0.6,72,-6.986,-3.323
0.6,73,-6.0854,-2.7303
0.6,74,-4.837,-1.6824
0.6,75,-6.0299,-2.6796
0.6,76,-5.0086,-2.0731
0.6,77,-5.4888,-3.1108
0.6,78,-5.1819,-2.0782
0.6,79,-3.8015,-1.1061
0.6,80,-5.4169,-2.8571
0.6,81,-4.0405,-1.7074
0.6,82,-4.438,-2.0084
0.6,83,-5.3676,-2.8415
0.6,84,-5.0321,-3.0403
0.6,85,-3.9819,-1.5076
0.6,86,-4.6318,-2.32
0.6,87,-3.6303,-1.3082
0.6,88,-5.6835,-3.0095
0.6,89,-5.1052,-2.9062
0.6,90,-3.8086,-1.4186
0.6,91,-4.3763,-2.1105
0.6,92,-5.1598,-3.675
0.6,93,-4.7905,-2.1747
0.6,94,-3.9587,-1.7149
0.6,95,-5.0515,-3.2068
0.6,96,-5.4052,-3.4889
0.6,97,-4.7466,-3.1563
0.6,98,-5.1888,-2.9879
0.6,99,-2.3648,-0.72067
0.6,100,-4.7155,-3.8764
0.6,101,-4.7746,-2.9778
0.6,102,-2.5477,-0.80116
0.6,103,-3.487,-1.8102
0.6,104,-4.333,-3.2119
0.6,105,-4.0428,-3.3334
0.6,106,-2.8688,-1.2157
0.6,107,-4.0474,-2.7905
0.6,108,-2.5588,-0.91815
0.6,109,-5.0835,-4.1031
0.6,110,-3.8795,-2.7483
0.6,111,-4.1778,-3.5326
0.6,112,-2.6956,-0.96207
0.6,113,-4.59,-3.8967
0.6,114,-3.6436,-3.397
0.6,115,-5.081,-4.4483
0.6,116,-4.3611,-3.3586
0.6,117,-4.1141,-3.9137
0.6,118,-4.283,-3.6248
0.6,119,-4.1623,-3.2666
0.6,120,-4.4036,-3.3055
0.6,121,-4.0009,-3.9924
0.6,122,-3.707,-3.2155
0.6,123,-1.079,-0.28987
0.6,124,-3.5775,-3.0201
0.6,125,-3.7363,-3.6214
0.6,126,-0.81234,0.098582
0.6,127,-4.1296,-4.4345
0.6,128,-4.3836,-3.6945
0.6,129,-3.7626,-3.7089
0.6,130,-0.58922,0.31591
0.6,131,-4.6925,-4.2154
0.6,132,-2.4086,-1.5991
0.6,133,-3.6955,-3.7156
0.6,134,-4.6474,-3.9723
0.6,135,-5.0549,-3.0929
0.6,136,-2.9385,-1.9967
0.6,137,-4.1328,-3.986
0.6,138,-3.3143,-3.3228
0.6,139,-3.8894,-3.565
0.6,140,-4.2755,-5.8778
0.6,141,-5.6461,-3.3547
0.6,142,-3.9042,-3.6229
0.6,143,-4.7711,-4.5574
0.6,144,-4.2114,-4.2183
0.6,145,-3.5578,-3.3699
0.6,146,-2.0401,-3.6362
0.6,147,-3.3279,-4.8341
0.6,148,-3.0513,-3.1897
0.6,149,-2.8591,-2.9621
0.6,150,-3.2914,-3.3388
0.6,151,-4.066,-3.5688
0.6,152,-2.7241,-2.7115
0.6,153,-3.9825,-3.1024
0.6,154,-3.4554,-3.2669
0.6,155,-0.56848,0.094618
0.6,156,-3.3778,-3.0678
0.6,157,-3.412,-3.5049
0.6,158,-3.0128,-3.4575
0.6,159,-3.5429,-3.6454
0.6,160,-3.4276,-4.6584
0.6,161,-3.017,-2.9826
0.6,162,-2.5479,-2.784
0.6,163,-4.022,-4.1493
0.6,164,-4.3571,-4.5813
0.6,165,-4.0171,-4.2389
0.7,1,-4.7445,-0.31036
0.7,2,-4.3129,-0.80537
0.7,3,-5.2696,-0.55192
0.7,4,-5.3497,-1.2747
0.7,5,-5.1043,-0.89156
0.7,6,-5.5904,-1.4994
0.7,7,-6.482,-1.5278
0.7,8,-5.5439,-2.1071
0.7,9,-6.8689,-2.5814
0.7,10,-7.1522,-2.8337
0.7,11,-7.0511,-2.5501
0.7,12,-5.9252,-1.9086
0.7,13,-6.2555,-2.4561
0.7,14,-6.8679,-2.4722
0.7,15,-5.5137,-1.4533
0.7,16,-5.8557,-1.6623
0.7,17,-6.0941,-2.0873
0.7,18,-6.6575,-2.6245
0.7,19,-7.2509,-3.1288
0.7,20,-5.6968,-1.8904
0.7,21,-6.065,-2.1168
0.7,22,-7.1654,-2.5279
0.7,23,-6.0767,-1.824
0.7,24,-8.0637,-3.8989
0.7,25,-5.6851,-1.7734
0.7,26,-8.4031,-3.1729
0.7,27,-7.6751,-3.4136
0.7,28,-7.1784,-3.5148
0.7,29,-7.8277,-2.9835
0.7,30,-7.3011,-2.8587
0.7,31,-7.3576,-3.456
0.7,32,-6.9691,-3.1265
0.7,33,-7.2335,-3.6462
0.7,34,-7.9745,-3.3125
0.7,35,-5.7546,-1.7511
0.7,36,-6.5344,-2.76
0.7,37,-6.33,-2.4782
0.7,38,-5.3498,-1.5494
0.7,39,-5.9724,-2.1663
0.7,40,-8.9356,-3.3528
0.7,41,-6.1301,-2.1576
0.7,42,-5.9517,-1.9717
0.7,43,-6.1518,-2.1299
0.7,44,-5.2217,-1.3078
0.7,45,-5.4627,-1.7121
0.7,46,-5.832,-1.8757
0.7,47,-6.4676,-2.4979
0.7,48,-5.5307,-1.8699
0.7,49,-6.1282,-3.6643
0.7,50,-5.1082,-1.9178
0.7,51,-6.2869,-3.6341
0.7,52,-7.4118,-3.1432
0.7,53,-5.3371,-2.113
0.7,54,-6.4086,-3.4108
0.7,55,-5.9898,-3.063
0.7,56,-5.2895,-2.5784
0.7,57,-4.5552,-1.7396
0.7,58,-6.1038,-3.2868
0.7,59,-4.8939,-2.0595
0.7,60,-6.1716,-4.0806
0.7,61,-5.7179,-2.8105
0.7,62,-6.0194,-3.36
0.7,63,-4.3351,-1.8258
0.7,64,-5.2034,-3.1163
0.7,65,-4.7278,-2.3365
0.7,66,-5.8808,-3.1801
0.7,67,-4.8317,-2.3417
0.7,68,-5.9196,-3.5087
0.7,69,-4.0333,-1.7732
0.7,70,-4.5555,-2.4428
0.7,71,-6.1032,-3.3908
0.7,72,-5.8453,-3.3377
0.7,73,-5.4232,-4.4454
0.7,74,-4.4402,-2.6854
0.7,75,-5.1202,-3.3797
0.7,76,-4.9637,-2.844
0.7,77,-6.0134,-4.711
0.7,78,-4.3018,-2.3334
0.7,79,-3.6053,-1.7721
0.7,80,-5.5219,-3.0837
0.7,81,-4.5148,-2.6712
0.7,82,-4.3561,-2.9193
0.7,83,-5.3293,-3.2688
0.7,84,-5.5732,-4.2189
0.7,85,-3.8019,-2.1651
0.7,86,-4.4936,-3.3079
0.7,87,-3.6679,-2.237
0.7,88,-5.3606,-3.5754
0.7,89,-4.6424,-3.7439
0.7,90,-3.6522,-2.1564
0.7,91,-4.5679,-3.3275
0.7,92,-5.3133,-3.9667
0.7,93,-3.8944,-3.3151
0.7,94,-3.9002,-2.556
0.7,95,-5.0207,-3.6092
0.7,96,-5.0562,-3.5879
0.7,97,-5.4385,-3.9728
0.7,98,-3.9338,-3.757
0.7,99,-2.3831,-1.4211
0.7,100,-4.787,-4.1033
0.7,101,-4.2727,-3.9344
0.7,102,-2.4337,-1.7338
0.7,103,-3.0534,-2.3087
0.7,104,-4.6156,-4.4235
0.7,105,-5.1825,-4.667
0.7,106,-2.6404,-1.9179
0.7,107,-3.7702,-2.97
0.7,108,-2.3841,-1.6695
0.7,109,-5.5475,-4.9378
0.7,110,-4.7674,-3.5134
0.7,111,-4.7061,-4.4354
0.7,112,-2.4348,-1.5532
0.7,113,-4.2083,-3.5431
0.7,114,-5.494,-3.7046
0.7,115,-4.5808,-3.5599
0.7,116,-4.0772,-3.2173
0.7,117,-3.7903,-3.5699
0.7,118,-4.6182,-5.1049
0.7,119,-3.9127,-3.4436
0.7,120,-3.9898,-3.5145
0.7,121,-4.9041,-4.3251
0.7,122,-3.6993,-3.4503
0.7,123,-1.1961,-1.0531
0.7,124,-4.6054,-4.5948
0.7,125,-4.3814,-4.1412
0.7,126,-0.72413,-0.67273
0.7,127,-4.2074,-4.0166
0.7,128,-3.7503,-3.813
0.7,129,-4.1521,-3.4638
0.7,130,-0.56729,-0.45358
0.7,131,-3.8733,-3.3836
0.7,132,-2.4944,-2.2835
0.7,133,-3.3604,-3.6036
0.7,134,-3.8841,-3.3872
0.7,135,-3.3223,-4.5323
0.7,136,-3.0128,-2.8061
0.7,137,-2.7917,-2.74
0.7,138,-3.2744,-3.2309
0.7,139,-3.6318,-3.3711
0.7,140,-3.7278,-3.4912
0.7,141,-3.8906,-3.3645
0.7,142,-3.6011,-3.7761
0.7,143,-3.7249,-4.4562
0.7,144,-3.46,-4.1228
0.7,145,-4.2111,-4.1749
0.7,146,-2.1447,-3.6314
0.7,147,-4.09,-4.0843
0.7,148,-3.8826,-3.8587
0.7,149,-3.484,-3.3965
0.7,150,-3.4671,-3.3485
0.7,151,-3.5056,-3.5866
0.7,152,-2.962,-3.0865
0.7,153,-3.7851,-3.5998
0.7,154,-3.7728,-3.5198
0.7,155,-0.61384,-0.69276
0.7,156,-3.1695,-3.421
0.7,157,-4.6197,-4.3892
0.7,158,-3.9004,-4.177
0.7,159,-3.7306,-3.4863
0.7,160,-3.702,-3.5723
0.7,161,-3.9472,-3.5716
0.7,162,-3.0277,-3.0659
0.7,163,-4.8955,-4.4867
0.7,164,-5.59,-6.6643
0.7,165,-4.3247,-4.3043
0.8,1,-3.6097,0.49512
0.8,2,-4.5875,-0.70064
0.8,3,-5.2956,-1.3388
0.8,4,-6.1772,-2.4217
0.8,5,-5.6576,-1.7555
0.8,6,-5.1654,-1.6656
0.8,7,-5.4877,-2.423
0.8,8,-5.9715,-1.4093
0.8,9,-6.8935,-2.134
0.8,10,-6.4208,-2.8047
0.8,11,-6.2496,-2.0988
0.8,12,-5.46,-1.0771
0.8,13,-6.1204,-1.7695
0.8,14,-6.135,-2.6615
0.8,15,-5.4863,-1.1903
0.8,16,-6.3628,-2.1507
0.8,17,-6.0255,-1.7744
0.8,18,-6.5624,-2.4937
0.8,19,-6.9291,-3.2102
0.8,20,-6.215,-1.6587
0.8,21,-6.8885,-2.1753
0.8,22,-7.7865,-2.8717
0.8,23,-5.8339,-1.906
0.8,24,-7.2448,-3.5207
0.8,25,-5.9059,-1.6351
0.8,26,-6.5278,-2.9203
0.8,27,-7.358,-4.3051
0.8,28,-7.8565,-3.3563
0.8,29,-7.9034,-3.1686
0.8,30,-7.7167,-3.4626
0.8,31,-7.4633,-5.9067
0.8,32,-7.2746,-4.0292
0.8,33,-6.8296,-3.3703
0.8,34,-6.644,-2.8417
0.8,35,-5.5816,-1.4225
0.8,36,-6.3424,-2.3153
0.8,37,-6.771,-2.6594
0.8,38,-5.5179,-1.4502
0.8,39,-5.927,-1.7614
0.8,40,-7.1121,-3.7469
0.8,41,-6.2855,-2.105
0.8,42,-6.0994,-1.9477
0.8,43,-5.9748,-1.9668
0.8,44,-5.263,-1.2298
0.8,45,-5.6164,-1.5656
0.8,46,-5.712,-1.6974
0.8,47,-6.0698,-2.1697
0.8,48,-5.2949,-1.4343
0.8,49,-7.4935,-3.4832
0.8,50,-5.1878,-1.6888
0.8,51,-5.7899,-2.8382
0.8,52,-5.9425,-2.8248
0.8,53,-5.2778,-2.03
0.8,54,-6.1748,-3.6823
0.8,55,-5.6388,-3.104
0.8,56,-5.5888,-2.6879
0.8,57,-4.7479,-1.4865
0.8,58,-6.9645,-3.6667
0.8,59,-4.8748,-1.8744
0.8,60,-6.3031,-4.1398
0.8,61,-5.1663,-2.4267
0.8,62,-5.9012,-3.8195
0.8,63,-4.6139,-1.6786
0.8,64,-5.6421,-2.6907
0.8,65,-4.7559,-2.2139
0.8,66,-5.3046,-2.8048
0.8,67,-4.7927,-2.0687
0.8,68,-6.2887,-3.9215
0.8,69,-3.9694,-1.4905
0.8,70,-4.6511,-2.1052
0.8,71,-5.8252,-3.3312
0.8,72,-6.1253,-4.1219
0.8,73,-5.3565,-3.458
0.8,74,-4.3471,-2.0581
0.8,75,-4.5924,-3.1762
0.8,76,-5.0062,-2.6145
0.8,77,-4.8797,-2.8348
0.8,78,-4.7172,-2.5515
0.8,79,-3.6425,-1.5913
0.8,80,-4.7962,-2.8593
0.8,81,-4.3127,-2.4771
0.8,82,-4.7471,-2.9585
0.8,83,-4.879,-3.0142
0.8,84,-5.6617,-4.2901
0.8,85,-3.7347,-1.9449
0.8,86,-5.1825,-3.1037
0.8,87,-3.6734,-1.8195
0.8,88,-5.1291,-3.3583
0.8,89,-4.1847,-2.5879
0.8,90,-3.7364,-1.9204
0.8,91,-4.778,-3.2275
0.8,92,-5.1483,-3.8602
0.8,93,-4.1723,-2.4424
0.8,94,-3.988,-2.305
0.8,95,-5.5501,-3.8114
0.8,96,-6.0336,-4.2029
0.8,97,-4.5509,-3.397
0.8,98,-3.777,-2.6719
0.8,99,-2.3714,-1.2215
0.8,100,-4.2665,-3.427
0.8,101,-4.261,-3.5741
0.8,102,-2.6048,-1.4432
0.8,103,-3.3246,-2.5376
0.8,104,-4.3093,-3.5089
0.8,105,-4.2585,-3.1237
0.8,106,-2.9746,-1.8059
0.8,107,-4.6835,-5.588
0.8,108,-2.5737,-1.5017
0.8,109,-4.2201,-3.4664
0.8,110,-4.5125,-3.8868
0.8,111,-4.0075,-3.2714
0.8,112,-2.5477,-1.4712
0.8,113,-4.3126,-3.4896
0.8,114,-3.9411,-3.0725
0.8,115,-4.7499,-4.2797
0.8,116,-5.3068,-4.1655
0.8,117,-4.4994,-5.0559
0.8,118,-4.3611,-4.3531
0.8,119,-4.9492,-4.1129
0.8,120,-4.4264,-3.8132
0.8,121,-5.0638,-5.156
0.8,122,-7.2482,-4.5038
0.8,123,-1.2891,-0.85792
0.8,124,-3.7307,-4.1746
0.8,125,-3.763,-3.4719
0.8,126,-0.89414,-0.44549
0.8,127,-3.5664,-3.9528
0.8,128,-3.9142,-4.2156
0.8,129,-3.5004,-3.4609
0.8,130,-0.70069,-0.24461
0.8,131,-4.1417,-4.4181
0.8,132,-2.5838,-2.1268
0.8,133,-3.8832,-3.4359
0.8,134,-4.3969,-4.3363
0.8,135,-3.2195,-3.0848
0.8,136,-3.0968,-2.5951
0.8,137,-3.8265,-3.5687
0.8,138,-4.6755,-4.4425
0.8,139,-3.8964,-3.8246
0.8,140,-3.9438,-3.3976
0.8,141,-3.2786,-3.5064
0.8,142,-3.5295,-3.759
0.8,143,-4.6078,-4.3567
0.8,144,-3.5302,-3.8233
0.8,145,-3.2053,-3.0456
0.8,146,-2.547,-3.8304
0.8,147,-4.0404,-4.1686
0.8,148,-3.8893,-3.51
0.8,149,-3.0674,-2.9466
0.8,150,-3.0992,-3.1741
0.8,151,-3.2371,-3.5637
0.8,152,-2.9636,-2.9783
0.8,153,-3.4848,-4.0294
0.8,154,-3.6315,-3.438
0.8,155,-0.79014,-0.48458
0.8,156,-4.2979,-3.8731
0.8,157,-4.5386,-4.3912
0.8,158,-4.0353,-3.6749
0.8,159,-3.5474,-3.6332
0.8,160,-3.1933,-3.0203
0.8,161,-3.6249,-3.646
0.8,162,-4.196,-3.841
0.8,163,-4.0145,-4.1457
0.8,164,-4.7532,-4.6307
0.8,165,-4.3205,-4.1018
0.9,1,-4.9763,-1.2902
0.9,2,-4.4389,-0.6036
0.9,3,-5.5136,-2.3828
0.9,4,-4.803,-0.74583
0.9,5,-7.1573,-1.0709
0.9,6,-5.6072,-0.99776
0.9,7,-5.7993,-1.161
0.9,8,-5.2159,-1.086
0.9,9,-6.3124,-3.2166
0.9,10,-5.7986,-2.1826
0.9,11,-5.9961,-1.9365
0.9,12,-5.5921,-1.3226
0.9,13,-5.9697,-1.8944
0.9,14,-7.4604,-2.4043
0.9,15,-5.9114,-1.2194
0.9,16,-5.9019,-1.4723
0.9,17,-6.1365,-1.8505
0.9,18,-6.3872,-2.275
0.9,19,-7.2777,-3.0126
0.9,20,-5.6146,-1.5351
0.9,21,-5.8235,-1.7966
0.9,22,-7.2829,-2.9212
0.9,23,-5.9884,-1.4576
0.9,24,-6.8784,-2.8935
0.9,25,-5.9009,-1.5718
0.9,26,-7.8695,-3.0809
0.9,27,-7.6707,-3.1301
0.9,28,-6.7737,-3.1918
0.9,29,-7.23,-3.1215
0.9,30,-6.9962,-2.8891
0.9,31,-6.6969,-2.7633
0.9,32,-7.9928,-3.1607
0.9,33,-6.8586,-2.8026
0.9,34,-7.1618,-3.0533
0.9,35,-6.0215,-1.4454
0.9,36,-6.4449,-2.151
0.9,37,-6.0651,-1.907
0.9,38,-5.5555,-1.2012
0.9,39,-6.0166,-1.6908
0.9,40,-6.9992,-4.4564
0.9,41,-6.1444,-1.9859
0.9,42,-6.0068,-1.911
0.9,43,-5.8438,-1.6139
0.9,44,-5.4003,-1.1381
0.9,45,-5.3715,-1.2863
0.9,46,-5.9893,-1.6969
0.9,47,-6.3361,-2.2573
0.9,48,-5.503,-1.4051
0.9,49,-6.5333,-4.043
0.9,50,-5.0947,-1.5844
0.9,51,-5.9769,-2.7117
0.9,52,-6.0621,-2.6139
0.9,53,-5.2262,-1.8707
0.9,54,-6.2728,-2.7029
0.9,55,-5.726,-2.673
0.9,56,-5.5519,-2.4181
0.9,57,-4.6633,-1.4487
0.9,58,-6.0845,-3.5193
0.9,59,-4.8844,-1.7683
0.9,60,-5.8836,-4.193
0.9,61,-5.3015,-2.499
0.9,62,-6.4572,-3.9555
0.9,63,-4.3953,-1.4601
0.9,64,-5.3768,-2.8488
0.9,65,-4.9228,-1.9916
0.9,66,-5.7937,-3.348
0.9,67,-4.548,-1.8756
0.9,68,-6.6374,-4.3455
0.9,69,-4.1316,-1.4089
0.9,70,-4.6976,-2.0097
0.9,71,-5.377,-3.3753
0.9,72,-5.619,-4.3143
0.9,73,-5.282,-3.4154
0.9,74,-4.6074,-2.0778
0.9,75,-5.6707,-2.7435
0.9,76,-5.5976,-2.6064
0.9,77,-5.486,-3.5206
0.9,78,-4.864,-2.3569
0.9,79,-3.8526,-1.545
0.9,80,-5.0937,-3.5206
0.9,81,-4.4049,-2.3236
0.9,82,-4.2727,-2.4771
0.9,83,-4.9355,-3.1475
0.9,84,-6.5188,-5.3131
0.9,85,-3.7977,-1.8787
0.9,86,-4.66,-2.6392
0.9,87,-3.8028,-1.8463
0.9,88,-4.5785,-2.7838
0.9,89,-5.5851,-3.5789
0.9,90,-3.6228,-1.8328
0.9,91,-4.5917,-2.9594
0.9,92,-5.073,-4.0325
0.9,93,-4.474,-2.5167
0.9,94,-4.1191,-2.23
0.9,95,-4.7009,-3.2596
0.9,96,-5.2479,-4.55
0.9,97,-4.7103,-3.4152
0.9,98,-4.0446,-2.906
0.9,99,-2.4266,-1.1473
0.9,100,-5.0734,-3.956
0.9,101,-4.4566,-4.7686
0.9,102,-2.7368,-1.3059
0.9,103,-3.941,-2.4121
0.9,104,-5.1114,-4.7498
0.9,105,-4.09,-3.6858
0.9,106,-3.0496,-1.7139
0.9,107,-4.3542,-3.3068
0.9,108,-2.5183,-1.3455
0.9,109,-4.4065,-3.862
0.9,110,-4.1596,-3.4375
0.9,111,-4.9069,-4.2733
0.9,112,-2.6274,-1.3902
0.9,113,-4.3655,-3.8555
0.9,114,-3.8785,-3.9509
0.9,115,-5.3897,-4.2303
0.9,116,-4.4272,-3.9182
0.9,117,-5.7626,-4.2115
0.9,118,-4.6644,-3.784
0.9,119,-4.9399,-5.1335
0.9,120,-4.9815,-4.3879
0.9,121,-3.0896,-2.8933
0.9,122,-3.8659,-3.574
0.9,123,-1.3204,-0.72731
0.9,124,-3.1897,-3.0748
0.9,125,-3.3915,-3.1792
0.9,126,-0.97981,-0.3402
0.9,127,-3.3515,-3.6265
0.9,128,-3.741,-3.9837
0.9,129,-3.8566,-3.8521
0.9,130,-0.85912,-0.16083
0.9,131,-3.5383,-3.4958
0.9,132,-3.4153,-2.2529
0.9,133,-4.002,-4.1132
0.9,134,-3.5361,-3.7885
0.9,135,-3.1065,-3.5784
0.9,136,-3.195,-2.3859
0.9,137,-4.1492,-4.3201
0.9,138,-4.0241,-4.2414
0.9,139,-2.9291,-2.7734
0.9,140,-3.4577,-3.6191
0.9,141,-4.5239,-3.4134
0.9,142,-4.2485,-3.8643
0.9,143,-4.1754,-3.9665
0.9,144,-4.3574,-3.9162
0.9,145,-3.9183,-4.5182
0.9,146,-2.1512,-2.8995
0.9,147,-3.4515,-3.5785
0.9,148,-4.5965,-4.1077
0.9,149,-4.0512,-3.7952
0.9,150,-4.5831,-4.3228
0.9,151,-3.3514,-3.5874
0.9,152,-3.2509,-3.4079
0.9,153,-3.5042,-3.0964
0.9,154,-3.3405,-3.2936
0.9,155,-0.9553,-0.39904
0.9,156,-2.8552,-2.8558
0.9,157,-3.2717,-3.2557
0.9,158,-5.7756,-4.0984
0.9,159,-4.8181,-6.3523
0.9,160,-4.3183,-3.8657
0.9,161,-3.2879,-3.1543
0.9,162,-3.2709,-3.5694
0.9,163,-4.2981,-4.1479
0.9,164,-4.4714,-4.6872
0.9,165,-4.3244,-4.2404
1.9,1,-3.4015,-0.053883
1.9,2,-5.2762,-1.4181
1.9,3,-5.9365,-1.9182
1.9,4,-5.2855,-2.1365
1.9,5,-4.8554,-1.535
1.9,6,-5.4073,-1.8132
1.9,7,-5.1994,-2.2709
1.9,8,-7.0692,-2.4159
1.9,9,-5.7767,-2.5112
1.9,10,-6.9054,-3.8752
1.9,11,-8.0884,-4.1115
1.9,12,-5.9584,-2.0509
1.9,13,-7.7431,-2.8483
1.9,14,-6.7298,-3.5254
1.9,15,-5.3961,-1.9725
1.9,16,-6.4153,-2.5131
1.9,17,-6.1622,-3.0588
1.9,18,-6.2634,-3.2457
1.9,19,-7.0623,-3.7936
1.9,20,-6.3462,-2.5569
1.9,21,-5.991,-2.3343
1.9,22,-6.4453,-3.6697
1.9,23,-5.6771,-2.4089
1.9,24,-7.1634,-4.2238
1.9,25,-6.0707,-2.4108
1.9,26,-6.3043,-3.3209
1.9,27,-6.8375,-4.0266
1.9,28,-7.4269,-3.4955
1.9,29,-6.6266,-3.3128
1.9,30,-7.2378,-3.7509
1.9,31,-6.9137,-3.9498
1.9,32,-7.3696,-3.9992
1.9,33,-6.6785,-3.9607
1.9,34,-7.4675,-3.9086
1.9,35,-5.5224,-2.2377
1.9,36,-6.8028,-2.9931
1.9,37,-6.659,-3.47
1.9,38,-5.4341,-1.9886
1.9,39,-5.9814,-2.5709
1.9,40,-7.2736,-3.9742
1.9,41,-7.3223,-3.0217
1.9,42,-6.136,-2.5924
1.9,43,-5.7638,-2.9649
1.9,44,-5.2537,-1.9491
1.9,45,-5.6627,-2.2383
1.9,46,-6.0255,-2.469
1.9,47,-6.348,-3.0521
1.9,48,-5.3064,-2.0313
1.9,49,-6.3638,-5.6612
1.9,50,-5.433,-2.5161
1.9,51,-5.9564,-4.0277
1.9,52,-5.6072,-3.2463
1.9,53,-4.9286,-2.5147
1.9,54,-5.6777,-3.2856
1.9,55,-6.1126,-4.6244
1.9,56,-6.0297,-3.5451
1.9,57,-4.9274,-2.2674
1.9,58,-5.4714,-3.7252
1.9,59,-4.662,-2.4333
1.9,60,-6.4934,-4.5612
1.9,61,-5.7433,-3.7144
1.9,62,-6.1459,-4.719
1.9,63,-4.3686,-2.2025
1.9,64,-5.4071,-3.1661
1.9,65,-4.7415,-2.8646
1.9,66,-5.5642,-3.5049
1.9,67,-4.8066,-2.8515
1.9,68,-5.2885,-3.6443
1.9,69,-4.022,-2.1222
1.9,70,-4.7001,-2.6381
1.9,71,-5.5163,-3.8971
1.9,72,-6.3057,-4.5528
1.9,73,-5.7597,-3.4737
1.9,74,-4.5239,-2.7044
1.9,75,-4.647,-4.2974
1.9,76,-6.158,-3.4109
1.9,77,-5.1044,-4.0155
1.9,78,-4.5099,-3.0826
1.9,79,-3.771,-2.25
1.9,80,-4.9323,-3.6432
1.9,81,-4.1102,-2.7973
1.9,82,-5.0536,-3.7426
1.9,83,-4.866,-3.62
1.9,84,-5.2174,-4.3096
1.9,85,-3.7723,-2.7503
1.9,86,-4.6682,-4.9755
1.9,87,-3.7691,-2.7162
1.9,88,-4.7663,-4.6049
1.9,89,-5.3221,-4.1057
1.9,90,-3.724,-2.7001
1.9,91,-4.7561,-3.9132
1.9,92,-4.1811,-3.4389
1.9,93,-4.1878,-3.7617
1.9,94,-3.9953,-3.0151
1.9,95,-5.0794,-4.0048
1.9,96,-4.4435,-3.8084
1.9,97,-5.0151,-4.3814
1.9,98,-4.2181,-3.771
1.9,99,-2.9576,-2.2088
1.9,100,-5.7616,-5.4739
1.9,101,-3.6687,-3.1228
1.9,102,-2.6452,-1.9765
1.9,103,-4.8846,-3.241
1.9,104,-3.8913,-3.8472
1.9,105,-4.7689,-4.4483
1.9,106,-3.4074,-2.4731
1.9,107,-3.9993,-4.0468
1.9,108,-2.6363,-2.0225
1.9,109,-5.1363,-5.3391
1.9,110,-4.3575,-3.989
1.9,111,-4.3549,-4.2471
1.9,112,-2.993,-2.1948
1.9,113,-3.9186,-3.6335
1.9,114,-4.4423,-3.726
1.9,115,-5.4598,-5.5468
1.9,116,-4.0093,-3.5618
1.9,117,-4.2382,-4.2127
1.9,118,-3.5186,-3.5824
1.9,119,-4.9975,-5.058
1.9,120,-5.415,-4.7953
1.9,121,-4.1637,-4.1801
1.9,122,-4.6863,-4.3269
1.9,123,-1.8838,-1.5768
1.9,124,-4.1696,-4.3111
1.9,125,-5.0275,-5.431
1.9,126,-1.5178,-1.1579
1.9,127,-3.5043,-3.6222
1.9,128,-4.4058,-4.624
1.9,129,-4.665,-5.0981
1.9,130,-1.3988,-0.97716
1.9,131,-3.4234,-3.3855
1.9,132,-3.2151,-2.9489
1.9,133,-3.8864,-3.8092
1.9,134,-6.1421,-4.6098
1.9,135,-3.7126,-4.0204
1.9,136,-4.5571,-3.6051
1.9,137,-3.6921,-3.8925
1.9,138,-4.6569,-4.9565
1.9,139,-4.2804,-4.6997
1.9,140,-3.8881,-3.8097
1.9,141,-3.923,-3.6546
1.9,142,-3.4406,-3.5913
1.9,143,-4.1938,-4.2806
1.9,144,-4.0102,-3.6885
1.9,145,-3.1518,-3.0486
1.9,146,-2.7325,-3.5426
1.9,147,-3.4634,-3.6794
1.9,148,-3.9378,-4.284
1.9,149,-3.5662,-3.5967
1.9,150,-3.7914,-3.616
1.9,151,-3.5095,-3.2619
1.9,152,-3.687,-3.6925
1.9,153,-3.6562,-3.8174
1.9,154,-4.0185,-3.9646
1.9,155,-1.6081,-1.2664
1.9,156,-5.0212,-4.0543
1.9,157,-3.6019,-3.8057
1.9,158,-3.8956,-4.0363
1.9,159,-4.5782,-4.6512
1.9,160,-4.4061,-4.4185
1.9,161,-3.7258,-3.708
1.9,162,-3.701,-3.9654
1.9,163,-4.3064,-4.2854
1.9,164,-5.9829,-5.3606
1.9,165,-5.2326,-5.3544
2.9,1,-3.348,-0.50325
2.9,2,-4.0571,-1.5256
2.9,3,-4.9095,-1.9934
2.9,4,-4.7136,-1.8673
2.9,5,-5.4741,-4.3132
2.9,6,-5.343,-2.2952
2.9,7,-5.7584,-2.5838
2.9,8,-5.2757,-2.383
2.9,9,-6.0853,-4.5644
2.9,10,-5.551,-2.7452
2.9,11,-6.8715,-3.7518
2.9,12,-5.5727,-4.3469
2.9,13,-6.8239,-3.4821
2.9,14,-5.8514,-2.743
2.9,15,-5.6789,-2.533
2.9,16,-5.2945,-2.4003
2.9,17,-6.1294,-4.9967
2.9,18,-6.4851,-3.6499
2.9,19,-6.8306,-3.4619
2.9,20,-5.8592,-3.4886
2.9,21,-5.7702,-2.8316
2.9,22,-6.3753,-3.6854
2.9,23,-5.9687,-3.4033
2.9,24,-9.0585,-4.7308
2.9,25,-5.5172,-2.8624
2.9,26,-7.3436,-4.0341
2.9,27,-7.3859,-4.9624
2.9,28,-6.9222,-4.2231
2.9,29,-6.8379,-3.8681
2.9,30,-7.6929,-4.0836
2.9,31,-6.8018,-4.2171
2.9,32,-6.5426,-4.9727
2.9,33,-6.6919,-3.5821
2.9,34,-7.2056,-4.9378
2.9,35,-6.1467,-2.7415
2.9,36,-6.0817,-3.5159
2.9,37,-5.6877,-2.8238
2.9,38,-5.4664,-2.697
2.9,39,-6.192,-3.1716
2.9,40,-6.7416,-3.8677
2.9,41,-5.7421,-3.2645
2.9,42,-5.633,-2.9657
2.9,43,-5.9309,-3.0506
2.9,44,-5.2946,-2.6309
2.9,45,-5.4918,-2.6974
2.9,46,-5.4009,-2.7422
2.9,47,-5.96,-3.8052
2.9,48,-5.4596,-2.7384
2.9,49,-6.6565,-6.5264
2.9,50,-5.1233,-3.0568
2.9,51,-6.3151,-4.2386
2.9,52,-5.41,-3.2359
2.9,53,-5.7087,-4.0802
2.9,54,-5.2888,-3.316
2.9,55,-5.804,-4.3238
2.9,56,-5.72,-4.0412
2.9,57,-4.6785,-2.9341
2.9,58,-5.6299,-3.9524
2.9,59,-4.763,-3.0705
2.9,60,-5.8398,-4.7914
2.9,61,-6.6321,-4.4525
2.9,62,-5.0441,-3.5195
2.9,63,-4.4478,-2.7939
2.9,64,-4.836,-4.1229
2.9,65,-4.8986,-3.7441
2.9,66,-4.8333,-3.2646
2.9,67,-4.3688,-3.1691
2.9,68,-5.9463,-4.9621
2.9,69,-4.1173,-3.1566
2.9,70,-4.486,-3.0398
2.9,71,-5.3605,-4.2989
2.9,72,-5.0475,-5.0418
2.9,73,-5.3822,-3.9121
2.9,74,-4.4188,-3.2235
2.9,75,-4.675,-4.42
2.9,76,-4.5307,-3.2591
2.9,77,-5.2928,-4.2057
2.9,78,-5.0192,-3.8071
2.9,79,-3.4094,-2.6296
2.9,80,-5.8033,-4.4334
2.9,81,-4.6281,-3.3171
2.9,82,-5.4511,-4.0354
2.9,83,-4.6263,-3.7372
2.9,84,-5.1044,-4.614
2.9,85,-3.7414,-3.1377
2.9,86,-4.6463,-3.6088
2.9,87,-4.0002,-3.1841
2.9,88,-4.4488,-3.7212
2.9,89,-4.1061,-3.7852
2.9,90,-4.2651,-3.2258
2.9,91,-3.9996,-3.7649
2.9,92,-4.4884,-3.7357
2.9,93,-5.2094,-3.7568
2.9,94,-3.9858,-3.7351
2.9,95,-3.9004,-3.3646
2.9,96,-4.8887,-4.2504
2.9,97,-4.7001,-4.531
2.9,98,-3.6745,-3.5402
2.9,99,-2.7968,-2.6185
2.9,100,-4.5125,-4.0566
2.9,101,-3.9316,-4.1382
2.9,102,-2.8064,-2.545
2.9,103,-3.6003,-3.3232
2.9,104,-4.2048,-4.5232
2.9,105,-3.8976,-3.9153
2.9,106,-3.2691,-2.8998
2.9,107,-3.9847,-3.8653
2.9,108,-3.2186,-3.0848
2.9,109,-3.7553,-3.5098
2.9,110,-3.7945,-3.4626
2.9,111,-5.0908,-4.874
2.9,112,-3.2269,-2.8818
2.9,113,-4.9705,-5.1376
2.9,114,-4.0302,-3.806
2.9,115,-5.6743,-6.3692
2.9,116,-3.6414,-3.6214
2.9,117,-5.1965,-5.1878
2.9,118,-3.7017,-3.6316
2.9,119,-3.9619,-3.9086
2.9,120,-4.8509,-4.9375
2.9,121,-3.9045,-3.7915
2.9,122,-5.0437,-5.0124
2.9,123,-2.2062,-2.0963
2.9,124,-4.3551,-4.3086
2.9,125,-3.4698,-3.413
2.9,126,-1.7931,-1.8332
2.9,127,-3.9934,-4.5871
2.9,128,-4.0018,-4.1502
2.9,129,-5.4165,-6.3393
2.9,130,-1.6186,-1.5481
2.9,131,-4.9377,-4.2051
2.9,132,-3.44,-3.2318
2.9,133,-3.2458,-3.175
2.9,134,-4.2687,-4.3036
2.9,135,-4.1949,-3.8696
2.9,136,-3.5322,-3.6293
2.9,137,-3.8455,-4.1954
2.9,138,-4.9944,-4.5187
2.9,139,-4.0621,-4.2362
2.9,140,-5.4412,-5.3832
2.9,141,-4.0684,-4.2797
2.9,142,-3.5457,-3.4901
2.9,143,-4.3048,-4.2713
2.9,144,-5.726,-4.6461
2.9,145,-4.5427,-4.6578
2.9,146,-3.5982,-4.1789
2.9,147,-3.9981,-4.2066
2.9,148,-5.3586,-5.3726
2.9,149,-4.5838,-4.6007
2.9,150,-4.7867,-4.6041
2.9,151,-4.3832,-4.959
2.9,152,-4.0371,-4.3061
2.9,153,-3.6894,-3.4555
2.9,154,-4.0396,-3.903
2.9,155,-1.8903,-1.7803
2.9,156,-4.0358,-3.97
2.9,157,-4.9491,-4.4255
2.9,158,-4.8782,-5.2726
2.9,159,-4.6678,-4.8244
2.9,160,-4.2029,-3.8608
2.9,161,-3.9488,-3.9921
2.9,162,-4.9172,-4.7694
2.9,163,-4.371,-4.2575
2.9,164,-4.7595,-4.7167
2.9,165,-4.7007,-4.6454
3.9,1,-3.7575,-1.53
3.9,2,-3.9082,-1.4859
3.9,3,-5.5568,-2.7014
3.9,4,-5.0419,-2.4437
3.9,5,-5.5558,-3.1761
3.9,6,-5.0133,-2.3632
3.9,7,-6.7274,-2.9571
3.9,8,-5.7011,-2.834
3.9,9,-5.6129,-3.2558
3.9,10,-5.9596,-3.5365
3.9,11,-6.7772,-4.333
3.9,12,-5.3368,-2.7561
3.9,13,-6.4075,-4.6177
3.9,14,-6.6863,-3.7002
3.9,15,-5.5699,-3.2794
3.9,16,-5.9846,-3.3148
3.9,17,-5.8987,-3.6177
3.9,18,-6.3052,-3.4571
3.9,19,-6.9434,-4.907
3.9,20,-5.6029,-3.2253
3.9,21,-6.9002,-3.7482
3.9,22,-6.2201,-4.2574
3.9,23,-5.8959,-4.4592
3.9,24,-8.4356,-5.2884
3.9,25,-5.782,-3.454
3.9,26,-5.9215,-3.5038
3.9,27,-6.489,-3.9995
3.9,28,-6.3701,-4.1007
3.9,29,-6.3031,-3.5405
3.9,30,-6.4674,-3.7239
3.9,31,-7.5377,-4.4416
3.9,32,-7.301,-4.3736
3.9,33,-6.0023,-3.7577
3.9,34,-6.503,-4.1801
3.9,35,-5.3108,-3.1656
3.9,36,-6.4044,-3.7097
3.9,37,-6.6939,-3.4373
3.9,38,-5.5976,-3.4358
3.9,39,-6.0338,-3.6765
3.9,40,-6.3898,-4.398
3.9,41,-5.9833,-4.4797
3.9,42,-5.6131,-3.9143
3.9,43,-5.8316,-4.1116
3.9,44,-5.2024,-2.8009
3.9,45,-5.6493,-3.136
3.9,46,-5.4256,-3.0527
3.9,47,-5.817,-3.6214
3.9,48,-5.6203,-3.5516
3.9,49,-6.1263,-5.2336
3.9,50,-5.6685,-3.8091
3.9,51,-6.0284,-4.511
3.9,52,-6.1824,-4.7557
3.9,53,-5.5013,-3.5733
3.9,54,-5.6283,-5.2869
3.9,55,-4.7014,-3.4708
3.9,56,-6.4766,-4.7443
3.9,57,-5.1963,-3.5735
3.9,58,-5.5761,-3.9754
3.9,59,-4.7279,-3.5211
3.9,60,-5.4374,-4.5448
3.9,61,-4.7133,-3.3664
3.9,62,-6.1825,-5.8184
3.9,63,-4.143,-2.914
3.9,64,-4.7604,-3.7584
3.9,65,-4.816,-4.6391
3.9,66,-5.2575,-4.2259
3.9,67,-4.4822,-3.2449
3.9,68,-4.8514,-4.0997
3.9,69,-4.1412,-3.5664
3.9,70,-4.3435,-3.7328
3.9,71,-6.044,-4.7287
3.9,72,-5.1761,-4.0302
3.9,73,-4.7317,-4.6561
3.9,74,-4.0181,-3.3293
3.9,75,-4.4162,-4.0607
3.9,76,-4.9951,-4.7152
3.9,77,-4.5552,-3.8282
3.9,78,-4.458,-3.8542
3.9,79,-3.7995,-3.5519
3.9,80,-5.2209,-5.7238
3.9,81,-4.2995,-4.5176
3.9,82,-5.0013,-4.2342
3.9,83,-4.7863,-4.7519
3.9,84,-4.9347,-4.6248
3.9,85,-3.9528,-4.1884
3.9,86,-4.6321,-4.1093
3.9,87,-3.8257,-4.0603
3.9,88,-5.1232,-4.4793
3.9,89,-4.4236,-3.9059
3.9,90,-3.7285,-3.6282
3.9,91,-4.3565,-4.1642
3.9,92,-4.6113,-3.9778
3.9,93,-4.0701,-3.4869
3.9,94,-3.9873,-3.5657
3.9,95,-3.904,-3.7332
3.9,96,-4.2283,-4.1213
3.9,97,-4.347,-4.0372
3.9,98,-5.195,-5.3737
3.9,99,-3.0341,-2.9702
3.9,100,-4.7206,-4.6531
3.9,101,-4.169,-3.8167
3.9,102,-3.3045,-3.4738
3.9,103,-3.448,-4.0092
3.9,104,-4.7818,-4.3195
3.9,105,-4.2467,-4.0086
3.9,106,-3.6111,-3.5412
3.9,107,-4.0224,-3.8761
3.9,108,-3.3685,-3.1458
3.9,109,-4.7709,-4.7409
3.9,110,-3.9638,-3.6504
3.9,111,-4.1876,-4.0388
3.9,112,-3.1056,-3.6276
3.9,113,-4.2487,-4.286
3.9,114,-4.3037,-3.9356
3.9,115,-4.1472,-4.1791
3.9,116,-4.1661,-4.1821
3.9,117,-3.518,-3.5334
3.9,118,-4.2904,-3.9457
3.9,119,-5.0796,-4.6126
3.9,120,-4.299,-4.5803
3.9,121,-3.8404,-3.6824
3.9,122,-4.2801,-4.3807
3.9,123,-2.4135,-2.5425
3.9,124,-4.3858,-4.2388
3.9,125,-4.4646,-4.4824
3.9,126,-2.0843,-2.2029
3.9,127,-4.3978,-4.4361
3.9,128,-4.6549,-4.9903
3.9,129,-4.3855,-4.4865
3.9,130,-1.9024,-2.0841
3.9,131,-3.5593,-3.3797
3.9,132,-3.7948,-3.8885
3.9,133,-4.1665,-4.4165
3.9,134,-4.3161,-4.1993
3.9,135,-3.8151,-3.982
3.9,136,-4.359,-4.0203
3.9,137,-4.1668,-4.119
3.9,138,-4.3028,-4.1279
3.9,139,-4.2648,-4.1426
3.9,140,-4.0873,-3.8342
3.9,141,-4.8726,-4.4091
3.9,142,-4.3818,-4.4068
3.9,143,-4.3577,-4.5557
3.9,144,-4.2221,-4.0043
3.9,145,-3.9647,-4.0154
3.9,146,-3.6715,-3.982
3.9,147,-4.4723,-4.4135
3.9,148,-4.5261,-4.8247
3.9,149,-4.0828,-4.0316
3.9,150,-4.6246,-4.7939
3.9,151,-4.0795,-4.4338
3.9,152,-4.1705,-4.0183
3.9,153,-3.4513,-3.5464
3.9,154,-3.9025,-4.1122
3.9,155,-2.0762,-2.2006
3.9,156,-4.4048,-4.3974
3.9,157,-3.9415,-3.9201
3.9,158,-3.5059,-3.5541
3.9,159,-4.5254,-5.8242
3.9,160,-4.6839,-5.1236
3.9,161,-4.8196,-4.7313
3.9,162,-3.9381,-4.1961
3.9,163,-4.7297,-4.5972
3.9,164,-5.224,-5.0988
3.9,165,-5.2082,-4.9409
4.9,1,-2.9326,-0.39764
4.9,2,-4.8376,-1.9402
4.9,3,-4.4659,-1.8186
4.9,4,-5.1741,-2.7764
4.9,5,-4.4908,-2.1504
4.9,6,-5.0256,-2.3278
4.9,7,-5.4313,-3.4259
4.9,8,-5.5225,-3.0776
4.9,9,-5.2685,-3.1032
4.9,10,-5.6707,-3.2357
4.9,11,-6.2548,-3.7825
4.9,12,-5.7639,-4.4749
4.9,13,-5.521,-3.06
4.9,14,-5.9462,-3.6511
4.9,15,-6.1428,-3.3402
4.9,16,-5.496,-3.7019
4.9,17,-6.6769,-3.6995
4.9,18,-5.7118,-3.4145
4.9,19,-6.4442,-3.8631
4.9,20,-5.5761,-4.5751
4.9,21,-5.639,-3.9292
4.9,22,-7.9329,-4.8744
4.9,23,-5.5332,-3.2841
4.9,24,-8.8623,-5.8148
4.9,25,-5.8689,-3.7755
4.9,26,-6.3747,-4.5586
4.9,27,-6.0295,-3.5932
4.9,28,-6.1209,-3.7507
4.9,29,-7.0926,-4.1807
4.9,30,-6.5186,-4.6379
4.9,31,-7.1369,-4.8811
4.9,32,-6.0452,-4.0084
4.9,33,-6.08,-3.9126
4.9,34,-6.9953,-4.8712
4.9,35,-5.577,-3.7506
4.9,36,-5.2814,-3.0649
4.9,37,-5.8179,-4.0212
4.9,38,-5.1179,-3.5601
4.9,39,-6.0801,-4.7108
4.9,40,-6.1466,-4.0172
4.9,41,-6.8817,-3.9789
4.9,42,-5.6756,-4.4325
4.9,43,-6.0558,-5.7047
4.9,44,-4.9541,-3.6168
4.9,45,-5.6685,-4.1526
4.9,46,-5.3962,-3.8551
4.9,47,-6.0743,-4.3038
4.9,48,-5.4487,-4.8582
4.9,49,-5.927,-4.4988
4.9,50,-6.4699,-3.6992
4.9,51,-5.3741,-4.0203
4.9,52,-7.0217,-6.0239
4.9,53,-5.0069,-3.8172
4.9,54,-6.1096,-5.1322
4.9,55,-6.4104,-6.4193
4.9,56,-5.054,-3.8331
4.9,57,-4.1807,-3.5419
4.9,58,-5.7003,-4.5794
4.9,59,-5.5531,-4.0409
4.9,60,-4.7932,-3.9316
4.9,61,-5.6721,-4.1739
4.9,62,-5.0386,-4.2903
4.9,63,-4.0716,-3.6338
4.9,64,-5.3386,-5.0692
4.9,65,-4.3314,-3.6615
4.9,66,-5.1086,-4.4945
4.9,67,-4.5768,-5.8192
4.9,68,-5.4855,-4.5418
4.9,69,-4.2691,-4.3467
4.9,70,-4.3286,-4.3714
4.9,71,-5.0962,-4.5531
4.9,72,-4.49,-3.7839
4.9,73,-4.2343,-3.6199
4.9,74,-4.1413,-4.3286
4.9,75,-4.8443,-4.3808
4.9,76,-4.634,-3.685
4.9,77,-4.7649,-4.1553
4.9,78,-4.1314,-4.6286
4.9,79,-4.4995,-3.6979
4.9,80,-4.6491,-4.103
4.9,81,-4.3384,-3.7484
4.9,82,-5.5503,-4.352
4.9,83,-4.9104,-4.7148
4.9,84,-4.4883,-4.1531
4.9,85,-4.0609,-3.6111
4.9,86,-4.782,-4.2963
4.9,87,-3.8193,-4.3226
4.9,88,-4.9433,-5.156
4.9,89,-4.9299,-5.6904
4.9,90,-4.0743,-5.1322
4.9,91,-4.0272,-4.1678
4.9,92,-4.3288,-4.0019
4.9,93,-5.1798,-4.3914
4.9,94,-4.5926,-4.2737
4.9,95,-3.8632,-3.6737
4.9,96,-4.6858,-4.455
4.9,97,-4.1946,-4.3341
4.9,98,-4.478,-4.1374
4.9,99,-3.573,-4.08
4.9,100,-4.792,-4.3819
4.9,101,-3.8809,-3.8858
4.9,102,-3.1462,-3.7717
4.9,103,-4.3757,-3.8914
4.9,104,-3.822,-3.7908
4.9,105,-4.3677,-4.2649
4.9,106,-3.5006,-3.5068
4.9,107,-4.4127,-4.0979
4.9,108,-3.1615,-3.5006
4.9,109,-3.5197,-3.5441
4.9,110,-4.5893,-4.2583
4.9,111,-4.6855,-4.8622
4.9,112,-3.2503,-3.4741
4.9,113,-5.1164,-4.9333
4.9,114,-4.7613,-4.7249
4.9,115,-5.0154,-5.1438
4.9,116,-3.4655,-3.4153
4.9,117,-4.1865,-4.4141
4.9,118,-3.7156,-3.5254
4.9,119,-4.7032,-4.7374
4.9,120,-4.0068,-3.986
4.9,121,-5.0476,-6.6532
4.9,122,-5.741,-5.4612
4.9,123,-2.8121,-4.1185
4.9,124,-3.9708,-4.0948
4.9,125,-3.664,-3.6969
4.9,126,-2.2867,-3.34
4.9,127,-3.8781,-3.7532
4.9,128,-4.7809,-4.514
4.9,129,-3.6506,-3.6936
4.9,130,-1.9206,-2.7659
4.9,131,-4.7013,-5.5484
4.9,132,-3.4905,-3.9159
4.9,133,-3.9912,-4.1384
4.9,134,-4.3613,-4.4512
4.9,135,-5.0378,-4.8153
4.9,136,-4.1942,-4.9472
4.9,137,-4.7746,-4.1815
4.9,138,-4.5338,-4.4372
4.9,139,-4.3703,-4.4725
4.9,140,-4.1564,-3.7873
4.9,141,-3.8133,-4.007
4.9,142,-4.149,-4.0231
4.9,143,-6.55,-6.9931
4.9,144,-3.9756,-3.754
4.9,145,-4.2341,-4.5003
4.9,146,-3.4704,-3.5282
4.9,147,-3.7401,-3.9487
4.9,148,-4.284,-4.1708
4.9,149,-3.8572,-3.7599
4.9,150,-5.2076,-5.0243
4.9,151,-3.8738,-3.6133
4.9,152,-3.5948,-3.5059
4.9,153,-4.4839,-4.6605
4.9,154,-3.7951,-3.7668
4.9,155,-2.2978,-2.94
4.9,156,-4.4449,-4.2219
4.9,157,-5.1216,-4.6377
4.9,158,-4.0566,-4.0868
4.9,159,-4.3056,-3.9277
4.9,160,-4.0096,-3.803
4.9,161,-3.7418,-3.6317
4.9,162,-4.1676,-4.1423
4.9,163,-4.6937,-4.652
4.9,164,-6.7849,-6.7167
4.9,165,-5.9403,-5.8066
5.9,1,-3.5826,-1.3081
5.9,2,-4.2812,-2.769
5.9,3,-3.838,-1.46
5.9,4,-4.4908,-2.1394
5.9,5,-4.4259,-2.5045
5.9,6,-5.1522,-2.9577
5.9,7,-5.7272,-2.9236
5.9,8,-7.9003,-3.4473
5.9,9,-5.5633,-3.1051
5.9,10,-5.7946,-3.0913
5.9,11,-6.3114,-4.2959
5.9,12,-4.9521,-2.853
5.9,13,-5.8111,-3.4789
5.9,14,-5.9601,-3.8949
5.9,15,-6.3598,-3.266
5.9,16,-6.0102,-4.7458
5.9,17,-5.8697,-4.737
5.9,18,-5.7994,-3.4201
5.9,19,-6.5101,-4.763
5.9,20,-5.9227,-4.4147
5.9,21,-5.9604,-4.532
5.9,22,-6.3379,-4.1595
5.9,23,-5.6752,-4.9699
5.9,24,-6.7651,-4.6501
5.9,25,-5.3567,-3.7813
5.9,26,-5.8653,-3.3638
5.9,27,-7.3364,-5.0426
5.9,28,-7.0215,-5.0218
5.9,29,-6.7635,-4.681
5.9,30,-7.9431,-5.0315
5.9,31,-7.3399,-4.7067
5.9,32,-6.4855,-4.6156
5.9,33,-5.7873,-3.8448
5.9,34,-6.3009,-4.0717
5.9,35,-5.3046,-4.4859
5.9,36,-6.2392,-4.1308
5.9,37,-6.0407,-4.5245
5.9,38,-5.3024,-3.6484
5.9,39,-6.2593,-4.6652
5.9,40,-5.7744,-3.5842
5.9,41,-6.5194,-4.9879
5.9,42,-6.46,-4.0924
5.9,43,-6.4231,-3.8663
5.9,44,-5.0133,-4.1777
5.9,45,-5.1996,-3.8882
5.9,46,-5.1136,-3.7597
5.9,47,-6.5362,-4.1095
5.9,48,-5.9857,-4.193
5.9,49,-5.7484,-4.0401
5.9,50,-4.9295,-4.5523
5.9,51,-5.7527,-3.9721
5.9,52,-5.4172,-4.4608
5.9,53,-5.0513,-4.0986
5.9,54,-5.3717,-4.7424
5.9,55,-5.2406,-4.1396
5.9,56,-4.9025,-3.9341
5.9,57,-4.4805,-3.4668
5.9,58,-5.239,-4.3725
5.9,59,-4.7687,-3.8351
5.9,60,-4.4897,-3.4077
5.9,61,-4.8627,-4.1762
5.9,62,-5.1307,-4.217
5.9,63,-4.2929,-4.547
5.9,64,-4.5483,-3.8455
5.9,65,-4.4876,-4.8966
5.9,66,-5.2897,-4.4444
5.9,67,-4.5268,-4.2917
5.9,68,-5.2579,-4.592
5.9,69,-3.7063,-4.0257
5.9,70,-3.9265,-3.9431
5.9,71,-6.9901,-5.4695
5.9,72,-4.8114,-4.5699
5.9,73,-5.3688,-4.4695
5.9,74,-5.464,-4.5047
5.9,75,-4.8155,-5.7116
5.9,76,-6.7012,-4.3514
5.9,77,-4.7907,-4.4414
5.9,78,-4.7442,-4.9502
5.9,79,-4.0357,-3.8963
5.9,80,-4.5872,-4.4427
5.9,81,-3.9254,-3.746
5.9,82,-4.449,-4.5224
5.9,83,-4.4132,-4.1152
5.9,84,-4.5464,-4.3466
5.9,85,-3.9447,-4.578
5.9,86,-4.3762,-4.5632
5.9,87,-3.8703,-4.4727
5.9,88,-4.2339,-3.901
5.9,89,-4.0155,-3.7911
5.9,90,-3.7498,-4.5782
5.9,91,-4.3918,-4.1433
5.9,92,-4.3418,-4.2046
5.9,93,-3.9867,-4.351
5.9,94,-3.8658,-4.2607
5.9,95,-3.8982,-3.6327
5.9,96,-4.8191,-4.7719
5.9,97,-5.5977,-4.9857
5.9,98,-3.6181,-3.6568
5.9,99,-3.2621,-4.3564
5.9,100,-4.9337,-5.1911
5.9,101,-4.2843,-4.122
5.9,102,-3.5817,-4.3269
5.9,103,-5.1106,-4.6519
5.9,104,-3.9146,-3.7944
5.9,105,-3.8497,-3.9982
5.9,106,-3.5005,-4.566
5.9,107,-4.1854,-4.1336
5.9,108,-3.36,-5.0957
5.9,109,-4.9625,-4.6998
5.9,110,-4.3366,-4.3835
5.9,111,-4.8238,-4.6499
5.9,112,-3.3225,-4.769
5.9,113,-3.8875,-3.8993
5.9,114,-3.8154,-3.8202
5.9,115,-4.9337,-4.8201
5.9,116,-3.7663,-3.8461
5.9,117,-5.022,-5.3608
5.9,118,-4.5213,-4.2473
5.9,119,-3.972,-4.1681
5.9,120,-4.3768,-4.3642
5.9,121,-4.0908,-3.9998
5.9,122,-5.5345,-5.4531
5.9,123,-2.8846,-3.509
5.9,124,-4.6022,-4.4156
5.9,125,-4.787,-4.3534
5.9,126,-2.311,-3.7795
5.9,127,-5.046,-5.3818
5.9,128,-4.0916,-4.0504
5.9,129,-4.4794,-4.2153
5.9,130,-2.2372,-3.4279
5.9,131,-3.5217,-3.4971
5.9,132,-4.3558,-3.702
5.9,133,-3.8666,-3.7871
5.9,134,-4.0403,-4.0018
5.9,135,-3.9062,-4.201
5.9,136,-3.9363,-4.8413
5.9,137,-4.4084,-4.3303
5.9,138,-4.4672,-4.7664
5.9,139,-4.3338,-4.178
5.9,140,-3.9274,-4.2956
5.9,141,-4.2051,-4.0647
5.9,142,-4.1009,-4.0067
5.9,143,-4.7556,-4.9847
5.9,144,-5.9013,-5.6966
5.9,145,-4.8961,-4.8608
5.9,146,-5.0031,-4.2161
5.9,147,-3.8349,-3.7306
5.9,148,-3.6948,-3.6645
5.9,149,-3.3686,-3.508
5.9,150,-4.3073,-4.624
5.9,151,-4.2592,-4.7279
5.9,152,-3.8047,-3.8129
5.9,153,-4.3285,-4.1202
5.9,154,-4.4967,-4.6353
5.9,155,-2.4613,-4.4425
5.9,156,-3.5223,-3.4675
5.9,157,-4.0718,-4.2058
5.9,158,-3.4353,-3.3488
5.9,159,-4.5413,-5.0317
5.9,160,-3.8325,-3.8098
5.9,161,-4.0176,-3.8537
5.9,162,-3.9225,-3.8001
5.9,163,-4.8907,-4.9917
5.9,164,-6.4041,-6.4641
5.9,165,-5.1326,-5.1999
6.9,1,-4.2578,-2.1759
6.9,2,-4.2493,-2.0759
6.9,3,-5.2379,-2.9933
6.9,4,-4.6058,-2.3725
6.9,5,-4.4322,-2.2536
6.9,6,-4.5459,-2.6219
6.9,7,-5.3868,-2.9116
6.9,8,-5.3672,-3.5024
6.9,9,-5.2588,-2.8299
6.9,10,-5.793,-4.063
6.9,11,-5.8627,-3.8154
6.9,12,-5.4911,-3.2847
6.9,13,-6.1871,-5.2559
6.9,14,-5.7751,-3.9275
6.9,15,-5.4766,-3.4092
6.9,16,-5.6969,-4.0311
6.9,17,-6.033,-5.5583
6.9,18,-6.2625,-4.4065
6.9,19,-8.5063,-4.9693
6.9,20,-5.9552,-4.41
6.9,21,-5.8211,-3.6628
6.9,22,-6.4592,-4.2251
6.9,23,-6.1719,-4.4817
6.9,24,-6.404,-4.3355
6.9,25,-6.6951,-4.163
6.9,26,-6.1388,-4.1375
6.9,27,-7.1992,-4.5606
6.9,28,-6.3222,-4.3239
6.9,29,-6.0946,-4.4182
6.9,30,-6.0217,-3.8467
6.9,31,-6.5827,-5.3702
6.9,32,-6.5046,-4.5655
6.9,33,-6.8162,-5.8336
6.9,34,-6.1265,-4.1001
6.9,35,-5.8414,-4.3494
6.9,36,-7.3272,-4.5341
6.9,37,-5.8274,-3.6572
6.9,38,-5.6608,-3.8354
6.9,39,-7.1881,-3.7241
6.9,40,-7.2654,-5.5624
6.9,41,-6.2204,-4.7954
6.9,42,-5.3374,-4.2291
6.9,43,-5.2136,-3.793
6.9,44,-5.275,-3.9212
6.9,45,-5.7721,-4.6692
6.9,46,-5.5027,-4.6458
6.9,47,-6.4807,-4.8805
6.9,48,-5.523,-5.8733
6.9,49,-6.3862,-4.4199
6.9,50,-5.0419,-3.9131
6.9,51,-5.5372,-4.2138
6.9,52,-5.6592,-4.1317
6.9,53,-5.3634,-3.8187
6.9,54,-7.4792,-4.7188
6.9,55,-5.6361,-5.1535
6.9,56,-5.065,-4.3415
6.9,57,-4.4153,-3.8159
6.9,58,-4.933,-4.0347
6.9,59,-4.678,-5.2845
6.9,60,-6.3057,-4.9672
6.9,61,-4.8604,-4.2074
6.9,62,-4.5974,-3.8031
6.9,63,-4.469,-4.2633
6.9,64,-5.7555,-4.6356
6.9,65,-4.7276,-4.1045
6.9,66,-4.2815,-3.6206
6.9,67,-4.0978,-4.0684
6.9,68,-4.8565,-4.3442
6.9,69,-4.5808,-4.0217
6.9,70,-4.6809,-4.199
6.9,71,-6.8068,-5.516
6.9,72,-6.1002,-5.0165
6.9,73,-5.4093,-4.4918
6.9,74,-4.2765,-4.9389
6.9,75,-4.5639,-4.7103
6.9,76,-4.3726,-3.922
6.9,77,-4.8443,-4.8771
6.9,78,-3.9963,-4.0885
6.9,79,-3.7959,-5.1962
6.9,80,-4.3076,-4.1327
6.9,81,-4.6736,-5.9889
6.9,82,-4.2921,-4.6314
6.9,83,-4.2694,-4.1741
6.9,84,-5.2102,-4.6518
6.9,85,-4.3459,-5.7911
6.9,86,-4.7589,-4.326
6.9,87,-4.0332,-4.1305
6.9,88,-4.7004,-4.7399
6.9,89,-4.5616,-4.7902
6.9,90,-4.5492,-4.5816
6.9,91,-4.3863,-4.3982
6.9,92,-4.7413,-4.467
6.9,93,-4.434,-4.6199
6.9,94,-4.0576,-3.8469
6.9,95,-4.2156,-4.189
6.9,96,-4.8244,-4.606
6.9,97,-5.0167,-5.9318
6.9,98,-4.165,-4.3976
6.9,99,-4.2502,-3.5915
6.9,100,-3.6419,-3.5565
6.9,101,-4.2935,-4.295
6.9,102,-3.3613,-4.7753
6.9,103,-4.3966,-5.1533
6.9,104,-4.4914,-4.3027
6.9,105,-4.906,-4.6466
6.9,106,-4.1889,-4.087
6.9,107,-4.976,-4.645
6.9,108,-3.3068,-4.6408
6.9,109,-4.5287,-4.4731
6.9,110,-3.9343,-3.9193
6.9,111,-4.5181,-4.5122
6.9,112,-3.2754,-3.5376
6.9,113,-5.0424,-4.8467
6.9,114,-4.6091,-4.4765
6.9,115,-4.8609,-4.7881
6.9,116,-3.6502,-3.6972
6.9,117,-4.0975,-4.2293
6.9,118,-4.9954,-6.1472
6.9,119,-4.6551,-4.9923
6.9,120,-3.6843,-3.5696
6.9,121,-4.4405,-4.4146
6.9,122,-4.6927,-4.9061
6.9,123,-3.2009,-3.9425
6.9,124,-3.9257,-3.7876
6.9,125,-3.8158,-3.7947
6.9,126,-2.392,-3.1891
6.9,127,-4.2325,-4.1988
6.9,128,-4.5619,-4.5148
6.9,129,-3.8197,-3.7196
6.9,130,-2.3503,-3.1254
6.9,131,-6.8186,-5.8488
6.9,132,-4.3094,-4.0345
6.9,133,-5.6121,-5.2507
6.9,134,-4.1178,-3.999
6.9,135,-3.7454,-3.6563
6.9,136,-3.7424,-3.6876
6.9,137,-4.0801,-4.3075
6.9,138,-4.2093,-4.3952
6.9,139,-3.7234,-3.7062
6.9,140,-4.5177,-4.1753
6.9,141,-3.8056,-3.9057
6.9,142,-4.0953,-3.9623
6.9,143,-5.1597,-4.975
6.9,144,-4.1824,-4.0042
6.9,145,-6.2445,-6.3983
6.9,146,-4.1081,-4.8185
6.9,147,-4.1978,-4.2977
6.9,148,-4.2676,-4.2619
6.9,149,-3.9501,-3.8907
6.9,150,-4.5171,-5.0173
6.9,151,-5.3018,-6.0297
6.9,152,-3.6866,-3.5412
6.9,153,-4.3873,-4.2134
6.9,154,-4.2822,-4.3592
6.9,155,-2.5531,-3.4243
6.9,156,-4.3333,-4.1408
6.9,157,-3.6915,-3.6122
6.9,158,-3.3859,-3.544
6.9,159,-4.4536,-4.45
6.9,160,-3.9559,-4.0312
6.9,161,-3.8656,-3.7393
6.9,162,-5.052,-5.5944
6.9,163,-5.5371,-5.4366
6.9,164,-5.1278,-5.102
6.9,165,-6.562,-7.2157
7.9,1,-2.4131,-0.2855
7.9,2,-3.8639,-2.1944
7.9,3,-3.9767,-1.9808
7.9,4,-5.8659,-3.7026
7.9,5,-4.2922,-2.1452
7.9,6,-5.0893,-2.7785
7.9,7,-5.6084,-3.4955
7.9,8,-6.1598,-3.2717
7.9,9,-6.6526,-4.5082
7.9,10,-5.5921,-3.2141
7.9,11,-6.6704,-4.7937
7.9,12,-5.1527,-2.9634
7.9,13,-5.2256,-3.1281
7.9,14,-6.168,-4.1947
7.9,15,-5.5019,-3.388
7.9,16,-6.1733,-4.4134
7.9,17,-6.1763,-5.1052
7.9,18,-8.1425,-5.4115
7.9,19,-6.295,-4.5041
7.9,20,-6.1211,-3.7006
7.9,21,-5.8941,-3.9246
7.9,22,-6.3319,-4.6711
7.9,23,-5.773,-3.7972
7.9,24,-6.8741,-5.2701
7.9,25,-5.3956,-4.0186
7.9,26,-5.5753,-3.608
7.9,27,-5.7391,-3.8099
7.9,28,-7.086,-4.5791
7.9,29,-6.4483,-4.1689
7.9,30,-6.1613,-4.2304
7.9,31,-6.5205,-4.6273
7.9,32,-7.0513,-5.7614
7.9,33,-6.0485,-4.4508
7.9,34,-6.9218,-4.8844
7.9,35,-5.7809,-3.7822
7.9,36,-7.2229,-4.6591
7.9,37,-6.9111,-5.2361
7.9,38,-5.0615,-3.3099
7.9,39,-5.6564,-3.5272
7.9,40,-6.1873,-4.5319
7.9,41,-6.1341,-4.3143
7.9,42,-5.5068,-3.5452
7.9,43,-5.6427,-4.3915
7.9,44,-5.1865,-3.388
7.9,45,-5.1846,-3.6766
7.9,46,-5.2211,-4.1462
7.9,47,-5.3223,-3.9684
7.9,48,-4.9842,-3.3971
7.9,49,-6.6135,-5.9277
7.9,50,-4.8991,-4.0167
7.9,51,-4.7936,-3.6688
7.9,52,-5.2022,-4.0986
7.9,53,-5.0608,-4.0412
7.9,54,-5.6327,-4.7208
7.9,55,-6.3115,-5.1439
7.9,56,-4.9169,-3.7306
7.9,57,-4.9089,-4.5982
7.9,58,-4.5794,-3.8217
7.9,59,-3.8791,-3.249
7.9,60,-4.8919,-4.3763
7.9,61,-4.634,-4.0588
7.9,62,-4.9494,-4.1688
7.9,63,-4.2789,-3.652
7.9,64,-4.2736,-3.7821
7.9,65,-4.4784,-4.7612
7.9,66,-4.5675,-4.2443
7.9,67,-4.3595,-4.5323
7.9,68,-5.1031,-4.328
7.9,69,-3.7577,-3.5471
7.9,70,-4.719,-4.7565
7.9,71,-5.9038,-5.773
7.9,72,-4.7442,-4.2781
7.9,73,-4.4855,-4.4724
7.9,74,-4.4242,-4.1423
7.9,75,-4.8421,-4.441
7.9,76,-4.9164,-4.3331
7.9,77,-5.7091,-5.3651
7.9,78,-5.709,-4.4217
7.9,79,-3.6206,-3.352
7.9,80,-4.4289,-4.3382
7.9,81,-4.2668,-4.1825
7.9,82,-5.2973,-4.9553
7.9,83,-4.1588,-4.1929
7.9,84,-5.2582,-4.8445
7.9,85,-3.9969,-4.9171
7.9,86,-4.4996,-4.9666
7.9,87,-4.0947,-4.7938
7.9,88,-4.4033,-4.4204
7.9,89,-4.6219,-4.5113
7.9,90,-4.6531,-4.8194
7.9,91,-4.5103,-4.4516
7.9,92,-4.6173,-4.7959
7.9,93,-4.299,-4.5177
7.9,94,-3.9989,-4.2093
7.9,95,-4.7633,-4.8292
7.9,96,-5.3258,-4.9635
7.9,97,-3.78,-3.8993
7.9,98,-4.5501,-4.6291
7.9,99,-3.4704,-3.7297
7.9,100,-4.1771,-4.253
7.9,101,-4.1126,-3.9772
7.9,102,-3.1856,-3.9908
7.9,103,-4.7552,-4.8832
7.9,104,-4.6979,-4.6762
7.9,105,-4.066,-4.0857
7.9,106,-3.7852,-6.0947
7.9,107,-5.1446,-4.7826
7.9,108,-3.6674,-3.6388
7.9,109,-4.3768,-4.3882
7.9,110,-4.3028,-4.1176
7.9,111,-5.2479,-5.3872
7.9,112,-3.4426,-3.7551
7.9,113,-3.8382,-3.9185
7.9,114,-5.4746,-5.0301
7.9,115,-4.5629,-4.4384
7.9,116,-4.1821,-4.168
7.9,117,-3.7462,-3.7518
7.9,118,-4.4378,-4.7254
7.9,119,-5.0587,-5.1729
7.9,120,-4.3972,-4.1611
7.9,121,-3.8399,-3.8895
7.9,122,-4.8282,-5.101
7.9,123,-3.1226,-3.0898
7.9,124,-4.0291,-4.2092
7.9,125,-4.3256,-4.3658
7.9,126,-2.6438,-2.725
7.9,127,-4.1588,-4.3603
7.9,128,-4.6163,-4.6482
7.9,129,-5.4522,-4.6736
7.9,130,-2.4647,-2.666
7.9,131,-4.2727,-4.4507
7.9,132,-3.4639,-3.8192
7.9,133,-4.0967,-3.9376
7.9,134,-3.8504,-4.0107
7.9,135,-3.7831,-3.7141
7.9,136,-4.7583,-4.5674
7.9,137,-5.0545,-5.178
7.9,138,-4.8698,-5.1355
7.9,139,-3.5798,-3.5168
7.9,140,-4.6484,-4.4152
7.9,141,-4.1443,-4.1534
7.9,142,-5.4244,-5.1722
7.9,143,-4.9669,-4.9855
7.9,144,-3.9091,-3.9078
7.9,145,-3.9582,-3.9756
7.9,146,-3.9226,-4.1569
7.9,147,-5.0586,-4.643
7.9,148,-4.4918,-4.5843
7.9,149,-3.9257,-3.931
7.9,150,-4.3427,-4.089
7.9,151,-4.8124,-5.0627
7.9,152,-4.1301,-4.3003
7.9,153,-4.0109,-3.9775
7.9,154,-3.8771,-3.8058
7.9,155,-2.4365,-2.5829
7.9,156,-4.0914,-4.0001
7.9,157,-4.3202,-4.4179
7.9,158,-5.0238,-4.5636
7.9,159,-4.7547,-4.6182
7.9,160,-4.6106,-4.3854
7.9,161,-4.8228,-4.9933
7.9,162,-4.9157,-4.8098
7.9,163,-5.1288,-5.3888
7.9,164,-5.6229,-5.6456
7.9,165,-4.9192,-4.8739
8.9,1,-2.3324,-0.38456
8.9,2,-3.3766,-1.4049
8.9,3,-3.9129,-1.9873
8.9,4,-4.268,-2.3235
8.9,5,-3.6779,-1.8473
8.9,6,-4.3984,-2.6908
8.9,7,-5.6667,-4.9356
8.9,8,-4.9233,-2.5889
8.9,9,-5.2628,-3.7185
8.9,10,-5.7071,-3.2359
8.9,11,-5.9986,-3.9245
8.9,12,-6.1209,-4.7276
8.9,13,-5.1503,-3.3174
8.9,14,-5.4632,-3.83
8.9,15,-5.6405,-3.1846
8.9,16,-5.8455,-3.4421
8.9,17,-5.372,-4.0663
8.9,18,-5.6278,-3.6903
8.9,19,-7.5175,-5.3387
8.9,20,-5.4924,-3.4872
8.9,21,-5.8546,-3.7859
8.9,22,-5.8478,-3.639
8.9,23,-7.0256,-3.7769
8.9,24,-5.8759,-3.9948
8.9,25,-5.1332,-3.0633
8.9,26,-6.6723,-4.5021
8.9,27,-5.6253,-3.8066
8.9,28,-6.0175,-4.4058
8.9,29,-5.6432,-3.7392
8.9,30,-6.6527,-4.6333
8.9,31,-6.5757,-4.3475
8.9,32,-5.6104,-3.7349
8.9,33,-6.4622,-4.6505
8.9,34,-5.5782,-3.8211
8.9,35,-6.0073,-4.11
8.9,36,-6.0751,-4.7128
8.9,37,-5.9601,-3.836
8.9,38,-5.3935,-3.837
8.9,39,-5.5705,-3.8182
8.9,40,-6.3178,-5.18
8.9,41,-6.3294,-4.2537
8.9,42,-5.7384,-4.9396
8.9,43,-6.3822,-4.5158
8.9,44,-5.018,-3.4214
8.9,45,-5.5057,-4.4582
8.9,46,-5.3935,-4.5543
8.9,47,-4.9639,-3.553
8.9,48,-4.8757,-3.5223
8.9,49,-5.6466,-4.461
8.9,50,-5.868,-4.1909
8.9,51,-5.4854,-4.059
8.9,52,-5.6114,-4.4613
8.9,53,-6.3193,-4.1321
8.9,54,-4.9966,-4.4163
8.9,55,-5.0526,-4.2767
8.9,56,-5.1211,-4.0243
8.9,57,-4.8055,-3.452
8.9,58,-5.2009,-4.5626
8.9,59,-8.4594,-4.2786
8.9,60,-4.8239,-4.0929
8.9,61,-4.6177,-4.1007
8.9,62,-5.7497,-5.0729
8.9,63,-3.889,-3.2328
8.9,64,-4.6622,-4.2762
8.9,65,-4.7791,-3.6249
8.9,66,-4.7903,-4.2979
8.9,67,-5.6173,-4.1808
8.9,68,-4.4299,-4.0053
8.9,69,-4.2974,-3.4473
8.9,70,-4.5374,-3.9459
8.9,71,-4.7388,-4.4133
8.9,72,-5.2087,-4.6741
8.9,73,-4.7831,-4.9987
8.9,74,-4.4476,-3.9682
8.9,75,-4.2128,-3.8032
8.9,76,-3.8617,-3.8615
8.9,77,-4.7001,-4.5728
8.9,78,-4.646,-3.9414
8.9,79,-4.1615,-5.1391
8.9,80,-5.9134,-4.9125
8.9,81,-4.36,-5.0742
8.9,82,-4.8996,-4.6097
8.9,83,-4.4519,-4.2438
8.9,84,-4.9764,-4.7491
8.9,85,-3.8334,-4.2035
8.9,86,-5.8345,-4.5935
8.9,87,-4.7152,-3.8904
8.9,88,-5.8683,-5.1434
8.9,89,-4.0426,-3.8971
8.9,90,-3.786,-3.4788
8.9,91,-4.8455,-4.3785
8.9,92,-4.3574,-4.254
8.9,93,-5.3088,-5.2788
8.9,94,-4.593,-4.476
8.9,95,-4.2279,-4.2104
8.9,96,-4.3265,-4.2879
8.9,97,-3.9125,-4.0647
8.9,98,-5.456,-4.8361
8.9,99,-3.3548,-3.3467
8.9,100,-3.7033,-3.9957
8.9,101,-4.0407,-4.0106
8.9,102,-3.9485,-5.1579
8.9,103,-3.6506,-3.4947
8.9,104,-5.0343,-4.688
8.9,105,-4.2118,-3.989
8.9,106,-4.172,-3.7987
8.9,107,-4.8563,-4.5943
8.9,108,-4.1753,-3.6047
8.9,109,-4.0678,-4.0445
8.9,110,-4.4794,-4.7105
8.9,111,-4.9236,-5.4214
8.9,112,-4.5463,-3.3811
8.9,113,-3.9455,-3.9777
8.9,114,-4.9332,-5.5399
8.9,115,-4.2739,-4.4225
8.9,116,-3.979,-3.9557
8.9,117,-4.3204,-4.3584
8.9,118,-3.8421,-3.8226
8.9,119,-4.2387,-4.2873
8.9,120,-5.3913,-5.6038
8.9,121,-5.1579,-4.5921
8.9,122,-4.4296,-4.5177
8.9,123,-3.2733,-2.8948
8.9,124,-3.9728,-3.7957
8.9,125,-4.0038,-4.017
8.9,126,-2.7951,-2.4051
8.9,127,-4.4013,-4.2726
8.9,128,-4.1972,-4.1667
8.9,129,-4.6871,-4.2044
8.9,130,-2.7137,-2.5633
8.9,131,-3.9939,-3.9921
8.9,132,-4.1325,-4.7557
8.9,133,-4.22,-4.2234
8.9,134,-3.7109,-3.6277
8.9,135,-4.5659,-4.7896
8.9,136,-3.9056,-3.9983
8.9,137,-5.212,-4.9394
8.9,138,-4.7639,-4.7373
8.9,139,-5.3904,-5.5746
8.9,140,-3.6688,-3.5639
8.9,141,-5.5186,-5.3515
8.9,142,-4.0715,-4.027
8.9,143,-4.33,-4.261
8.9,144,-4.3714,-4.4609
8.9,145,-4.6206,-4.7273
8.9,146,-4.2219,-4.056
8.9,147,-6.087,-5.6261
8.9,148,-4.9391,-4.9426
8.9,149,-4.6797,-4.4861
8.9,150,-3.8689,-3.9371
8.9,151,-3.8283,-4.0061
8.9,152,-4.5575,-4.3124
8.9,153,-4.4316,-4.3933
8.9,154,-4.3147,-4.2429
8.9,155,-2.9301,-2.5816
8.9,156,-5.2293,-4.7717
8.9,157,-4.3773,-4.2297
8.9,158,-5.8924,-5.5456
8.9,159,-5.169,-5.3793
8.9,160,-4.8293,-4.799
8.9,161,-3.9405,-3.8685
8.9,162,-5.5568,-5.0022
8.9,163,-5.368,-5.1253
8.9,164,-5.3006,-5.2274
8.9,165,-5.9816,-5.802
9.9,1,-2.7927,-0.99771
9.9,2,-3.2386,-1.4727
9.9,3,-3.5518,-1.5997
9.9,4,-4.7039,-2.6623
9.9,5,-4.2871,-2.3238
9.9,6,-4.5384,-2.687
9.9,7,-4.5739,-2.6524
9.9,8,-4.378,-2.4373
9.9,9,-4.7653,-3.043
9.9,10,-5.4025,-3.6049
9.9,11,-4.9386,-3.0801
9.9,12,-5.6364,-3.1282
9.9,13,-5.7376,-3.6966
9.9,14,-5.3298,-3.5757
9.9,15,-5.7506,-3.4025
9.9,16,-5.8036,-3.6539
9.9,17,-8.9359,-3.8339
9.9,18,-6.3881,-4.7267
9.9,19,-5.9723,-4.009
9.9,20,-5.6821,-3.4226
9.9,21,-6.5092,-5.588
9.9,22,-5.2122,-3.3606
9.9,23,-5.6612,-3.6265
9.9,24,-5.792,-4.0361
9.9,25,-5.4503,-3.6788
9.9,26,-5.7762,-4.0713
9.9,27,-8.1551,-5.3026
9.9,28,-6.5357,-4.8491
9.9,29,-6.4779,-4.4289
9.9,30,-7.1354,-4.8243
9.9,31,-5.4077,-3.511
9.9,32,-5.4797,-3.7447
9.9,33,-6.0968,-4.5725
9.9,34,-7.4064,-4.9292
9.9,35,-6.7468,-3.823
9.9,36,-5.5845,-3.6528
9.9,37,-5.7341,-3.9031
9.9,38,-5.776,-3.586
9.9,39,-5.7358,-3.6713
9.9,40,-7.0928,-4.6329
9.9,41,-5.6989,-4.3493
9.9,42,-5.2793,-3.6787
9.9,43,-5.3894,-4.0444
9.9,44,-5.2307,-3.1602
9.9,45,-5.4339,-3.5037
9.9,46,-5.9034,-3.7018
9.9,47,-5.4445,-4.0394
9.9,48,-5.193,-3.3358
9.9,49,-6.0393,-4.8102
9.9,50,-4.6423,-3.641
9.9,51,-5.9694,-4.5321
9.9,52,-4.8329,-3.9608
9.9,53,-4.6968,-3.4539
9.9,54,-6.9243,-6.4816
9.9,55,-4.8429,-4.1514
9.9,56,-5.0705,-4.2585
9.9,57,-4.3501,-3.5217
9.9,58,-4.6412,-4.1458
9.9,59,-4.5983,-4.0403
9.9,60,-5.3519,-5.1131
9.9,61,-4.5222,-4.0607
9.9,62,-4.6008,-4.0885
9.9,63,-4.3924,-3.4681
9.9,64,-5.8583,-4.3882
9.9,65,-4.4542,-3.6754
9.9,66,-4.8648,-4.4426
9.9,67,-5.0411,-3.8566
9.9,68,-4.8418,-4.5797
9.9,69,-4.0105,-3.2905
9.9,70,-5.2966,-4.2261
9.9,71,-4.6188,-4.4779
9.9,72,-5.0238,-4.6149
9.9,73,-3.8432,-3.6109
9.9,74,-3.8521,-3.5249
9.9,75,-4.675,-4.1967
9.9,76,-4.844,-3.9992
9.9,77,-4.5388,-4.8254
9.9,78,-3.8779,-3.9549
9.9,79,-3.8411,-3.4741
9.9,80,-4.3412,-4.205
9.9,81,-4.9645,-4.1143
9.9,82,-4.6852,-5.0707
9.9,83,-4.6609,-4.5797
9.9,84,-5.3,-6.023
9.9,85,-5.9685,-4.666
9.9,86,-4.2594,-3.9323
9.9,87,-3.9008,-3.6639
9.9,88,-4.4308,-4.4007
9.9,89,-5.6819,-4.8656
9.9,90,-4.2191,-3.8086
9.9,91,-4.6634,-4.5869
9.9,92,-4.9454,-4.9959
9.9,93,-5.3318,-4.5671
9.9,94,-4.7512,-4.1441
9.9,95,-5.4212,-5.2016
9.9,96,-5.9486,-5.6251
9.9,97,-5.4113,-4.7272
9.9,98,-4.496,-4.5419
9.9,99,-4.2939,-3.3894
9.9,100,-4.0437,-3.7592
9.9,101,-4.5799,-4.4899
9.9,102,-3.452,-3.3045
9.9,103,-4.1748,-4.0336
9.9,104,-4.0608,-3.8967
9.9,105,-3.9002,-3.9707
9.9,106,-3.9813,-3.9901
9.9,107,-4.2033,-4.2963
9.9,108,-3.5718,-3.4096
9.9,109,-4.5412,-4.5733
9.9,110,-5.42,-5.0964
9.9,111,-3.5423,-3.6279
9.9,112,-3.7778,-3.4803
9.9,113,-4.233,-4.1588
9.9,114,-3.8925,-3.8677
9.9,115,-4.7474,-4.8604
9.9,116,-4.5214,-4.5913
9.9,117,-4.13,-4.0464
9.9,118,-4.2291,-3.9744
9.9,119,-4.209,-4.1605
9.9,120,-4.6698,-5.1663
9.9,121,-4.3823,-4.1037
9.9,122,-4.3959,-4.4439
9.9,123,-2.9931,-2.6364
9.9,124,-3.9403,-3.8149
9.9,125,-3.5887,-3.5744
9.9,126,-2.8664,-2.4563
9.9,127,-3.9011,-3.8799
9.9,128,-5.6152,-5.6234
9.9,129,-3.6288,-3.5583
9.9,130,-2.8931,-2.3211
9.9,131,-5.1028,-5.4243
9.9,132,-4.889,-5.2319
9.9,133,-4.1138,-4.0793
9.9,134,-3.8211,-3.6957
9.9,135,-3.63,-3.6333
9.9,136,-3.567,-3.517
9.9,137,-4.7585,-4.6622
9.9,138,-4.906,-5.0932
9.9,139,-4.9048,-4.7743
9.9,140,-4.1847,-4.2593
9.9,141,-4.4566,-4.7467
9.9,142,-4.0483,-4.1518
9.9,143,-4.9948,-4.8153
9.9,144,-3.8712,-3.8401
9.9,145,-4.422,-4.9435
9.9,146,-4.5805,-4.6075
9.9,147,-4.8053,-4.7944
9.9,148,-5.2963,-5.1194
9.9,149,-4.4647,-4.2735
9.9,150,-3.8889,-3.7665
9.9,151,-4.452,-4.4424
9.9,152,-3.8295,-3.8437
9.9,153,-3.882,-3.8682
9.9,154,-4.2354,-4.2084
9.9,155,-3.0776,-2.6918
9.9,156,-4.0487,-4.0216
9.9,157,-3.9092,-3.8307
9.9,158,-4.814,-4.8523
9.9,159,-3.9733,-4.0388
9.9,160,-4.5573,-4.8417
9.9,161,-5.3445,-4.8825
9.9,162,-3.7823,-3.6667
9.9,163,-5.7224,-5.7516
9.9,164,-5.5898,-5.7731
9.9,165,-5.6065,-5.4991
19.9,1,-0.42915,0.96616
19.9,2,-1.0496,0.23908
19.9,3,-2.0612,-0.84758
19.9,4,-1.9342,-0.59421
19.9,5,-1.7148,-0.46998
19.9,6,-3.258,-1.7888
19.9,7,-1.9781,-0.76136
19.9,8,-3.231,-2.1521
19.9,9,-3.5459,-2.2865
19.9,10,-3.0774,-1.8295
19.9,11,-4.6589,-3.2396
19.9,12,-3.0106,-1.7173
19.9,13,-4.5313,-3.4202
19.9,14,-4.0184,-2.99
19.9,15,-4.4478,-3.0741
19.9,16,-4.365,-3.4481
19.9,17,-4.4921,-3.6183
19.9,18,-3.9456,-2.7484
19.9,19,-5.3397,-3.7613
19.9,20,-3.8002,-2.566
19.9,21,-3.005,-1.8172
19.9,22,-5.8049,-4.4854
19.9,23,-3.8216,-2.5775
19.9,24,-5.0957,-4.0751
19.9,25,-4.8279,-3.2986
19.9,26,-4.2326,-3.1313
19.9,27,-4.6518,-3.6216
19.9,28,-4.6908,-3.5365
19.9,29,-3.3227,-2.1927
19.9,30,-4.7749,-3.6567
19.9,31,-4.8504,-3.5694
19.9,32,-4.5619,-3.3845
19.9,33,-5.8672,-3.7453
19.9,34,-5.2804,-4.2281
19.9,35,-4.2178,-3.2958
19.9,36,-3.5973,-2.5525
19.9,37,-4.1857,-3.1687
19.9,38,-4.5099,-3.3243
19.9,39,-3.814,-2.6265
19.9,40,-3.804,-2.7934
19.9,41,-4.8231,-3.7044
19.9,42,-6.0088,-4.9759
19.9,43,-3.8696,-2.8968
19.9,44,-3.8449,-3.112
19.9,45,-4.2173,-3.3566
19.9,46,-5.1325,-3.8948
19.9,47,-3.8363,-2.8497
19.9,48,-5.3101,-4.0535
19.9,49,-4.7788,-4.3304
19.9,50,-4.1692,-3.6872
19.9,51,-4.8885,-4.5145
19.9,52,-4.6894,-3.9957
19.9,53,-4.0114,-3.8108
19.9,54,-3.3554,-3.0702
19.9,55,-2.8592,-2.661
19.9,56,-3.7918,-3.6057
19.9,57,-3.3156,-3.1376
19.9,58,-4.0174,-3.8507
19.9,59,-3.6342,-3.4529
19.9,60,-4.0299,-3.9443
19.9,61,-2.9509,-2.7079
19.9,62,-3.6866,-3.4463
19.9,63,-4.6437,-4.2292
19.9,64,-3.7895,-3.6572
19.9,65,-3.0115,-3.0177
19.9,66,-3.1768,-3.0825
19.9,67,-3.4856,-3.38
19.9,68,-4.7751,-4.4773
19.9,69,-3.1707,-3.2294
19.9,70,-4.7745,-4.3786
19.9,71,-3.4544,-3.437
19.9,72,-3.9019,-3.9613
19.9,73,-4.4596,-4.7246
19.9,74,-3.7492,-3.7375
19.9,75,-3.8723,-4.014
19.9,76,-4.8986,-4.7356
19.9,77,-3.5688,-3.4877
19.9,78,-4.3788,-4.2952
19.9,79,-3.8445,-3.5965
19.9,80,-3.8571,-3.8694
19.9,81,-4.017,-4.2594
19.9,82,-5.4665,-5.1881
19.9,83,-4.4802,-4.2088
19.9,84,-3.0897,-3.0718
19.9,85,-4.0114,-4.185
19.9,86,-3.2883,-3.3536
19.9,87,-4.6162,-5.2873
19.9,88,-3.2637,-3.2697
19.9,89,-4.026,-4.0052
19.9,90,-4.2138,-4.6407
19.9,91,-5.1051,-5.0891
19.9,92,-3.6136,-3.5102
19.9,93,-4.0837,-3.8978
19.9,94,-3.9491,-3.7657
19.9,95,-4.2785,-4.3164
19.9,96,-3.3173,-3.3339
19.9,97,-3.8456,-3.8505
19.9,98,-3.0333,-3.0878
19.9,99,-3.4059,-3.245
19.9,100,-4.6391,-4.823
19.9,101,-3.3863,-3.4491
19.9,102,-2.9102,-3.116
19.9,103,-3.2442,-3.4209
19.9,104,-3.4233,-3.3917
19.9,105,-4.1677,-4.1292
19.9,106,-4.2342,-4.5303
19.9,107,-4.1747,-4.2552
19.9,108,-4.0652,-4.5731
19.9,109,-3.4809,-3.4456
19.9,110,-4.3342,-4.2811
19.9,111,-4.4425,-4.421
19.9,112,-4.2483,-3.8506
19.9,113,-4.7663,-4.8208
19.9,114,-3.9562,-4.1316
19.9,115,-4.896,-4.9527
19.9,116,-4.2292,-4.343
19.9,117,-4.883,-5.2918
19.9,118,-5.2016,-5.0485
19.9,119,-3.1667,-3.1786
19.9,120,-4.5545,-4.8131
19.9,121,-4.4386,-4.2162
19.9,122,-4.0774,-4.0414
19.9,123,-3.3134,-3.8403
19.9,124,-4.1234,-4.0996
19.9,125,-3.6296,-3.7525
19.9,126,-2.8332,-3.4256
19.9,127,-3.4636,-3.4212
19.9,128,-3.5873,-3.669
19.9,129,-4.1299,-4.2221
19.9,130,-3.1011,-3.7671
19.9,131,-5.5985,-6.0374
19.9,132,-3.9579,-3.8451
19.9,133,-3.586,-3.5174
19.9,134,-3.8884,-3.9105
19.9,135,-5.5526,-5.7612
19.9,136,-3.8984,-4.2176
19.9,137,-4.5428,-4.8334
19.9,138,-4.1333,-4.1188
19.9,139,-3.5256,-3.4117
19.9,140,-3.5991,-3.6396
19.9,141,-3.141,-3.1865
19.9,142,-3.824,-3.8948
19.9,143,-5.5725,-4.8577
19.9,144,-4.7113,-4.7631
19.9,145,-4.4106,-4.7852
19.9,146,-3.8939,-3.9005
19.9,147,-4.3841,-4.1397
19.9,148,-4.3828,-4.4069
19.9,149,-3.2327,-3.2561
19.9,150,-4.2283,-4.2375
19.9,151,-4.4851,-4.6192
19.9,152,-3.8003,-3.9469
19.9,153,-3.8063,-3.9798
19.9,154,-4.5326,-4.6087
19.9,155,-3.4427,-3.6209
19.9,156,-4.427,-4.4595
19.9,157,-6.2731,-5.6313
19.9,158,-3.8568,-3.74
19.9,159,-3.9996,-3.9549
19.9,160,-3.4553,-3.6346
19.9,161,-4.9012,-4.6835
19.9,162,-4.1901,-4.1641
19.9,163,-4.3058,-4.3562
19.9,164,-4.7619,-4.8058
19.9,165,-4.1611,-4.2322
29.9,1,-4.0755,-1.3773
29.9,2,-3.0004,-1.6302
29.9,3,-2.649,-1.7487
29.9,4,-3.5386,-2.365
29.9,5,-3.42,-2.4253
29.9,6,-3.6371,-2.6689
29.9,7,-3.6825,-2.9493
29.9,8,-3.7292,-2.9536
29.9,9,-3.8948,-3.0144
29.9,10,-4.4214,-3.9363
29.9,11,-5.4,-4.3583
29.9,12,-4.6197,-3.6596
29.9,13,-5.778,-4.0606
29.9,14,-4.6711,-3.8087
29.9,15,-4.0152,-3.11
29.9,16,-4.3876,-3.3146
29.9,17,-4.7644,-3.6534
29.9,18,-5.5391,-5.4359
29.9,19,-4.6859,-3.8724
29.9,20,-4.565,-3.5544
29.9,21,-4.4108,-3.6407
29.9,22,-4.8164,-4.0419
29.9,23,-5.8655,-4.7092
29.9,24,-6.0066,-4.6684
29.9,25,-4.4397,-3.7935
29.9,26,-4.9595,-3.9527
29.9,27,-5.6638,-4.5867
29.9,28,-5.7023,-4.6952
29.9,29,-4.6867,-3.9026
29.9,30,-4.6175,-3.8251
29.9,31,-6.0782,-5.0932
29.9,32,-5.1404,-4.4249
29.9,33,-5.7552,-4.9429
29.9,34,-4.9011,-4.2746
29.9,35,-5.2693,-4.0353
29.9,36,-4.5313,-3.722
29.9,37,-4.9164,-4.2361
29.9,38,-5.459,-4.4834
29.9,39,-4.47,-3.6336
29.9,40,-4.8987,-4.1913
29.9,41,-5.6613,-4.4638
29.9,42,-4.5897,-3.8242
29.9,43,-4.1775,-3.4178
29.9,44,-5.2614,-5.267
29.9,45,-4.7458,-3.962
29.9,46,-5.128,-4.9677
29.9,47,-5.5425,-4.9982
29.9,48,-5.0782,-4.4223
29.9,49,-4.5371,-4.0417
29.9,50,-5.1663,-5.5379
29.9,51,-4.6519,-4.6491
29.9,52,-4.137,-3.9243
29.9,53,-4.7387,-4.9018
29.9,54,-5.22,-4.886
29.9,55,-3.3673,-3.3214
29.9,56,-5.3446,-5.0803
29.9,57,-3.815,-3.8418
29.9,58,-4.1793,-4.3011
29.9,59,-4.7505,-4.7683
29.9,60,-4.3712,-4.4974
29.9,61,-5.0368,-4.6298
29.9,62,-5.3951,-5.1049
29.9,63,-4.5229,-5.3279
29.9,64,-4.1802,-4.0775
29.9,65,-3.8292,-3.8566
29.9,66,-4.899,-4.8606
29.9,67,-4.3303,-4.5762
29.9,68,-4.3573,-4.3046
29.9,69,-4.826,-4.5479
29.9,70,-3.7958,-3.7242
29.9,71,-4.7427,-4.7885
29.9,72,-4.1401,-4.2242
29.9,73,-4.0683,-4.0885
29.9,74,-4.0461,-4.1383
29.9,75,-4.7354,-4.451
29.9,76,-4.3492,-4.3793
29.9,77,-4.8781,-4.858
29.9,78,-4.1842,-4.0709
29.9,79,-6.6048,-4.7914
29.9,80,-4.4056,-4.2576
29.9,81,-4.5098,-4.4659
29.9,82,-3.9489,-4.097
29.9,83,-4.4542,-4.6472
29.9,84,-5.5129,-5.1992
29.9,85,-4.0483,-3.952
29.9,86,-4.1795,-4.0468
29.9,87,-4.7698,-4.4681
29.9,88,-4.3329,-4.6545
29.9,89,-4.0585,-4.1231
29.9,90,-5.2,-5.3282
29.9,91,-4.6937,-4.7835
29.9,92,-5.2693,-4.7142
29.9,93,-3.9004,-4.0315
29.9,94,-3.7898,-3.9623
29.9,95,-3.6983,-3.8363
29.9,96,-4.5396,-4.7134
29.9,97,-5.2383,-4.7406
29.9,98,-3.2135,-3.2499
29.9,99,-4.0563,-4.0385
29.9,100,-4.7838,-4.9919
29.9,101,-4.1123,-4.3567
29.9,102,-3.4717,-3.3878
29.9,103,-3.5911,-3.6816
29.9,104,-4.3617,-4.4181
29.9,105,-3.9063,-3.9562
29.9,106,-3.9408,-4.0145
29.9,107,-3.9347,-3.8866
29.9,108,-5.4168,-5.8591
29.9,109,-4.4518,-4.4773
29.9,110,-4.5254,-4.5535
29.9,111,-3.717,-3.7213
29.9,112,-5.0629,-4.3735
29.9,113,-6.3088,-5.6591
29.9,114,-4.5755,-4.5746
29.9,115,-4.4379,-4.5233
29.9,116,-3.7389,-3.6613
29.9,117,-4.7071,-4.6812
29.9,118,-4.4755,-4.9895
29.9,119,-4.2102,-4.1722
29.9,120,-3.6678,-3.6519
29.9,121,-4.1058,-4.124
29.9,122,-4.1338,-4.1629
29.9,123,-3.619,-3.3428
29.9,124,-4.2906,-4.7078
29.9,125,-4.2135,-4.1559
29.9,126,-3.8141,-3.5916
29.9,127,-4.2343,-4.2844
29.9,128,-5.364,-6.401
29.9,129,-6.2414,-5.3305
29.9,130,-3.8258,-3.3706
29.9,131,-4.9044,-4.7438
29.9,132,-4.0246,-4.0386
29.9,133,-3.9704,-4.2759
29.9,134,-5.3713,-4.7681
29.9,135,-4.1615,-4.1291
29.9,136,-3.7644,-3.9672
29.9,137,-4.4373,-4.3241
29.9,138,-3.9886,-3.9975
29.9,139,-4.0577,-3.9737
29.9,140,-3.9947,-3.9086
29.9,141,-4.6846,-4.638
29.9,142,-4.5569,-4.4484
29.9,143,-4.5983,-4.6293
29.9,144,-4.0285,-3.8229
29.9,145,-4.1454,-4.0875
29.9,146,-4.3946,-4.4134
29.9,147,-5.4022,-6.5626
29.9,148,-4.9759,-4.8554
29.9,149,-4.3547,-4.4394
29.9,150,-4.1135,-3.9468
29.9,151,-3.9417,-3.8655
29.9,152,-4.1091,-4.1846
29.9,153,-3.9263,-3.5759
29.9,154,-5.197,-4.9364
29.9,155,-3.5103,-3.1462
29.9,156,-4.7185,-4.845
29.9,157,-4.3915,-4.4652
29.9,158,-4.5463,-4.4283
29.9,159,-4.4299,-4.7042
29.9,160,-4.3869,-4.5846
29.9,161,-5.2215,-5.7834
29.9,162,-4.7149,-4.7852
29.9,163,-4.5627,-4.6544
29.9,164,-5.5029,-5.3472
29.9,165,-4.9426,-5.2497
39.9,1,-1.1394,-0.46344
39.9,2,-1.1309,-0.38998
39.9,3,-2.3482,-1.5956
39.9,4,-4.7701,-3.5957
39.9,5,-2.1903,-1.4619
39.9,6,-5.9275,-3.597
39.9,7,-4.0653,-3.2106
39.9,8,-3.8404,-3.3453
39.9,9,-3.7543,-2.5988
39.9,10,-3.1869,-2.5791
39.9,11,-3.4267,-2.7386
39.9,12,-3.1268,-2.4431
39.9,13,-4.3672,-3.6559
39.9,14,-5.4531,-4.2939
39.9,15,-4.7797,-5.4694
39.9,16,-4.1605,-3.5794
39.9,17,-4.226,-3.6289
39.9,18,-3.7955,-3.0947
39.9,19,-4.0391,-3.2823
39.9,20,-4.6955,-3.9998
39.9,21,-4.5073,-3.8196
39.9,22,-4.6557,-4.2424
39.9,23,-3.7351,-3.1477
39.9,24,-3.9709,-3.4685
39.9,25,-4.5419,-3.6788
39.9,26,-3.9361,-3.4938
39.9,27,-4.2995,-3.8343
39.9,28,-5.0254,-4.5257
39.9,29,-5.1263,-4.1647
39.9,30,-5.5304,-5.8961
39.9,31,-4.3678,-3.6752
39.9,32,-6.0251,-6.348
39.9,33,-5.6268,-5.5124
39.9,34,-4.6441,-4.1193
39.9,35,-5.503,-4.4418
39.9,36,-4.408,-3.821
39.9,37,-5.6591,-4.9292
39.9,38,-4.7605,-3.9811
39.9,39,-4.6643,-3.9813
39.9,40,-4.8863,-4.7618
39.9,41,-5.4164,-4.9407
39.9,42,-5.0195,-4.0676
39.9,43,-5.4793,-5.0232
39.9,44,-3.9814,-3.4261
39.9,45,-4.3616,-3.64
39.9,46,-4.4475,-3.9428
39.9,47,-4.8379,-4.0621
39.9,48,-5.4742,-4.7425
39.9,49,-5.1956,-4.7775
39.9,50,-5.0326,-4.5384
39.9,51,-4.6636,-4.8687
39.9,52,-5.0297,-4.9099
39.9,53,-4.8651,-4.7662
39.9,54,-5.3957,-5.5434
39.9,55,-3.6251,-3.4765
39.9,56,-4.6393,-4.4176
39.9,57,-3.9516,-3.9481
39.9,58,-4.3795,-3.8979
39.9,59,-4.3395,-4.2354
39.9,60,-4.741,-4.9395
39.9,61,-4.1786,-4.2098
39.9,62,-5.4279,-6.8293
39.9,63,-5.3743,-4.8139
39.9,64,-4.4744,-4.2978
39.9,65,-4.6672,-4.6158
39.9,66,-4.1001,-3.9857
39.9,67,-5.4568,-5.0604
39.9,68,-4.0722,-3.9402
39.9,69,-6.4081,-5.4312
39.9,70,-6.1954,-5.5415
39.9,71,-5.8814,-5.8173
39.9,72,-4.5341,-4.8885
39.9,73,-4.3041,-4.4379
39.9,74,-4.6277,-4.3182
39.9,75,-4.895,-4.8492
39.9,76,-3.8373,-3.7928
39.9,77,-4.3153,-4.5251
39.9,78,-4.1793,-4.2463
39.9,79,-4.0832,-4.5601
39.9,80,-4.4507,-4.4974
39.9,81,-4.545,-4.6431
39.9,82,-4.9588,-4.8765
39.9,83,-4.0365,-4.1753
39.9,84,-4.6787,-4.4415
39.9,85,-4.443,-4.3985
39.9,86,-4.765,-4.9347
39.9,87,-4.0088,-3.7812
39.9,88,-4.3628,-4.3528
39.9,89,-3.8784,-3.9548
39.9,90,-4.1409,-3.9969
39.9,91,-3.9038,-3.8802
39.9,92,-3.9596,-3.9917
39.9,93,-4.95,-4.6524
39.9,94,-5.2708,-5.3796
39.9,95,-5.3659,-5.0635
39.9,96,-4.1692,-4.1027
39.9,97,-4.1691,-4.4152
39.9,98,-5.4297,-4.6139
39.9,99,-3.7596,-3.5205
39.9,100,-5.0704,-5.3955
39.9,101,-4.5141,-4.5519
39.9,102,-4.4297,-4.1459
39.9,103,-4.0936,-4.1308
39.9,104,-5.6891,-6.3486
39.9,105,-4.6369,-4.3605
39.9,106,-4.4543,-4.2065
39.9,107,-4.099,-4.01
39.9,108,-4.3062,-3.8761
39.9,109,-6.3899,-6.0772
39.9,110,-5.6169,-6.0019
39.9,111,-5.1736,-5.2666
39.9,112,-4.5171,-4.8835
39.9,113,-5.1584,-4.7873
39.9,114,-4.3991,-4.3173
39.9,115,-6.092,-6.0346
39.9,116,-4.2167,-4.2979
39.9,117,-4.3362,-4.4247
39.9,118,-4.2676,-4.2943
39.9,119,-4.2095,-4.385
39.9,120,-4.8681,-5.0829
39.9,121,-4.0616,-4.2255
39.9,122,-5.1726,-5.2187
39.9,123,-4.1279,-3.7891
39.9,124,-5.9389,-5.756
39.9,125,-4.4932,-4.3913
39.9,126,-4.7609,-3.7372
39.9,127,-4.5796,-4.6073
39.9,128,-4.9769,-4.9362
39.9,129,-3.8917,-3.8555
39.9,130,-3.6185,-3.2903
39.9,131,-4.4473,-4.4712
39.9,132,-4.946,-4.8169
39.9,133,-4.8352,-4.7408
39.9,134,-6.1295,-5.6498
39.9,135,-3.6756,-3.6052
39.9,136,-4.4348,-4.3915
39.9,137,-4.2986,-4.4015
39.9,138,-5.6885,-5.3587
39.9,139,-4.5886,-4.8613
39.9,140,-4.334,-4.1655
39.9,141,-4.9265,-4.9334
39.9,142,-4.0979,-4.1104
39.9,143,-4.7713,-4.6795
39.9,144,-4.8365,-4.9901
39.9,145,-4.0629,-4.2138
39.9,146,-3.9522,-3.9113
39.9,147,-3.9513,-3.8149
39.9,148,-5.1281,-4.9988
39.9,149,-3.7419,-3.7582
39.9,150,-5.2023,-5.2813
39.9,151,-5.2787,-4.8598
39.9,152,-3.8416,-3.6179
39.9,153,-4.3161,-4.6153
39.9,154,-4.5599,-4.7221
39.9,155,-4.0934,-4.0301
39.9,156,-4.3198,-4.3841
39.9,157,-5.3979,-4.7889
39.9,158,-4.9398,-5.148
39.9,159,-3.8801,-3.9402
39.9,160,-4.852,-4.4444
39.9,161,-4.7032,-4.5104
39.9,162,-5.6442,-5.7582
39.9,163,-5.6516,-5.3964
39.9,164,-5.7338,-5.6567
39.9,165,-6.1948,-6.1769
49.9,1,-0.28828,0.4548
49.9,2,-2.0421,-1.1443
49.9,3,-1.7394,-0.99363
49.9,4,-3.2421,-2.2099
49.9,5,-2.2135,-1.5703
49.9,6,-2.7761,-2.0827
49.9,7,-3.9965,-2.6627
49.9,8,-2.6783,-2.0505
49.9,9,-3.4888,-2.0881
49.9,10,-2.7401,-2.4939
49.9,11,-2.5009,-1.8265
49.9,12,-3.3639,-2.7001
49.9,13,-3.8812,-3.1133
49.9,14,-4.1326,-2.8791
49.9,15,-3.741,-2.968
49.9,16,-4.909,-3.7084
49.9,17,-4.684,-5.1186
49.9,18,-4.1376,-3.7196
49.9,19,-3.9168,-3.1106
49.9,20,-4.6453,-4.0293
49.9,21,-5.1525,-3.8613
49.9,22,-4.6254,-3.716
49.9,23,-5.3241,-4.2533
49.9,24,-4.6465,-4.0641
49.9,25,-4.4906,-4.0576
49.9,26,-4.2047,-3.8608
49.9,27,-4.7495,-4.7666
49.9,28,-3.5576,-3.0507
49.9,29,-5.4091,-3.9599
49.9,30,-5.3283,-4.1431
49.9,31,-4.1411,-3.4403
49.9,32,-5.4088,-5.9913
49.9,33,-5.0532,-4.6189
49.9,34,-4.3263,-3.5464
49.9,35,-3.7249,-2.9481
49.9,36,-4.0199,-3.5891
49.9,37,-4.775,-4.3531
49.9,38,-4.0514,-3.3068
49.9,39,-4.1848,-3.8776
49.9,40,-3.8145,-3.0805
49.9,41,-5.0103,-4.0532
49.9,42,-4.3354,-3.7704
49.9,43,-5.0135,-4.1629
49.9,44,-4.4845,-4.2459
49.9,45,-4.3507,-3.7393
49.9,46,-5.164,-4.8781
49.9,47,-6.0962,-5.0809
49.9,48,-4.9561,-4.1138
49.9,49,-4.7733,-4.0828
49.9,50,-3.9766,-3.9467
49.9,51,-4.3602,-4.0474
49.9,52,-5.7659,-6.3772
49.9,53,-4.2762,-3.9633
49.9,54,-6.6026,-5.5101
49.9,55,-5.019,-4.7138
49.9,56,-4.4271,-4.7723
49.9,57,-5.0702,-4.07
49.9,58,-4.4226,-4.2956
49.9,59,-4.1475,-4.1851
49.9,60,-5.2035,-4.3384
49.9,61,-3.9993,-4.0282
49.9,62,-4.5713,-4.47
49.9,63,-3.688,-3.7359
49.9,64,-4.4615,-4.4659
49.9,65,-4.923,-4.3379
49.9,66,-4.396,-4.4043
49.9,67,-4.5195,-4.1319
49.9,68,-3.9759,-3.8899
49.9,69,-3.8299,-3.949
49.9,70,-4.4232,-4.0624
49.9,71,-5.098,-4.877
49.9,72,-4.9574,-4.928
49.9,73,-4.1467,-4.0888
49.9,74,-4.6431,-4.6979
49.9,75,-4.0671,-4.3533
49.9,76,-4.024,-4.1917
49.9,77,-4.5952,-4.4854
49.9,78,-4.5885,-4.6741
49.9,79,-5.4867,-4.4019
49.9,80,-4.6074,-4.5813
49.9,81,-4.7527,-4.2314
49.9,82,-4.9846,-5.1208
49.9,83,-4.5352,-4.7372
49.9,84,-3.9707,-3.9953
49.9,85,-5.573,-5.473
49.9,86,-4.3855,-4.4392
49.9,87,-5.1844,-4.884
49.9,88,-4.465,-4.5046
49.9,89,-4.6715,-4.3671
49.9,90,-4.4389,-4.5507
49.9,91,-4.2821,-4.0054
49.9,92,-4.3987,-4.3323
49.9,93,-4.4221,-4.2316
49.9,94,-3.9322,-4.0848
49.9,95,-3.9662,-3.8954
49.9,96,-6.8043,-6.1444
49.9,97,-3.9666,-3.9077
49.9,98,-4.9556,-4.3654
49.9,99,-3.9108,-3.7849
49.9,100,-3.8177,-3.6744
49.9,101,-4.5189,-4.1999
49.9,102,-3.9062,-3.9794
49.9,103,-4.5565,-4.4801
49.9,104,-4.1972,-4.0829
49.9,105,-4.786,-4.8814
49.9,106,-4.4875,-4.6279
49.9,107,-4.2242,-3.8921
49.9,108,-4.4374,-4.9694
49.9,109,-3.8938,-3.7302
49.9,110,-4.5831,-4.4666
49.9,111,-4.0642,-4.0769
49.9,112,-4.0473,-4.2571
49.9,113,-4.7617,-5.1378
49.9,114,-3.9573,-3.9108
49.9,115,-4.414,-4.3354
49.9,116,-4.2223,-4.393
49.9,117,-3.7944,-3.7378
49.9,118,-4.2058,-4.2328
49.9,119,-3.9413,-3.8004
49.9,120,-4.5995,-4.5031
49.9,121,-4.7535,-4.5353
49.9,122,-4.4628,-4.3429
49.9,123,-4.5422,-4.0162
49.9,124,-4.2547,-4.3235
49.9,125,-4.2781,-4.3933
49.9,126,-3.7151,-4.3596
49.9,127,-4.982,-4.4592
49.9,128,-4.4718,-4.5063
49.9,129,-4.5138,-4.3607
49.9,130,-4.0702,-5.5751
49.9,131,-4.555,-4.7677
49.9,132,-3.9301,-3.944
49.9,133,-4.8987,-4.5671
49.9,134,-5.3236,-5.1644
49.9,135,-4.2479,-4.1394
49.9,136,-5.9037,-4.9831
49.9,137,-4.7643,-4.4779
49.9,138,-4.7951,-4.6541
49.9,139,-4.8661,-4.9013
49.9,140,-4.4951,-4.3471
49.9,141,-4.1698,-4.0281
49.9,142,-4.4814,-4.4374
49.9,143,-4.7539,-4.694
49.9,144,-4.2866,-4.3425
49.9,145,-4.4109,-4.6559
49.9,146,-4.2504,-4.2633
49.9,147,-4.8388,-4.9041
49.9,148,-4.5919,-4.4903
49.9,149,-3.9648,-3.8763
49.9,150,-5.095,-4.979
49.9,151,-4.6196,-4.875
49.9,152,-4.4115,-4.3652
49.9,153,-3.7437,-3.8911
49.9,154,-4.6055,-4.293
49.9,155,-5.1332,-4.555
49.9,156,-3.8088,-3.8629
49.9,157,-4.208,-3.9992
49.9,158,-4.2665,-4.2079
49.9,159,-3.8781,-3.7924
49.9,160,-4.8275,-5.1337
49.9,161,-4.5292,-4.4959
49.9,162,-6.1791,-5.0553
49.9,163,-4.8937,-4.728
49.9,164,-5.0648,-4.9633
49.9,165,-6.1587,-6.1758
59.9,1,-1.4033,-1.2351
59.9,2,-2.1544,-1.769
59.9,3,-4.2101,-3.8057
59.9,4,-2.9731,-3.0459
59.9,5,-3.9888,-2.9392
59.9,6,-2.9471,-2.6001
59.9,7,-2.9157,-2.5925
59.9,8,-4.4488,-4.59
59.9,9,-2.9694,-2.6954
59.9,10,-4.5659,-4.2223
59.9,11,-4.3036,-4.0668
59.9,12,-4.4155,-3.8718
59.9,13,-4.3234,-4.1111
59.9,14,-4.3358,-3.7839
59.9,15,-3.8764,-3.4746
59.9,16,-4.1767,-3.8961
59.9,17,-5.387,-4.8898
59.9,18,-5.1754,-4.9658
59.9,19,-5.1794,-5.3475
59.9,20,-3.8643,-3.6461
59.9,21,-4.7662,-4.367
59.9,22,-4.8632,-4.5267
59.9,23,-3.979,-3.6452
59.9,24,-4.2921,-4.0812
59.9,25,-4.864,-4.5581
59.9,26,-4.3677,-3.9856
59.9,27,-4.314,-3.8945
59.9,28,-4.668,-4.1651
59.9,29,-4.8317,-4.8959
59.9,30,-4.5884,-4.2594
59.9,31,-5.7112,-5.1136
59.9,32,-4.6464,-4.2683
59.9,33,-4.4277,-4.1725
59.9,34,-4.1569,-3.8126
59.9,35,-4.2629,-3.786
59.9,36,-4.0702,-3.8355
59.9,37,-4.3198,-3.8974
59.9,38,-4.6854,-4.2449
59.9,39,-4.7153,-4.771
59.9,40,-4.4395,-4.2155
59.9,41,-4.1581,-4.2379
59.9,42,-5.2563,-4.8766
59.9,43,-4.5098,-4.2969
59.9,44,-5.0429,-5.2401
59.9,45,-3.8429,-3.615
59.9,46,-4.1841,-4.2152
59.9,47,-6.7167,-6.2708
59.9,48,-5.0833,-4.5248
59.9,49,-4.2193,-4.3903
59.9,50,-3.9748,-4.0819
59.9,51,-4.2793,-4.3416
59.9,52,-4.6676,-4.6402
59.9,53,-4.154,-4.2757
59.9,54,-4.2363,-4.2728
59.9,55,-3.9376,-3.9576
59.9,56,-4.6258,-4.5914
59.9,57,-4.9185,-4.5502
59.9,58,-5.1574,-5.1249
59.9,59,-4.1651,-4.0676
59.9,60,-4.5326,-4.7267
59.9,61,-5.4,-5.5009
59.9,62,-4.2876,-4.5052
59.9,63,-6.2211,-5.2323
59.9,64,-4.074,-3.9905
59.9,65,-5.7528,-5.0135
59.9,66,-4.5257,-4.5644
59.9,67,-4.3557,-4.1954
59.9,68,-4.1615,-4.11
59.9,69,-4.2559,-4.2783
59.9,70,-4.8541,-4.845
59.9,71,-4.1303,-4.028
59.9,72,-5.2228,-4.9362
59.9,73,-5.1441,-5.1272
59.9,74,-4.5276,-4.3384
59.9,75,-4.5957,-5.116
59.9,76,-3.701,-3.6685
59.9,77,-5.3027,-4.9529
59.9,78,-4.3591,-4.321
59.9,79,-4.0747,-4.2235
59.9,80,-5.1271,-5.1803
59.9,81,-4.5652,-4.7213
59.9,82,-5.6685,-6.3179
59.9,83,-4.0055,-3.9453
59.9,84,-4.4929,-4.5106
59.9,85,-4.1012,-4.1051
59.9,86,-5.1307,-5.3814
59.9,87,-4.2128,-4.1157
59.9,88,-4.6087,-4.7029
59.9,89,-4.568,-4.6601
59.9,90,-4.8324,-5.4562
59.9,91,-4.2003,-4.1307
59.9,92,-4.426,-4.555
59.9,93,-4.004,-3.9991
59.9,94,-3.8835,-3.9124
59.9,95,-3.9699,-4.0067
59.9,96,-5.0633,-5.0599
59.9,97,-4.2654,-4.3809
59.9,98,-5.1736,-4.7583
59.9,99,-4.4879,-4.4021
59.9,100,-5.819,-5.1996
59.9,101,-4.4128,-4.4025
59.9,102,-4.1558,-4.7024
59.9,103,-4.1781,-4.1966
59.9,104,-4.4577,-4.4511
59.9,105,-3.925,-3.9417
59.9,106,-4.224,-3.9731
59.9,107,-4.1887,-4.1879
59.9,108,-3.9925,-4.1485
59.9,109,-4.1554,-4.2708
59.9,110,-4.3461,-4.4588
59.9,111,-5.0266,-4.8127
59.9,112,-4.8545,-4.4112
59.9,113,-5.5107,-5.2432
59.9,114,-4.5774,-4.4687
59.9,115,-5.2608,-5.2258
59.9,116,-4.8758,-4.6722
59.9,117,-4.8724,-4.7257
59.9,118,-3.8941,-3.9488
59.9,119,-4.7243,-4.6073
59.9,120,-4.0233,-3.9602
59.9,121,-4.4608,-4.2974
59.9,122,-5.1743,-5.4961
59.9,123,-5.4166,-4.5274
59.9,124,-4.28,-4.354
59.9,125,-5.0755,-4.9796
59.9,126,-4.6831,-4.1623
59.9,127,-4.6175,-4.2691
59.9,128,-4.7723,-4.7136
59.9,129,-4.9519,-5.2935
59.9,130,-3.8281,-3.6481
59.9,131,-4.5153,-4.4394
59.9,132,-4.2722,-4.3429
59.9,133,-4.7037,-4.4131
59.9,134,-4.2624,-4.3835
59.9,135,-4.396,-4.4047
59.9,136,-4.6526,-4.6643
59.9,137,-4.4331,-4.5196
59.9,138,-5.0745,-5.3021
59.9,139,-4.4138,-4.1263
59.9,140,-5.0845,-5.0472
59.9,141,-4.5827,-4.4756
59.9,142,-4.7679,-4.6653
59.9,143,-4.8278,-5.0555
59.9,144,-4.6732,-4.6322
59.9,145,-3.997,-4.0411
59.9,146,-4.0701,-4.1707
59.9,147,-5.0236,-5.6272
59.9,148,-4.6158,-4.3865
59.9,149,-4.9067,-4.7699
59.9,150,-4.6712,-4.6499
59.9,151,-4.4925,-4.4836
59.9,152,-4.2323,-4.0582
59.9,153,-4.7483,-4.8976
59.9,154,-4.7145,-4.8172
59.9,155,-4.2865,-4.8321
59.9,156,-4.8794,-5.167
59.9,157,-4.4604,-4.3296
59.9,158,-3.6882,-3.7501
59.9,159,-4.5788,-4.7909
59.9,160,-4.0375,-4.1285
59.9,161,-3.7247,-3.7791
59.9,162,-4.9399,-5.0172
59.9,163,-4.974,-5.1012
59.9,164,-5.2954,-5.1973
59.9,165,-6.0748,-6.2616
69.9,1,-0.93481,-0.70412
69.9,2,-1.9488,-1.5605
69.9,3,-2.0148,-1.6524
69.9,4,-2.4358,-2.0936
69.9,5,-3.8751,-3.49
69.9,6,-3.0768,-2.6509
69.9,7,-3.2909,-3.0178
69.9,8,-3.1457,-2.8874
69.9,9,-2.9182,-2.6134
69.9,10,-4.5037,-4.9685
69.9,11,-4.0842,-4.0671
69.9,12,-4.2223,-3.9128
69.9,13,-3.8598,-3.6417
69.9,14,-3.9029,-3.5666
69.9,15,-4.5559,-3.9459
69.9,16,-4.1539,-3.9441
69.9,17,-6.09,-5.9534
69.9,18,-5.4259,-5.2489
69.9,19,-4.9824,-4.4719
69.9,20,-4.5998,-4.5033
69.9,21,-4.0479,-3.7759
69.9,22,-4.8796,-4.5328
69.9,23,-5.4401,-4.9759
69.9,24,-5.0159,-5.3641
69.9,25,-4.9743,-4.754
69.9,26,-4.6029,-4.4885
69.9,27,-4.7149,-4.226
69.9,28,-4.7562,-4.3745
69.9,29,-4.2894,-4.064
69.9,30,-5.458,-4.93
69.9,31,-4.1528,-4.0175
69.9,32,-4.746,-4.7371
69.9,33,-7.0635,-5.8479
69.9,34,-4.5536,-4.4487
69.9,35,-4.4267,-4.641
69.9,36,-4.6379,-4.5059
69.9,37,-5.9085,-5.388
69.9,38,-4.3759,-4.0214
69.9,39,-3.9251,-3.9446
69.9,40,-5.4954,-6.0371
69.9,41,-3.9854,-4.0342
69.9,42,-4.3756,-4.1499
69.9,43,-4.8105,-4.9009
69.9,44,-6.152,-5.4438
69.9,45,-4.6183,-4.5962
69.9,46,-4.4653,-4.3083
69.9,47,-3.8944,-3.8187
69.9,48,-5.562,-4.7467
69.9,49,-5.0013,-5.1165
69.9,50,-3.7493,-3.8301
69.9,51,-5.058,-5.3621
69.9,52,-4.5366,-4.5334
69.9,53,-4.0942,-4.0874
69.9,54,-6.5279,-6.4239
69.9,55,-4.6714,-4.9442
69.9,56,-5.0532,-4.6046
69.9,57,-4.9006,-4.4732
69.9,58,-4.2741,-4.402
69.9,59,-4.2016,-4.1415
69.9,60,-4.3903,-4.4861
69.9,61,-4.1709,-4.1341
69.9,62,-3.9482,-4.0953
69.9,63,-4.5064,-4.4535
69.9,64,-4.1442,-4.1174
69.9,65,-4.4293,-4.2992
69.9,66,-5.2024,-4.8521
69.9,67,-4.495,-4.5675
69.9,68,-4.118,-4.0637
69.9,69,-4.3863,-4.4418
69.9,70,-4.5532,-4.5225
69.9,71,-4.9283,-4.8562
69.9,72,-5.0563,-4.8609
69.9,73,-4.1434,-4.0961
69.9,74,-5.8034,-5.5021
69.9,75,-4.2834,-4.33
69.9,76,-3.9385,-3.9148
69.9,77,-4.5212,-4.8128
69.9,78,-4.6266,-4.7923
69.9,79,-3.9176,-3.8121
69.9,80,-4.1627,-4.0785
69.9,81,-4.1549,-4.2727
69.9,82,-4.5635,-4.5391
69.9,83,-4.2516,-4.4225
69.9,84,-4.5083,-4.5113
69.9,85,-4.4036,-4.4409
69.9,86,-4.4895,-4.6498
69.9,87,-5.1306,-5.6538
69.9,88,-4.5749,-4.7204
69.9,89,-4.938,-4.9793
69.9,90,-5.3453,-4.726
69.9,91,-5.1045,-5.6108
69.9,92,-4.3995,-4.3197
69.9,93,-5.527,-5.2329
69.9,94,-3.889,-3.8697
69.9,95,-3.9437,-3.8352
69.9,96,-4.2751,-4.1335
69.9,97,-4.6423,-4.9003
69.9,98,-4.8322,-4.5857
69.9,99,-5.2434,-6.1541
69.9,100,-4.5658,-4.4804
69.9,101,-4.1636,-4.0279
69.9,102,-5.2384,-6.2137
69.9,103,-3.9378,-3.8786
69.9,104,-4.717,-4.6225
69.9,105,-3.7913,-3.7972
69.9,106,-4.489,-4.2416
69.9,107,-4.6442,-4.9328
69.9,108,-5.1385,-5.8886
69.9,109,-4.4176,-4.2428
69.9,110,-5.8947,-6.5032
69.9,111,-4.1832,-4.0748
69.9,112,-4.0297,-3.8675
69.9,113,-5.1503,-5.5586
69.9,114,-6.5051,-5.4215
69.9,115,-4.6416,-4.7898
69.9,116,-4.743,-4.7094
69.9,117,-4.3315,-4.4995
69.9,118,-4.3736,-4.6128
69.9,119,-7.1578,-5.8461
69.9,120,-4.8363,-5.016
69.9,121,-3.8142,-3.7972
69.9,122,-4.0319,-3.9939
69.9,123,-4.8061,-4.2934
69.9,124,-4.4163,-4.3682
69.9,125,-3.9184,-3.8881
69.9,126,-4.3981,-3.8892
69.9,127,-4.8054,-5.0356
69.9,128,-4.3697,-4.3732
69.9,129,-3.7374,-3.735
69.9,130,-4.039,-3.7352
69.9,131,-6.7847,-6.1649
69.9,132,-4.9641,-5.2686
69.9,133,-3.4384,-3.4825
69.9,134,-4.0441,-3.9998
69.9,135,-4.632,-4.325
69.9,136,-5.2289,-6.8814
69.9,137,-4.321,-4.545
69.9,138,-4.5082,-4.4636
69.9,139,-4.5831,-4.6654
69.9,140,-4.161,-4.0926
69.9,141,-5.5142,-5.3545
69.9,142,-3.9387,-3.999
69.9,143,-5.1676,-5.3615
69.9,144,-4.7848,-4.6635
69.9,145,-5.1109,-5.2535
69.9,146,-4.3384,-4.2123
69.9,147,-4.2238,-4.2067
69.9,148,-4.639,-4.7649
69.9,149,-3.7104,-3.5772
69.9,150,-4.3032,-4.388
69.9,151,-3.8367,-3.8563
69.9,152,-3.9113,-3.936
69.9,153,-4.4153,-4.3751
69.9,154,-4.9221,-4.6507
69.9,155,-4.7162,-4.2698
69.9,156,-4.3383,-4.358
69.9,157,-4.6603,-4.4462
69.9,158,-5.0358,-4.8599
69.9,159,-5.1694,-5.3355
69.9,160,-4.4425,-4.3551
69.9,161,-4.6076,-4.6091
69.9,162,-4.3473,-4.2833
69.9,163,-5.1755,-5.1934
69.9,164,-5.4368,-5.4629
69.9,165,-6.0672,-6.6379
79.9,1,-0.70659,-0.6744
79.9,2,-2.3569,-2.6621
79.9,3,-1.9323,-1.9237
79.9,4,-2.2794,-2.0893
79.9,5,-3.1739,-2.9703
79.9,6,-3.0537,-2.8113
79.9,7,-4.0365,-3.9629
79.9,8,-3.1844,-2.9354
79.9,9,-3.4077,-3.3436
79.9,10,-3.2196,-3.0611
79.9,11,-4.1287,-3.9652
79.9,12,-3.8628,-3.8884
79.9,13,-4.3264,-3.9929
79.9,14,-3.8873,-3.9941
79.9,15,-3.969,-3.9374
79.9,16,-4.0656,-3.953
79.9,17,-5.9748,-5.7
79.9,18,-3.6834,-3.5
79.9,19,-4.4864,-4.5561
79.9,20,-5.4707,-4.8445
79.9,21,-4.6716,-4.8393
79.9,22,-5.1026,-5.0112
79.9,23,-4.7801,-4.8846
79.9,24,-4.6122,-4.3708
79.9,25,-4.9615,-5.4467
79.9,26,-3.9746,-3.8533
79.9,27,-4.2422,-4.3478
79.9,28,-4.8557,-4.4159
79.9,29,-4.206,-4.2005
79.9,30,-4.1419,-3.9943
79.9,31,-5.0093,-4.9695
79.9,32,-4.7222,-4.4121
79.9,33,-4.0307,-3.9098
79.9,34,-5.6798,-4.922
79.9,35,-3.9901,-4.0948
79.9,36,-5.205,-4.8943
79.9,37,-3.8618,-3.819
79.9,38,-4.6077,-4.7379
79.9,39,-4.9222,-5.0129
79.9,40,-5.1603,-5.0103
79.9,41,-5.0007,-4.9567
79.9,42,-5.1707,-4.8277
79.9,43,-4.9222,-5.0426
79.9,44,-4.576,-4.5423
79.9,45,-4.6235,-4.9163
79.9,46,-3.6717,-3.7456
79.9,47,-4.7424,-4.2828
79.9,48,-4.6008,-5.4107
79.9,49,-4.5983,-4.5888
79.9,50,-4.1663,-4.3659
79.9,51,-5.2987,-5.7208
79.9,52,-4.5198,-4.419
79.9,53,-4.5124,-4.4948
79.9,54,-4.4585,-4.4644
79.9,55,-5.8663,-5.5956
79.9,56,-4.4877,-4.3116
79.9,57,-4.8796,-4.826
79.9,58,-5.3632,-5.2433
79.9,59,-4.5094,-4.354
79.9,60,-4.566,-4.8105
79.9,61,-4.2697,-4.4385
79.9,62,-4.161,-4.1875
79.9,63,-4.2672,-4.4576
79.9,64,-3.913,-4.0012
79.9,65,-4.1985,-4.174
79.9,66,-4.4118,-4.7251
79.9,67,-4.382,-4.437
79.9,68,-4.0572,-4.178
79.9,69,-4.2091,-4.4498
79.9,70,-5.1153,-5.1339
79.9,71,-4.0501,-4.0542
79.9,72,-4.6943,-4.9017
79.9,73,-5.0166,-5.7655
79.9,74,-4.147,-4.3152
79.9,75,-4.1245,-4.168
79.9,76,-5.3954,-5.3548
79.9,77,-4.6592,-4.6552
79.9,78,-4.5605,-4.6067
79.9,79,-4.437,-4.8652
79.9,80,-4.5392,-4.6289
79.9,81,-4.8929,-4.9094
79.9,82,-3.9475,-3.9662
79.9,83,-4.1044,-4.1127
79.9,84,-4.4722,-4.267
79.9,85,-4.3438,-4.53
79.9,86,-4.3805,-4.3135
79.9,87,-5.3061,-5.2026
79.9,88,-5.2299,-5.379
79.9,89,-4.6952,-4.87
79.9,90,-4.2522,-4.2339
79.9,91,-4.0381,-3.9858
79.9,92,-4.2613,-4.3197
79.9,93,-4.7468,-5.0479
79.9,94,-5.3123,-4.9505
79.9,95,-4.8454,-4.4982
79.9,96,-4.5111,-4.2672
79.9,97,-4.0205,-3.9383
79.9,98,-4.4545,-4.2723
79.9,99,-4.393,-4.4284
79.9,100,-4.8617,-5.2482
79.9,101,-4.2601,-4.6148
79.9,102,-3.9725,-3.8421
79.9,103,-5.8464,-5.5765
79.9,104,-5.0755,-4.736
79.9,105,-4.3216,-4.6216
79.9,106,-6.1009,-6.6284
79.9,107,-5.331,-5.1947
79.9,108,-3.9988,-4.0065
79.9,109,-5.0274,-4.9382
79.9,110,-4.6934,-4.7947
79.9,111,-4.3066,-4.284
79.9,112,-4.2086,-4.1091
79.9,113,-4.0448,-4.0294
79.9,114,-4.4818,-4.3983
79.9,115,-5.8735,-5.4901
79.9,116,-4.7454,-4.9367
79.9,117,-5.0509,-4.9897
79.9,118,-5.1524,-5.2376
79.9,119,-5.2609,-5.5478
79.9,120,-4.163,-4.0596
79.9,121,-4.9603,-4.7667
79.9,122,-4.7251,-4.6388
79.9,123,-5.1337,-5.265
79.9,124,-4.1847,-4.2323
79.9,125,-4.556,-4.4613
79.9,126,-4.2188,-3.8158
79.9,127,-5.7734,-6.3676
79.9,128,-3.9052,-3.862
79.9,129,-3.8475,-3.7891
79.9,130,-4.4301,-4.1493
79.9,131,-3.9752,-3.945
79.9,132,-4.9985,-4.8159
79.9,133,-4.2725,-4.2318
79.9,134,-4.3455,-4.5845
79.9,135,-4.1779,-4.2702
79.9,136,-4.1997,-4.4752
79.9,137,-5.7697,-5.9556
79.9,138,-5.0412,-5.0506
79.9,139,-5.4456,-5.198
79.9,140,-4.3565,-4.1337
79.9,141,-4.7541,-4.6537
79.9,142,-5.4796,-5.1482
79.9,143,-5.1829,-4.8874
79.9,144,-4.0706,-4.0649
79.9,145,-4.9608,-5.6816
79.9,146,-4.3276,-4.2284
79.9,147,-3.731,-3.7107
79.9,148,-4.1405,-4.1547
79.9,149,-4.3091,-4.153
79.9,150,-4.7102,-4.6331
79.9,151,-3.4909,-3.5027
79.9,152,-4.6138,-4.2984
79.9,153,-4.7589,-5.1695
79.9,154,-4.9089,-5.157
79.9,155,-4.3927,-4.5148
79.9,156,-3.9713,-4.0629
79.9,157,-3.9512,-3.8918
79.9,158,-4.7863,-4.4613
79.9,159,-3.9502,-4.0864
79.9,160,-4.2845,-4.4266
79.9,161,-3.7349,-3.6421
79.9,162,-3.9207,-3.9208
79.9,163,-5.1211,-5.1396
79.9,164,-5.2448,-5.2614
79.9,165,-5.5926,-5.4996
89.9,1,-1.0952,-1.3366
89.9,2,-2.2113,-2.1101
89.9,3,-1.9331,-1.9475
89.9,4,-3.029,-2.5793
89.9,5,-3.0383,-3.2679
89.9,6,-3.0012,-2.9498
89.9,7,-3.5179,-3.5701
89.9,8,-3.6006,-3.4629
89.9,9,-3.3106,-3.3315
89.9,10,-3.7062,-3.8277
89.9,11,-4.1132,-4.2628
89.9,12,-4.9924,-4.253
89.9,13,-4.4441,-3.9703
89.9,14,-3.712,-3.629
89.9,15,-4.0273,-4.0463
89.9,16,-5.5634,-4.6949
89.9,17,-3.7584,-3.7294
89.9,18,-4.4694,-4.3603
89.9,19,-4.7301,-4.7013
89.9,20,-4.7492,-4.6653
89.9,21,-4.3178,-4.1421
89.9,22,-4.7207,-4.6171
89.9,23,-4.7668,-4.2645
89.9,24,-3.6476,-3.6248
89.9,25,-4.7366,-4.4393
89.9,26,-4.4368,-4.4512
89.9,27,-4.604,-4.9927
89.9,28,-4.4211,-4.7223
89.9,29,-4.4634,-4.1622
89.9,30,-4.5563,-4.4621
89.9,31,-4.4211,-4.2217
89.9,32,-4.3918,-4.3785
89.9,33,-4.2614,-4.1998
89.9,34,-4.1305,-4.0171
89.9,35,-5.6757,-5.3733
89.9,36,-4.0922,-4.0243
89.9,37,-4.2444,-3.9933
89.9,38,-5.7537,-5.3919
89.9,39,-4.2681,-4.3424
89.9,40,-4.3564,-4.3408
89.9,41,-5.0774,-5.0748
89.9,42,-4.6501,-4.7802
89.9,43,-3.9042,-3.8685
89.9,44,-4.9212,-5.4491
89.9,45,-4.5834,-4.6808
89.9,46,-4.0044,-3.9131
89.9,47,-4.28,-4.3882
89.9,48,-4.0751,-4.1347
89.9,49,-4.8284,-4.8943
89.9,50,-3.8943,-4.0016
89.9,51,-4.1987,-4.1712
89.9,52,-4.0854,-4.1829
89.9,53,-5.4101,-5.8103
89.9,54,-5.2201,-5.0523
89.9,55,-4.2729,-4.2792
89.9,56,-5.4256,-5.1531
89.9,57,-4.5985,-4.8011
89.9,58,-4.1266,-4.1081
89.9,59,-4.5876,-4.7107
89.9,60,-4.5681,-4.6194
89.9,61,-4.1858,-4.1886
89.9,62,-4.0806,-3.9783
89.9,63,-3.9178,-3.9985
89.9,64,-4.4316,-4.4254
89.9,65,-4.992,-5.1938
89.9,66,-5.1496,-5.4971
89.9,67,-4.534,-4.6201
89.9,68,-4.6583,-4.5396
89.9,69,-3.9043,-3.9516
89.9,70,-4.3263,-4.3175
89.9,71,-4.4734,-4.5988
89.9,72,-6.0357,-6.1686
89.9,73,-6.0413,-5.5022
89.9,74,-4.8608,-4.9738
89.9,75,-4.6203,-4.665
89.9,76,-4.7094,-4.7311
89.9,77,-5.0713,-5.4423
89.9,78,-5.0228,-5.0524
89.9,79,-4.2448,-4.1493
89.9,80,-4.1796,-4.2325
89.9,81,-4.6281,-4.6646
89.9,82,-4.5152,-4.5006
89.9,83,-3.8676,-3.9348
89.9,84,-4.8699,-5.1376
89.9,85,-3.9045,-3.9555
89.9,86,-4.1918,-4.223
89.9,87,-4.5573,-4.5125
89.9,88,-5.353,-5.1442
89.9,89,-5.5252,-5.297
89.9,90,-4.7383,-5.088
89.9,91,-4.2089,-4.3284
89.9,92,-4.2502,-4.3549
89.9,93,-5.1994,-4.9263
89.9,94,-4.4548,-4.4261
89.9,95,-4.9466,-4.863
89.9,96,-5.0087,-4.9943
89.9,97,-3.6623,-3.6366
89.9,98,-5.6737,-5.6226
89.9,99,-3.902,-3.9936
89.9,100,-4.2753,-4.3098
89.9,101,-4.5623,-4.532
89.9,102,-3.8126,-3.6485
89.9,103,-5.4403,-4.8914
89.9,104,-3.9015,-3.8572
89.9,105,-3.8545,-4.0225
89.9,106,-4.1629,-4.3029
89.9,107,-4.1394,-4.1589
89.9,108,-4.0109,-3.8004
89.9,109,-4.004,-4.0309
89.9,110,-4.2062,-4.1896
89.9,111,-4.0997,-4.0891
89.9,112,-5.0513,-4.4735
89.9,113,-4.5642,-4.3888
89.9,114,-4.1559,-4.1318
89.9,115,-5.1141,-5.9028
89.9,116,-5.1031,-4.9382
89.9,117,-4.0274,-4.0897
89.9,118,-3.6967,-3.7358
89.9,119,-4.8033,-4.907
89.9,120,-5.0516,-5.5733
89.9,121,-4.9417,-5.0558
89.9,122,-4.3708,-4.4712
89.9,123,-4.4105,-4.385
89.9,124,-3.999,-4.0678
89.9,125,-3.9557,-3.8499
89.9,126,-4.6406,-5.3211
89.9,127,-5.0483,-5.514
89.9,128,-4.8391,-4.9861
89.9,129,-5.6268,-5.1878
89.9,130,-4.0707,-3.5939
89.9,131,-4.5919,-4.8752
89.9,132,-3.7136,-3.8028
89.9,133,-3.9218,-3.8246
89.9,134,-4.5031,-4.5676
89.9,135,-4.6334,-4.792
89.9,136,-3.8331,-3.7326
89.9,137,-4.1298,-4.0714
89.9,138,-4.3121,-4.483
89.9,139,-4.4812,-4.5773
89.9,140,-3.9619,-3.9118
89.9,141,-3.8932,-3.9043
89.9,142,-4.5309,-4.4194
89.9,143,-5.3061,-5.3328
89.9,144,-4.4393,-4.3317
89.9,145,-4.6964,-4.7732
89.9,146,-4.6577,-4.5736
89.9,147,-4.41,-4.3209
89.9,148,-4.5253,-4.4203
89.9,149,-3.9886,-3.9714
89.9,150,-4.2877,-4.278
89.9,151,-5.9189,-5.5195
89.9,152,-3.8621,-3.8461
89.9,153,-4.0894,-4.0811
89.9,154,-5.2493,-5.3879
89.9,155,-4.3343,-4.7691
89.9,156,-5.8468,-5.6582
89.9,157,-4.0858,-3.8531
89.9,158,-3.7921,-3.8181
89.9,159,-3.8183,-3.8905
89.9,160,-5.1096,-4.8201
89.9,161,-3.7172,-3.7789
89.9,162,-5.9841,-5.2652
89.9,163,-4.7809,-4.7829
89.9,164,-4.7873,-4.78
89.9,165,-5.4231,-5.3846
99.9,1,-1.6899,-1.5003
99.9,2,-3.381,-2.9186
99.9,3,-1.6429,-1.5513
99.9,4,-3.0268,-2.9015
99.9,5,-2.298,-2.2212
99.9,6,-2.8289,-2.6764
99.9,7,-3.15,-3.0092
99.9,8,-3.0218,-3.0401
99.9,9,-2.8598,-2.8695
99.9,10,-3.1718,-3.0695
99.9,11,-3.6343,-3.5379
99.9,12,-2.9621,-3.0129
99.9,13,-3.8475,-3.8628
99.9,14,-4.7275,-4.7714
99.9,15,-4.5666,-4.3865
99.9,16,-6.1174,-5.4691
99.9,17,-3.3227,-3.3068
99.9,18,-3.7725,-3.7674
99.9,19,-4.4661,-4.3483
99.9,20,-3.7425,-3.8128
99.9,21,-4.9012,-5.0974
99.9,22,-4.3804,-4.372
99.9,23,-4.126,-4.425
99.9,24,-4.3056,-4.1814
99.9,25,-3.9306,-3.9365
99.9,26,-5.8498,-5.0746
99.9,27,-5.963,-6.1654
99.9,28,-4.2996,-4.3329
99.9,29,-3.9005,-4.1183
99.9,30,-3.73,-3.6685
99.9,31,-4.2684,-4.474
99.9,32,-4.2224,-4.1327
99.9,33,-3.7385,-3.7749
99.9,34,-4.3133,-4.4189
99.9,35,-3.9776,-4.0029
99.9,36,-3.7356,-3.8305
99.9,37,-5.1854,-4.927
99.9,38,-3.6744,-3.5609
99.9,39,-4.4787,-4.679
99.9,40,-3.8598,-3.9705
99.9,41,-4.3829,-4.3149
99.9,42,-4.4801,-4.3634
99.9,43,-4.6364,-4.9517
99.9,44,-4.1714,-4.281
99.9,45,-4.1998,-4.2091
99.9,46,-4.8034,-4.4373
99.9,47,-4.8616,-4.719
99.9,48,-4.3646,-4.3498
99.9,49,-4.145,-4.2196
99.9,50,-3.9371,-3.9893
99.9,51,-4.6542,-4.5284
99.9,52,-4.6939,-4.572
99.9,53,-4.3246,-4.6257
99.9,54,-4.8971,-5.0135
99.9,55,-5.1577,-4.9583
99.9,56,-4.9697,-5.2209
99.9,57,-4.2445,-4.2718
99.9,58,-4.1959,-4.0886
99.9,59,-4.3472,-4.1271
99.9,60,-4.9101,-4.734
99.9,61,-4.0554,-4.0799
99.9,62,-5.5464,-6.0391
99.9,63,-5.7526,-5.1012
99.9,64,-5.3054,-5.1773
99.9,65,-4.7877,-4.7153
99.9,66,-4.4537,-4.4355
99.9,67,-5.0223,-4.888
99.9,68,-4.5421,-4.6437
99.9,69,-6.1889,-5.3856
99.9,70,-4.6383,-4.6647
99.9,71,-4.6243,-4.8557
99.9,72,-6.4416,-5.2139
99.9,73,-5.7041,-5.4308
99.9,74,-4.8218,-5.0303
99.9,75,-4.4211,-4.5077
99.9,76,-5.0067,-5.0743
99.9,77,-4.2038,-4.1577
99.9,78,-4.6396,-4.8547
99.9,79,-4.4507,-4.2881
99.9,80,-4.3045,-4.1695
99.9,81,-4.6536,-4.6549
99.9,82,-4.4741,-4.3832
99.9,83,-3.9518,-3.9568
99.9,84,-4.4553,-4.4777
99.9,85,-4.5243,-4.5514
99.9,86,-5.0181,-4.9175
99.9,87,-4.264,-4.2276
99.9,88,-4.853,-4.9554
99.9,89,-5.0368,-4.8896
99.9,90,-4.4324,-4.6568
99.9,91,-3.9772,-3.8961
99.9,92,-5.2735,-4.9308
99.9,93,-4.1336,-4.1115
99.9,94,-5.1922,-5.4309
99.9,95,-4.4041,-4.4823
99.9,96,-4.4277,-4.4123
99.9,97,-4.3922,-4.6683
99.9,98,-4.2764,-4.3078
99.9,99,-4.1626,-4.2852
99.9,100,-3.9609,-3.8992
99.9,101,-4.8294,-4.8553
99.9,102,-4.6068,-5.0572
99.9,103,-4.7717,-5.2053
99.9,104,-5.4262,-5.5688
99.9,105,-4.201,-4.009
99.9,106,-5.0001,-4.7753
99.9,107,-4.6026,-4.7551
99.9,108,-5.614,-5.0269
99.9,109,-3.8541,-3.7551
99.9,110,-4.2628,-4.2441
99.9,111,-4.1946,-4.2574
99.9,112,-5.7719,-6.3056
99.9,113,-5.0159,-4.5388
99.9,114,-5.1193,-4.9784
99.9,115,-4.7096,-4.6384
99.9,116,-4.1542,-4.0374
99.9,117,-4.5077,-4.3789
99.9,118,-4.1066,-4.0442
99.9,119,-4.5959,-4.4566
99.9,120,-4.0755,-4.0295
99.9,121,-4.3596,-4.1675
99.9,122,-5.9222,-6.119
99.9,123,-4.3097,-4.0368
99.9,124,-4.6333,-4.7511
99.9,125,-3.9685,-3.9819
99.9,126,-5.6938,-4.5494
99.9,127,-4.4853,-4.3666
99.9,128,-4.5249,-4.7298
99.9,129,-5.5744,-5.2986
99.9,130,-4.4083,-3.9693
99.9,131,-4.1798,-4.13
99.9,132,-4.0624,-4.1011
99.9,133,-4.6226,-4.3639
99.9,134,-4.0529,-3.9296
99.9,135,-4.6439,-4.4567
99.9,136,-4.7609,-4.8165
99.9,137,-3.836,-3.8471
99.9,138,-4.0526,-4.0266
99.9,139,-4.2444,-4.1084
99.9,140,-4.265,-4.1859
99.9,141,-4.4272,-4.2632
99.9,142,-4.5901,-4.4821
99.9,143,-5.8833,-6.2402
99.9,144,-4.3678,-4.3412
99.9,145,-4.554,-4.5117
99.9,146,-3.784,-3.748
99.9,147,-3.886,-3.9631
99.9,148,-4.44,-4.5606
99.9,149,-3.6166,-3.5779
99.9,150,-4.4954,-4.4049
99.9,151,-4.5073,-4.5629
99.9,152,-4.3736,-4.3817
99.9,153,-4.7246,-4.7275
99.9,154,-4.2206,-4.1104
99.9,155,-3.9368,-4.3219
99.9,156,-4.3625,-4.2668
99.9,157,-4.6928,-4.3716
99.9,158,-3.9645,-3.8893
99.9,159,-4.2544,-4.403
99.9,160,-3.8615,-3.7803
99.9,161,-4.5609,-4.3592
99.9,162,-4.7932,-4.6525
99.9,163,-5.183,-5.3807
99.9,164,-5.385,-5.5714
99.9,165,-5.7438,-5.6039
199.9,1,-0.50679,-0.79579
199.9,2,-1.8913,-2.2094
199.9,3,-2.2909,-2.5306
199.9,4,-2.7385,-2.7607
199.9,5,-3.1578,-3.4876
199.9,6,-3.4238,-3.6546
199.9,7,-2.2569,-2.6093
199.9,8,-2.8764,-3.0768
199.9,9,-3.1362,-3.3654
199.9,10,-3.6251,-3.7075
199.9,11,-3.7934,-4.0933
199.9,12,-4.6113,-4.2398
199.9,13,-3.8703,-3.9548
199.9,14,-3.4176,-3.6209
199.9,15,-3.5923,-3.953
199.9,16,-3.6858,-3.8703
199.9,17,-4.0364,-4.3505
199.9,18,-5.0007,-5.2703
199.9,19,-4.2342,-4.175
199.9,20,-3.9212,-4.5894
199.9,21,-3.6575,-3.8962
199.9,22,-3.6986,-4.118
199.9,23,-4.1179,-4.4956
199.9,24,-4.9555,-5.1245
199.9,25,-4.9237,-5.61
199.9,26,-4.4443,-4.6031
199.9,27,-4.2369,-4.4995
199.9,28,-3.8042,-4.2245
199.9,29,-3.8874,-4.1641
199.9,30,-4.6829,-4.9234
199.9,31,-4.4212,-4.6575
199.9,32,-4.21,-4.3436
199.9,33,-4.6331,-4.7862
199.9,34,-5.0265,-5.5592
199.9,35,-5.5475,-6.0146
199.9,36,-4.1043,-4.3303
199.9,37,-4.7669,-4.6026
199.9,38,-4.5658,-4.6416
199.9,39,-4.119,-4.3125
199.9,40,-4.2488,-4.649
199.9,41,-4.0999,-4.4625
199.9,42,-4.5444,-4.5635
199.9,43,-3.4464,-3.7635
199.9,44,-4.5714,-4.7572
199.9,45,-3.9062,-4.0311
199.9,46,-4.2341,-4.4066
199.9,47,-4.4425,-4.6323
199.9,48,-3.6033,-3.7278
199.9,49,-4.5007,-4.6335
199.9,50,-4.2518,-4.2853
199.9,51,-3.7831,-3.8515
199.9,52,-4.0602,-4.109
199.9,53,-4.9806,-5.0502
199.9,54,-4.547,-4.7022
199.9,55,-4.4214,-4.604
199.9,56,-4.0805,-4.1471
199.9,57,-4.072,-4.1058
199.9,58,-4.3133,-4.425
199.9,59,-4.1158,-4.2587
199.9,60,-3.8597,-3.9938
199.9,61,-6.7754,-6.0428
199.9,62,-4.3347,-4.3603
199.9,63,-4.7001,-4.6831
199.9,64,-4.8618,-5.0687
199.9,65,-5.7362,-5.2151
199.9,66,-5.9034,-5.4248
199.9,67,-4.7473,-5.0675
199.9,68,-5.7045,-5.4415
199.9,69,-4.1298,-4.123
199.9,70,-4.0029,-4.2034
199.9,71,-5.2963,-5.2009
199.9,72,-4.4838,-4.5174
199.9,73,-4.3255,-4.2057
199.9,74,-4.3538,-4.2099
199.9,75,-5.062,-4.666
199.9,76,-4.1987,-4.2663
199.9,77,-4.4528,-4.3881
199.9,78,-4.138,-4.1526
199.9,79,-4.3539,-4.4862
199.9,80,-4.4504,-4.3667
199.9,81,-4.4819,-4.2595
199.9,82,-4.6535,-4.8417
199.9,83,-4.9456,-4.8138
199.9,84,-5.0937,-4.8419
199.9,85,-5.5755,-6.7574
199.9,86,-5.1052,-4.8511
199.9,87,-3.9304,-3.9678
199.9,88,-4.1462,-4.0897
199.9,89,-4.8299,-5.2821
199.9,90,-4.8861,-4.5016
199.9,91,-5.5935,-5.4346
199.9,92,-4.1943,-4.1876
199.9,93,-5.0343,-5.2506
199.9,94,-5.2135,-5.2177
199.9,95,-3.6754,-3.5535
199.9,96,-4.9533,-4.8442
199.9,97,-4.4713,-4.6422
199.9,98,-4.9166,-4.8024
199.9,99,-5.0504,-5.1683
199.9,100,-4.2683,-4.6179
199.9,101,-4.4844,-4.3798
199.9,102,-3.7338,-3.6523
199.9,103,-4.4378,-4.3392
199.9,104,-4.9343,-5.0166
199.9,105,-3.8199,-3.828
199.9,106,-4.1368,-4.2571
199.9,107,-5.1115,-4.7098
199.9,108,-5.0781,-6.1446
199.9,109,-4.8701,-4.9167
199.9,110,-4.9168,-4.9997
199.9,111,-4.9607,-4.8562
199.9,112,-4.2572,-4.3556
199.9,113,-4.6969,-4.5806
199.9,114,-4.0724,-3.9004
199.9,115,-5.5437,-5.4485
199.9,116,-4.0275,-3.9863
199.9,117,-4.4534,-4.2467
199.9,118,-4.3605,-4.4787
199.9,119,-4.6401,-4.6384
199.9,120,-4.7873,-4.8473
199.9,121,-4.4563,-4.4849
199.9,122,-3.7985,-3.7553
199.9,123,-4.0284,-3.9959
199.9,124,-4.2874,-4.2061
199.9,125,-3.9454,-3.9863
199.9,126,-3.9809,-3.7982
199.9,127,-3.9634,-3.8724
199.9,128,-4.7379,-4.7404
199.9,129,-5.2982,-5.1384
199.9,130,-3.7728,-3.7717
199.9,131,-4.2844,-4.2753
199.9,132,-5.524,-5.0788
199.9,133,-4.4554,-4.5545
199.9,134,-5.1386,-4.9294
199.9,135,-3.5521,-3.5345
199.9,136,-5.9258,-5.9932
199.9,137,-4.7941,-5.0958
199.9,138,-3.8478,-3.7688
199.9,139,-4.6682,-4.6575
199.9,140,-4.578,-4.4866
199.9,141,-5.1579,-4.9406
199.9,142,-4.725,-4.5959
199.9,143,-4.79,-4.7186
199.9,144,-4.9445,-4.9941
199.9,145,-5.0454,-4.8313
199.9,146,-4.1404,-3.9967
199.9,147,-4.2042,-4.1765
199.9,148,-4.9158,-5.691
199.9,149,-6.2036,-5.5325
199.9,150,-4.9431,-4.7079
199.9,151,-4.2324,-4.1471
199.9,152,-4.5402,-4.6416
199.9,153,-4.6335,-4.9252
199.9,154,-4.0912,-4.0366
199.9,155,-4.0401,-4.2562
199.9,156,-6.3927,-7.1816
199.9,157,-4.1169,-4.0781
199.9,158,-4.9809,-5.0473
199.9,159,-4.1501,-4.0215
199.9,160,-4.4067,-4.3769
199.9,161,-4.7848,-4.4658
199.9,162,-4.7168,-4.8115
199.9,163,-5.7635,-5.8217
199.9,164,-5.1459,-5.2126
199.9,165,-5.0491,-5.1308
299.9,1,-0.37167,-0.62402
299.9,2,-2.7831,-2.7533
299.9,3,-2.1713,-2.6066
299.9,4,-2.0236,-2.2651
299.9,5,-2.5322,-2.7023
299.9,6,-2.5025,-2.8999
299.9,7,-3.0267,-3.4486
299.9,8,-2.4478,-3.0691
299.9,9,-3.7129,-4.1453
299.9,10,-4.2225,-4.3056
299.9,11,-2.8405,-3.2419
299.9,12,-4.0817,-4.4711
299.9,13,-3.1403,-3.5374
299.9,14,-3.3676,-3.8299
299.9,15,-5.0627,-5.0554
299.9,16,-3.9955,-4.2075
299.9,17,-3.8101,-4.1169
299.9,18,-4.438,-4.5355
299.9,19,-3.8614,-4.1376
299.9,20,-4.0904,-4.6617
299.9,21,-4.1283,-4.6017
299.9,22,-4.1402,-4.631
299.9,23,-3.8219,-4.1581
299.9,24,-3.6254,-3.8993
299.9,25,-5.7963,-5.826
299.9,26,-4.3203,-4.6695
299.9,27,-3.4032,-3.7089
299.9,28,-4.6714,-4.5718
299.9,29,-4.3361,-4.5571
299.9,30,-5.258,-5.3182
299.9,31,-4.566,-5.04
299.9,32,-3.8203,-4.022
299.9,33,-4.8392,-5.2431
299.9,34,-4.4959,-4.5556
299.9,35,-3.7831,-4.1908
299.9,36,-3.5563,-3.9687
299.9,37,-3.8006,-4.0161
299.9,38,-3.5932,-3.7695
299.9,39,-4.258,-4.5152
299.9,40,-5.0302,-5.0005
299.9,41,-5.2889,-5.6042
299.9,42,-3.6322,-3.9216
299.9,43,-4.643,-4.9564
299.9,44,-4.0809,-4.0019
299.9,45,-3.891,-4.0424
299.9,46,-4.9389,-5.0733
299.9,47,-3.8053,-4.0195
299.9,48,-4.7103,-4.8584
299.9,49,-4.6079,-4.7711
299.9,50,-4.7231,-4.8769
299.9,51,-4.9542,-4.8578
299.9,52,-4.2969,-4.3268
299.9,53,-4.5986,-5.0565
299.9,54,-4.4103,-4.5245
299.9,55,-4.4884,-4.4794
299.9,56,-5.2267,-5.2776
299.9,57,-5.0125,-4.9971
299.9,58,-5.9949,-5.2257
299.9,59,-5.0292,-5.4271
299.9,60,-4.5914,-4.5498
299.9,61,-5.9101,-5.4336
299.9,62,-4.5083,-4.7626
299.9,63,-5.9074,-6.8077
299.9,64,-3.9517,-3.9008
299.9,65,-4.6473,-4.7789
299.9,66,-6.8732,-6.3006
299.9,67,-4.5804,-4.4217
299.9,68,-5.1222,-5.1231
299.9,69,-6.8109,-5.7573
299.9,70,-5.2849,-5.3142
299.9,71,-4.2747,-4.2815
299.9,72,-4.3504,-4.3364
299.9,73,-4.1331,-4.0817
299.9,74,-4.2216,-4.1589
299.9,75,-4.646,-4.679
299.9,76,-3.8252,-3.8689
299.9,77,-5.3905,-5.0614
299.9,78,-4.1581,-4.1143
299.9,79,-5.1201,-5.1114
299.9,80,-4.6296,-4.6303
299.9,81,-4.2725,-4.2239
299.9,82,-4.3504,-4.5079
299.9,83,-5.5917,-6.4032
299.9,84,-4.3652,-4.453
299.9,85,-5.5543,-5.6968
299.9,86,-4.1283,-4.0456
299.9,87,-4.9764,-4.8139
299.9,88,-4.9395,-5.076
299.9,89,-5.671,-5.2038
299.9,90,-4.3063,-4.4075
299.9,91,-4.8248,-5.1379
299.9,92,-4.3219,-4.2387
299.9,93,-5.8734,-6.0992
299.9,94,-4.3852,-4.3904
299.9,95,-4.8801,-4.906
299.9,96,-3.9891,-3.9378
299.9,97,-4.5373,-4.5523
299.9,98,-4.5245,-4.3223
299.9,99,-4.6476,-4.7407
299.9,100,-5.2884,-5.4833
299.9,101,-4.1606,-4.1957
299.9,102,-4.1799,-4.3239
299.9,103,-4.6628,-4.4486
299.9,104,-4.5043,-4.5785
299.9,105,-4.281,-4.2596
299.9,106,-5.385,-5.4211
299.9,107,-5.062,-5.0301
299.9,108,-4.7933,-4.8319
299.9,109,-4.7705,-4.67
299.9,110,-3.7995,-3.823
299.9,111,-4.8288,-4.5697
299.9,112,-6.169,-5.417
299.9,113,-4.7955,-4.6671
299.9,114,-4.2306,-4.1553
299.9,115,-5.2032,-5.0194
299.9,116,-5.2399,-4.9492
299.9,117,-4.8272,-4.8662
299.9,118,-4.0286,-4.0819
299.9,119,-4.7123,-4.6783
299.9,120,-4.7444,-4.5408
299.9,121,-4.2036,-4.3104
299.9,122,-5.1161,-4.9156
299.9,123,-4.935,-4.9033
299.9,124,-4.4841,-4.5519
299.9,125,-5.1623,-5.1208
299.9,126,-4.2601,-4.1089
299.9,127,-4.4592,-4.5103
299.9,128,-4.6647,-4.6932
299.9,129,-4.2504,-4.245
299.9,130,-4.1536,-3.9728
299.9,131,-4.5245,-4.5024
299.9,132,-5.097,-4.7106
299.9,133,-4.5691,-4.3408
299.9,134,-3.9279,-3.9241
299.9,135,-4.729,-4.5506
299.9,136,-5.5077,-5.2323
299.9,137,-4.3912,-4.6005
299.9,138,-4.3804,-4.3501
299.9,139,-5.0996,-4.8459
299.9,140,-4.2075,-4.2113
299.9,141,-3.9732,-3.9386
299.9,142,-4.133,-3.9367
299.9,143,-5.4424,-5.1861
299.9,144,-4.7816,-5.0659
299.9,145,-4.0325,-4.1035
299.9,146,-4.5801,-4.5448
299.9,147,-4.1548,-4.2674
299.9,148,-4.4185,-4.2438
299.9,149,-3.4965,-3.4335
299.9,150,-4.3027,-4.2309
299.9,151,-4.2766,-4.2395
299.9,152,-4.3568,-4.2042
299.9,153,-4.0282,-4.0626
299.9,154,-5.3736,-5.1393
299.9,155,-6.0777,-5.3854
299.9,156,-4.9287,-4.7942
299.9,157,-4.5247,-4.6438
299.9,158,-3.8734,-3.8562
299.9,159,-4.8916,-4.9331
299.9,160,-4.3392,-4.4208
299.9,161,-3.8509,-3.7653
299.9,162,-4.1927,-4.1722
299.9,163,-5.8528,-6.32
299.9,164,-5.1414,-5.3239
299.9,165,-5.6634,-5.5072
399.9,1,-0.83436,-1.3788
399.9,2,-1.9836,-2.0608
399.9,3,-2.6008,-3.0421
399.9,4,-2.8607,-3.1351
399.9,5,-3.1427,-3.298
399.9,6,-3.1583,-3.5975
399.9,7,-3.0077,-3.1841
399.9,8,-3.3524,-3.5767
399.9,9,-3.9984,-4.1991
399.9,10,-3.4531,-3.7918
399.9,11,-3.6118,-3.8751
399.9,12,-4.6448,-4.3839
399.9,13,-4.3725,-4.5375
399.9,14,-3.4384,-3.6502
399.9,15,-4.1295,-4.2052
399.9,16,-4.6237,-5.1178
399.9,17,-5.0815,-5.5473
399.9,18,-3.6507,-3.8108
399.9,19,-3.7437,-4.0578
399.9,20,-4.1294,-4.4002
399.9,21,-5.0289,-5.1943
399.9,22,-4.0031,-4.213
399.9,23,-3.6692,-4.0173
399.9,24,-3.9008,-4.1188
399.9,25,-3.3289,-3.5828
399.9,26,-3.983,-3.9656
399.9,27,-4.206,-4.536
399.9,28,-5.8858,-5.4235
399.9,29,-3.9137,-4.1978
399.9,30,-3.5631,-3.7191
399.9,31,-5.0966,-5.7302
399.9,32,-5.5287,-5.2016
399.9,33,-4.1727,-4.3273
399.9,34,-4.0748,-4.2607
399.9,35,-4.5783,-5.1378
399.9,36,-3.7108,-3.9513
399.9,37,-4.3325,-4.6626
399.9,38,-4.3381,-4.5328
399.9,39,-3.4698,-3.6225
399.9,40,-4.0179,-4.4461
399.9,41,-3.5485,-3.7372
399.9,42,-3.8617,-3.9858
399.9,43,-4.4052,-4.6269
399.9,44,-3.7697,-3.688
399.9,45,-5.0136,-4.6589
399.9,46,-3.9024,-4.0879
399.9,47,-5.1052,-5.191
399.9,48,-4.3747,-4.5662
399.9,49,-4.2897,-4.452
399.9,50,-4.0425,-4.0958
399.9,51,-4.4559,-4.3854
399.9,52,-5.2802,-5.9404
399.9,53,-4.8327,-4.3589
399.9,54,-4.2509,-4.3323
399.9,55,-4.4343,-4.609
399.9,56,-4.4422,-4.4932
399.9,57,-3.7568,-3.7954
399.9,58,-4.8503,-4.915
399.9,59,-4.4827,-4.6845
399.9,60,-4.1776,-4.0541
399.9,61,-6.445,-5.6217
399.9,62,-4.3175,-4.3547
399.9,63,-3.7162,-3.8028
399.9,64,-4.4007,-4.2418
399.9,65,-4.3074,-4.2412
399.9,66,-4.7935,-4.5084
399.9,67,-4.8514,-4.6354
399.9,68,-4.1566,-4.2079
399.9,69,-5.0648,-4.9086
399.9,70,-4.3951,-4.3532
399.9,71,-5.3985,-5.7113
399.9,72,-4.0832,-4.0414
399.9,73,-4.9051,-4.9945
399.9,74,-4.9443,-5.0394
399.9,75,-4.0839,-4.2125
399.9,76,-4.8755,-4.8045
399.9,77,-4.1561,-4.3308
399.9,78,-4.3477,-4.2217
399.9,79,-4.3975,-4.3649
399.9,80,-5.5157,-5.4015
399.9,81,-4.7747,-4.7547
399.9,82,-4.2268,-4.03
399.9,83,-3.7511,-3.7304
399.9,84,-4.7377,-4.5877
399.9,85,-4.9667,-4.5899
399.9,86,-6.545,-5.4312
399.9,87,-4.0296,-4.0566
399.9,88,-3.9697,-3.8784
399.9,89,-4.6133,-4.297
399.9,90,-4.3603,-4.4435
399.9,91,-4.5276,-4.564
399.9,92,-4.7806,-4.6796
399.9,93,-4.4183,-4.3181
399.9,94,-4.8218,-5.0389
399.9,95,-4.7021,-4.9546
399.9,96,-4.9411,-4.703
399.9,97,-4.5978,-4.643
399.9,98,-4.3308,-4.3387
399.9,99,-4.3799,-4.375
399.9,100,-3.6857,-3.5855
399.9,101,-4.065,-4.0817
399.9,102,-4.0002,-4.2155
399.9,103,-4.8721,-4.7314
399.9,104,-4.0445,-4.1286
399.9,105,-3.9797,-3.8667
399.9,106,-5.592,-5.3819
399.9,107,-3.8663,-3.9022
399.9,108,-3.8807,-3.8426
399.9,109,-4.6349,-5.3328
399.9,110,-5.291,-5.7859
399.9,111,-4.4032,-4.289
399.9,112,-4.9495,-4.6758
399.9,113,-4.941,-5.0939
399.9,114,-4.3354,-4.4558
399.9,115,-4.5858,-4.5707
399.9,116,-4.8144,-4.9132
399.9,117,-4.3699,-4.3944
399.9,118,-4.7941,-4.7078
399.9,119,-4.2927,-4.3124
399.9,120,-4.4236,-4.7031
399.9,121,-4.3955,-4.4341
399.9,122,-5.986,-5.9465
399.9,123,-5.1403,-4.6783
399.9,124,-3.9468,-4.0107
399.9,125,-5.4449,-5.1668
399.9,126,-4.465,-4.0948
399.9,127,-4.1101,-4.1975
399.9,128,-7.0355,-6.1831
399.9,129,-4.9309,-4.5588
399.9,130,-5.1576,-4.752
399.9,131,-4.6469,-4.7311
399.9,132,-4.3619,-4.5979
399.9,133,-3.8317,-3.9002
399.9,134,-4.3227,-4.5457
399.9,135,-5.5223,-4.8942
399.9,136,-4.5024,-4.361
399.9,137,-4.1916,-4.2239
399.9,138,-5.1534,-4.9909
399.9,139,-3.9281,-3.9822
399.9,140,-3.9173,-3.9709
399.9,141,-4.1304,-4.2545
399.9,142,-4.1649,-4.0675
399.9,143,-4.7385,-4.7839
399.9,144,-3.9644,-4.013
399.9,145,-3.8252,-3.7493
399.9,146,-5.279,-5.2983
399.9,147,-7.5439,-6.7402
399.9,148,-5.2719,-5.2024
399.9,149,-3.8028,-4.0059
399.9,150,-3.5638,-3.5704
399.9,151,-3.862,-3.8343
399.9,152,-4.0626,-4.5152
399.9,153,-3.8828,-4.2414
399.9,154,-3.9109,-3.6897
399.9,155,-4.209,-4.2219
399.9,156,-5.3147,-5.2639
399.9,157,-4.6622,-4.775
399.9,158,-4.4462,-4.3472
399.9,159,-4.5709,-4.6346
399.9,160,-4.0732,-3.9914
399.9,161,-4.6351,-4.3229
399.9,162,-4.3447,-4.1999
399.9,163,-5.927,-6.1892
399.9,164,-5.4912,-5.5843
399.9,165,-5.1328,-5.0922
499.9,1,-1.4289,-1.397
499.9,2,-1.8025,-1.8419
499.9,3,-2.5295,-2.5431
499.9,4,-2.4734,-2.525
499.9,5,-3.2867,-3.6487
499.9,6,-2.7077,-2.8399
499.9,7,-3.7242,-3.8444
499.9,8,-2.9006,-3.1047
499.9,9,-3.0309,-3.2372
499.9,10,-3.5061,-3.7187
499.9,11,-3.9931,-4.1805
499.9,12,-3.6337,-3.7869
499.9,13,-3.5485,-3.8184
499.9,14,-3.7331,-3.9243
499.9,15,-4.8718,-5.0302
499.9,16,-4.3913,-4.3775
499.9,17,-5.4616,-5.988
499.9,18,-4.7992,-4.9724
499.9,19,-4.7217,-4.6237
499.9,20,-4.9028,-4.8654
499.9,21,-4.5455,-5.3693
499.9,22,-4.0471,-4.2043
499.9,23,-5.4283,-5.9117
499.9,24,-3.5036,-3.5818
499.9,25,-4.0389,-4.1183
499.9,26,-5.485,-5.1331
499.9,27,-4.0763,-4.1596
499.9,28,-4.1698,-4.3445
499.9,29,-4.1171,-4.254
499.9,30,-5.5664,-5.767
499.9,31,-4.517,-4.5175
499.9,32,-4.1752,-4.2827
499.9,33,-4.5266,-4.5326
499.9,34,-4.0966,-4.2555
499.9,35,-4.4177,-4.5679
499.9,36,-4.4729,-4.6347
499.9,37,-4.4504,-4.9097
499.9,38,-4.6562,-4.5955
499.9,39,-4.7085,-4.7078
499.9,40,-5.1858,-6.8398
499.9,41,-5.1298,-5.5692
499.9,42,-4.4388,-4.7326
499.9,43,-3.6533,-3.8011
499.9,44,-3.984,-4.3764
499.9,45,-3.6881,-3.7977
499.9,46,-4.2454,-4.3234
499.9,47,-5.0984,-4.822
499.9,48,-3.9639,-4.0556
499.9,49,-5.163,-5.0301
499.9,50,-4.556,-4.4665
499.9,51,-4.2862,-4.4057
499.9,52,-5.7023,-5.6653
499.9,53,-4.9976,-4.8675
499.9,54,-4.5083,-4.4291
499.9,55,-5.0501,-4.7631
499.9,56,-6.0824,-4.9851
499.9,57,-4.5681,-4.6528
499.9,58,-5.388,-5.5713
499.9,59,-4.3717,-4.5119
499.9,60,-4.4903,-4.7356
499.9,61,-4.5809,-4.3842
499.9,62,-4.2674,-4.2609
499.9,63,-4.6678,-4.531
499.9,64,-4.2081,-4.2423
499.9,65,-4.9544,-4.8541
499.9,66,-4.3213,-4.47
499.9,67,-4.0885,-4.0342
499.9,68,-5.2186,-5.0868
499.9,69,-4.8451,-4.7302
499.9,70,-4.5119,-4.5636
499.9,71,-4.9599,-4.8768
499.9,72,-4.7115,-4.7791
499.9,73,-5.7176,-5.4427
499.9,74,-4.4857,-4.3736
499.9,75,-4.4354,-4.3945
499.9,76,-4.1147,-3.9612
499.9,77,-4.2592,-4.3165
499.9,78,-4.5591,-4.5563
499.9,79,-4.2745,-4.0988
499.9,80,-4.6265,-4.589
499.9,81,-4.567,-4.747
499.9,82,-5.221,-4.7016
499.9,83,-4.453,-4.3759
499.9,84,-4.2463,-4.2806
499.9,85,-7.5686,-5.7358
499.9,86,-5.6262,-6.6141
499.9,87,-4.0881,-4.1241
499.9,88,-5.2861,-4.9534
499.9,89,-5.5784,-5.1117
499.9,90,-5.0861,-5.0221
499.9,91,-5.8375,-6.4856
499.9,92,-4.5331,-4.5448
499.9,93,-4.9445,-4.8172
499.9,94,-5.6668,-5.2853
499.9,95,-4.3908,-4.327
499.9,96,-5.0159,-5.4097
499.9,97,-4.7175,-4.7153
499.9,98,-4.3694,-4.3754
499.9,99,-4.279,-4.2704
499.9,100,-4.6475,-4.5997
499.9,101,-4.5972,-4.5861
499.9,102,-4.6866,-4.3181
499.9,103,-4.6353,-4.3399
499.9,104,-5.5648,-5.8752
499.9,105,-4.0514,-4.0316
499.9,106,-4.0856,-4.2314
499.9,107,-4.3029,-4.2446
499.9,108,-4.4489,-4.2234
499.9,109,-3.8789,-3.998
499.9,110,-3.9645,-3.8741
499.9,111,-5.6906,-5.1098
499.9,112,-4.0537,-3.9739
499.9,113,-4.3891,-4.362
499.9,114,-5.1607,-5.0615
499.9,115,-5.1492,-5.271
499.9,116,-4.2935,-4.4016
499.9,117,-4.9533,-4.6178
499.9,118,-5.5775,-5.5839
499.9,119,-4.4683,-4.5283
499.9,120,-5.1016,-5.0251
499.9,121,-4.2654,-4.2318
499.9,122,-4.2094,-4.2076
499.9,123,-4.0895,-4.1852
499.9,124,-5.3475,-5.2135
499.9,125,-3.8147,-3.7441
499.9,126,-4.2575,-4.3754
499.9,127,-4.5013,-4.4857
499.9,128,-4.9763,-4.7397
499.9,129,-3.999,-3.9178
499.9,130,-4.5547,-4.2589
499.9,131,-4.3537,-4.4577
499.9,132,-4.0302,-4.1207
499.9,133,-4.9773,-5.1122
499.9,134,-4.8711,-4.4899
499.9,135,-4.6981,-4.5004
499.9,136,-5.5936,-6.578
499.9,137,-3.8887,-3.7742
499.9,138,-5.2153,-5.1046
499.9,139,-4.6424,-4.7664
499.9,140,-4.0286,-3.872
499.9,141,-5.3638,-5.4212
499.9,142,-4.2467,-4.1135
499.9,143,-4.923,-4.827
499.9,144,-4.4261,-4.3991
499.9,145,-4.2663,-4.3793
499.9,146,-4.6525,-4.632
499.9,147,-4.804,-4.6005
499.9,148,-4.3344,-4.7328
499.9,149,-4.2146,-4.0666
499.9,150,-3.8524,-3.9493
499.9,151,-4.8851,-4.8237
499.9,152,-3.7226,-3.7089
499.9,153,-4.9778,-5.3279
499.9,154,-4.1222,-4.2427
499.9,155,-5.5071,-4.8202
499.9,156,-4.57,-4.3959
499.9,157,-4.9164,-4.5863
499.9,158,-3.5738,-3.5817
499.9,159,-4.5136,-4.2056
499.9,160,-4.051,-3.9976
499.9,161,-4.1012,-4.0171
499.9,162,-4.7539,-4.6878
499.9,163,-5.8762,-6.0106
499.9,164,-6.2643,-5.7917
499.9,165,-6.4318,-6.2694
599.9,1,-1.4555,-1.588
599.9,2,-4.3196,-4.0099
599.9,3,-3.4569,-3.8354
599.9,4,-3.3939,-3.2412
599.9,5,-3.6387,-3.587
599.9,6,-5.1533,-5.1209
599.9,7,-4.1809,-4.1756
599.9,8,-3.8439,-3.9161
599.9,9,-3.5817,-3.6296
599.9,10,-4.1728,-4.2343
599.9,11,-4.7004,-4.9466
599.9,12,-4.5274,-4.4128
599.9,13,-4.2443,-4.1382
599.9,14,-4.0176,-3.9609
599.9,15,-4.1213,-4.1658
599.9,16,-5.7379,-5.1023
599.9,17,-4.5567,-4.9172
599.9,18,-5.1647,-5.1349
599.9,19,-3.8181,-4.0099
599.9,20,-4.8927,-5.052
599.9,21,-4.8952,-4.7969
599.9,22,-4.549,-4.2897
599.9,23,-4.6437,-4.6805
599.9,24,-4.1465,-4.1475
599.9,25,-4.4144,-4.3302
599.9,26,-3.9231,-3.9412
599.9,27,-3.771,-3.8253
599.9,28,-4.321,-4.2405
599.9,29,-4.5983,-4.5688
599.9,30,-4.6856,-4.5945
599.9,31,-4.9499,-4.698
599.9,32,-4.0486,-3.9978
599.9,33,-4.0511,-4.1884
599.9,34,-4.9892,-4.8987
599.9,35,-5.363,-5.2279
599.9,36,-3.9874,-4.0393
599.9,37,-4.1007,-4.0157
599.9,38,-4.1557,-4.318
599.9,39,-4.4612,-4.5863
599.9,40,-5.2628,-5.2667
599.9,41,-4.3687,-4.2663
599.9,42,-3.9766,-3.9499
599.9,43,-4.7253,-4.9108
599.9,44,-4.3433,-4.1873
599.9,45,-4.7972,-5.3292
599.9,46,-4.6284,-4.6159
599.9,47,-6.0059,-5.7869
599.9,48,-4.5165,-4.4701
599.9,49,-4.9777,-5.1244
599.9,50,-5.291,-5.9838
599.9,51,-3.8661,-3.9457
599.9,52,-4.7758,-5.0437
599.9,53,-3.9066,-3.9154
599.9,54,-4.1032,-4.0092
599.9,55,-4.3791,-4.5482
599.9,56,-5.4058,-5.4725
599.9,57,-3.7865,-3.8731
599.9,58,-4.4246,-4.397
599.9,59,-4.1948,-4.059
599.9,60,-5.0045,-4.9029
599.9,61,-4.6609,-4.6372
599.9,62,-4.5805,-4.4747
599.9,63,-4.4494,-4.2807
599.9,64,-5.1481,-5.3973
599.9,65,-4.3451,-4.4665
599.9,66,-6.9505,-6.7839
599.9,67,-4.3445,-4.4653
599.9,68,-4.6988,-4.6421
599.9,69,-4.7666,-4.7542
599.9,70,-5.0879,-5.194
599.9,71,-5.4268,-4.948
599.9,72,-4.2314,-4.2065
599.9,73,-4.8438,-4.7881
599.9,74,-5.0578,-5.5079
599.9,75,-4.942,-4.8661
599.9,76,-4.5983,-4.8197
599.9,77,-4.8562,-4.6183
599.9,78,-4.4387,-4.3524
599.9,79,-4.2721,-4.4119
599.9,80,-3.9902,-3.9148
599.9,81,-4.7456,-5.2319
599.9,82,-4.1838,-4.0731
599.9,83,-4.374,-4.5982
599.9,84,-5.1101,-4.9599
599.9,85,-5.6615,-5.743
599.9,86,-4.5143,-4.6097
599.9,87,-4.334,-4.2646
599.9,88,-4.7156,-4.6226
599.9,89,-4.5614,-4.6403
599.9,90,-4.169,-4.079
599.9,91,-4.4754,-4.4161
599.9,92,-3.8425,-3.8713
599.9,93,-4.1069,-4.0381
599.9,94,-5.3596,-4.6293
599.9,95,-3.7529,-3.7368
599.9,96,-4.5371,-4.4664
599.9,97,-4.2828,-4.1343
599.9,98,-5.0023,-5.0718
599.9,99,-5.449,-6.493
599.9,100,-4.1891,-4.0724
599.9,101,-4.8792,-5.1399
599.9,102,-4.6192,-4.791
599.9,103,-5.2825,-5.0557
599.9,104,-4.6387,-4.6245
599.9,105,-5.2557,-5.348
599.9,106,-5.1716,-4.9588
599.9,107,-4.0215,-4.1254
599.9,108,-4.5497,-4.3734
599.9,109,-4.3226,-4.3951
599.9,110,-4.4723,-4.9409
599.9,111,-4.7123,-4.936
599.9,112,-4.4677,-4.3871
599.9,113,-4.2742,-4.4505
599.9,114,-4.0292,-4.063
599.9,115,-7.6011,-7.1953
599.9,116,-4.6686,-4.7946
599.9,117,-4.9902,-5.4817
599.9,118,-5.1356,-5.1449
599.9,119,-4.5925,-4.1974
599.9,120,-4.8412,-4.6483
599.9,121,-4.5321,-4.2913
599.9,122,-4.5593,-4.6242
599.9,123,-3.9765,-4.0268
599.9,124,-5.3831,-5.0913
599.9,125,-3.7332,-3.7361
599.9,126,-5.5571,-4.9754
599.9,127,-4.8859,-4.6231
599.9,128,-4.6289,-4.5809
599.9,129,-4.5829,-4.5291
599.9,130,-4.1622,-4.3853
599.9,131,-4.3837,-4.2733
599.9,132,-5.2852,-5.0343
599.9,133,-4.8466,-4.8548
599.9,134,-4.3863,-4.2232
599.9,135,-4.2425,-4.0955
599.9,136,-3.9914,-4.0882
599.9,137,-3.8095,-3.9137
599.9,138,-4.51,-4.4971
599.9,139,-3.8934,-3.8044
599.9,140,-5.885,-6.1479
599.9,141,-3.9278,-3.8876
599.9,142,-3.7391,-3.608
599.9,143,-4.5043,-4.562
599.9,144,-4.8577,-4.9876
599.9,145,-6.961,-4.6138
599.9,146,-3.8002,-3.713
599.9,147,-4.3315,-4.5703
599.9,148,-4.3607,-4.6392
599.9,149,-5.2145,-5.5615
599.9,150,-5.2808,-5.7455
599.9,151,-4.5286,-4.4585
599.9,152,-4.298,-4.5127
599.9,153,-4.2203,-4.1454
599.9,154,-3.8136,-3.7697
599.9,155,-4.656,-4.6012
599.9,156,-4.8807,-4.6326
599.9,157,-3.6848,-3.6481
599.9,158,-4.8465,-4.9548
599.9,159,-4.2457,-4.3705
599.9,160,-3.8452,-3.7887
599.9,161,-4.2555,-4.3211
599.9,162,-4.0246,-3.979
599.9,163,-5.1901,-4.9497
599.9,164,-6.0131,-5.925
599.9,165,-5.0275,-5.0502
699.9,1,-1.4182,-1.3367
699.9,2,-2.7693,-2.5694
699.9,3,-3.5989,-3.3767
699.9,4,-3.5725,-3.5458
699.9,5,-4.9297,-4.8568
699.9,6,-4.041,-3.9563
699.9,7,-4.158,-4.1506
699.9,8,-4.9853,-4.7429
699.9,9,-4.4712,-4.4983
699.9,10,-4.367,-4.0145
699.9,11,-5.7916,-5.0216
699.9,12,-4.574,-4.6938
699.9,13,-5.358,-4.9769
699.9,14,-4.5642,-4.3414
699.9,15,-6.2139,-6.3137
699.9,16,-5.7515,-5.0354
699.9,17,-4.7309,-4.5167
699.9,18,-5.1917,-4.769
699.9,19,-4.9615,-4.7223
699.9,20,-4.4346,-4.3329
699.9,21,-4.563,-4.3559
699.9,22,-4.8621,-4.5842
699.9,23,-4.2442,-4.1799
699.9,24,-5.9054,-5.3055
699.9,25,-5.9729,-5.1944
699.9,26,-4.4243,-4.2936
699.9,27,-4.1576,-4.0331
699.9,28,-4.6181,-4.7108
699.9,29,-4.3921,-4.134
699.9,30,-4.6739,-4.5159
699.9,31,-5.0246,-4.8397
699.9,32,-4.7571,-4.7475
699.9,33,-4.3331,-4.2569
699.9,34,-5.2598,-5.0944
699.9,35,-4.8709,-4.5398
699.9,36,-3.9297,-3.7997
699.9,37,-4.369,-4.2909
699.9,38,-4.9701,-5.0604
699.9,39,-4.6652,-4.5769
699.9,40,-4.6563,-4.679
699.9,41,-4.5907,-4.3953
699.9,42,-4.3204,-4.0906
699.9,43,-4.515,-4.4509
699.9,44,-4.7731,-4.3796
699.9,45,-5.4433,-4.9228
699.9,46,-4.4923,-4.6358
699.9,47,-5.9904,-5.0504
699.9,48,-3.7398,-3.7164
699.9,49,-4.9841,-4.9901
699.9,50,-4.5172,-4.4709
699.9,51,-6.1326,-6.0232
699.9,52,-4.1574,-4.1285
699.9,53,-4.8417,-4.8058
699.9,54,-5.2069,-5.3357
699.9,55,-4.5462,-4.3211
699.9,56,-5.2938,-4.9486
699.9,57,-6.2645,-5.3039
699.9,58,-4.5383,-4.5176
699.9,59,-5.2735,-5.8118
699.9,60,-5.6208,-5.2339
699.9,61,-3.9108,-3.9815
699.9,62,-5.1283,-5.6003
699.9,63,-4.5353,-4.557
699.9,64,-4.4381,-4.4729
699.9,65,-4.2719,-4.2778
699.9,66,-5.1735,-4.9948
699.9,67,-4.1596,-4.3582
699.9,68,-6.0397,-5.8064
699.9,69,-4.1463,-4.1928
699.9,70,-4.8046,-4.6268
699.9,71,-4.7344,-4.8692
699.9,72,-4.7872,-4.8251
699.9,73,-6.0805,-5.2929
699.9,74,-5.0925,-4.8338
699.9,75,-4.6778,-4.7234
699.9,76,-4.9612,-5.1539
699.9,77,-5.0069,-5.0766
699.9,78,-4.9939,-4.8808
699.9,79,-4.5619,-4.4355
699.9,80,-4.4711,-4.4817
699.9,81,-4.5476,-4.4838
699.9,82,-5.1626,-5.1802
699.9,83,-5.858,-6.208
699.9,84,-4.0289,-4.0455
699.9,85,-5.7059,-5.2263
699.9,86,-4.8582,-4.7584
699.9,87,-5.3283,-5.75
699.9,88,-4.4096,-4.4755
699.9,89,-5.5324,-5.3901
699.9,90,-4.7817,-4.7507
699.9,91,-4.4979,-4.633
699.9,92,-5.2501,-5.1802
699.9,93,-4.8635,-4.5635
699.9,94,-5.8215,-5.845
699.9,95,-4.342,-4.283
699.9,96,-4.1258,-4.1376
699.9,97,-4.8529,-5.2279
699.9,98,-4.405,-4.5512
699.9,99,-5.5102,-5.3347
699.9,100,-4.2248,-4.0506
699.9,101,-4.8622,-4.7121
699.9,102,-5.033,-4.5504
699.9,103,-4.2959,-4.0446
699.9,104,-4.8841,-4.8197
699.9,105,-4.2552,-4.1448
699.9,106,-4.0163,-3.8558
699.9,107,-4.8304,-4.9079
699.9,108,-4.7581,-4.5808
699.9,109,-6.2757,-6.5053
699.9,110,-5.5552,-5.005
699.9,111,-4.5536,-4.4879
699.9,112,-4.081,-4.2197
699.9,113,-4.7221,-4.7971
699.9,114,-4.2734,-4.2766
699.9,115,-5.7865,-5.3057
699.9,116,-3.8911,-3.8488
699.9,117,-4.5483,-4.3456
699.9,118,-5.1017,-4.8422
699.9,119,-4.8057,-4.805
699.9,120,-4.5684,-4.6046
699.9,121,-3.9958,-3.975
699.9,122,-5.1558,-4.7343
699.9,123,-5.017,-4.9421
699.9,124,-6.1439,-5.6333
699.9,125,-5.2012,-5.3529
699.9,126,-4.3284,-4.4944
699.9,127,-4.1106,-4.2977
699.9,128,-4.235,-4.3341
699.9,129,-4.9608,-4.8669
699.9,130,-4.2587,-4.0139
699.9,131,-4.7041,-4.5528
699.9,132,-5.2588,-4.8341
699.9,133,-4.1455,-4.1537
699.9,134,-5.0024,-5.0286
699.9,135,-4.2778,-4.3338
699.9,136,-4.4358,-4.3423
699.9,137,-4.2736,-4.3928
699.9,138,-5.1475,-4.74
699.9,139,-4.9665,-5.0367
699.9,140,-4.7,-4.6468
699.9,141,-5.1538,-5.099
699.9,142,-4.6389,-4.88
699.9,143,-5.3145,-5.2634
699.9,144,-5.531,-5.3951
699.9,145,-4.0124,-4.0289
699.9,146,-4.2364,-4.3919
699.9,147,-4.2093,-4.0899
699.9,148,-4.3912,-4.346
699.9,149,-4.4358,-4.3476
699.9,150,-4.6819,-4.6601
699.9,151,-4.5502,-4.7369
699.9,152,-3.4022,-3.5599
699.9,153,-3.885,-3.8503
699.9,154,-5.2164,-5.1596
699.9,155,-3.9625,-3.84
699.9,156,-7.0468,-5.6575
699.9,157,-3.8372,-3.7484
699.9,158,-4.1493,-3.9974
699.9,159,-4.2629,-4.2014
699.9,160,-4.4626,-4.3495
699.9,161,-3.9537,-3.9505
699.9,162,-4.9457,-4.751
699.9,163,-5.8854,-5.9104
699.9,164,-5.3712,-5.55
699.9,165,-4.7367,-4.6652
799.9,1,-2.1004,-1.8982
799.9,2,-5.3302,-4.7338
799.9,3,-3.4865,-3.3033
799.9,4,-3.8682,-3.9334
799.9,5,-3.5481,-3.3402
799.9,6,-3.8734,-3.8387
799.9,7,-4.0995,-3.8216
799.9,8,-3.8711,-3.7207
799.9,9,-4.1024,-3.816
799.9,10,-4.3944,-4.4638
799.9,11,-3.4304,-3.3235
799.9,12,-4.064,-3.8834
799.9,13,-4.2774,-4.2721
799.9,14,-4.6727,-4.4043
799.9,15,-3.9547,-3.6589
799.9,16,-4.1076,-4.1843
799.9,17,-4.2515,-3.9146
799.9,18,-4.6041,-4.2878
799.9,19,-5.2316,-4.9569
799.9,20,-4.5079,-4.4548
799.9,21,-4.9182,-5.2971
799.9,22,-3.9375,-3.676
799.9,23,-4.6661,-4.0782
799.9,24,-4.3177,-4.209
799.9,25,-4.3652,-4.1034
799.9,26,-4.129,-4.0592
799.9,27,-4.8291,-4.6693
799.9,28,-4.3788,-4.3205
799.9,29,-5.3982,-4.8077
799.9,30,-4.7075,-4.4695
799.9,31,-6.204,-5.6342
799.9,32,-4.4457,-4.14
799.9,33,-4.471,-4.1726
799.9,34,-4.2429,-4.1392
799.9,35,-5.363,-4.9728
799.9,36,-4.7075,-4.4248
799.9,37,-4.1988,-4.0604
799.9,38,-4.7113,-4.5374
799.9,39,-5.1808,-5.1642
799.9,40,-4.0864,-3.938
799.9,41,-5.6935,-5.788
799.9,42,-4.136,-3.8624
799.9,43,-6.5904,-5.1699
799.9,44,-3.9102,-3.6064
799.9,45,-4.2915,-4.2052
799.9,46,-4.1541,-3.938
799.9,47,-4.55,-4.3385
799.9,48,-3.9868,-3.8058
799.9,49,-4.0812,-3.9795
799.9,50,-4.2227,-4.0609
799.9,51,-6.3668,-4.9551
799.9,52,-5.2301,-5.3919
799.9,53,-4.5704,-4.1214
799.9,54,-4.6276,-4.5915
799.9,55,-4.2799,-4.328
799.9,56,-4.243,-4.3105
799.9,57,-4.0303,-3.8321
799.9,58,-3.8465,-3.8014
799.9,59,-3.9467,-3.8283
799.9,60,-4.4474,-4.0995
799.9,61,-4.1132,-4.2101
799.9,62,-3.9154,-3.8056
799.9,63,-3.8977,-3.8076
799.9,64,-4.1092,-3.9606
799.9,65,-4.8261,-4.7035
799.9,66,-5.7581,-5.9336
799.9,67,-4.6887,-4.8454
799.9,68,-4.1471,-4.0859
799.9,69,-4.1431,-4.1536
799.9,70,-6.3151,-5.3177
799.9,71,-5.312,-5.105
799.9,72,-5.032,-4.7787
799.9,73,-3.9714,-3.7579
799.9,74,-4.2068,-4.1941
799.9,75,-4.9305,-4.6428
799.9,76,-4.9436,-5.1944
799.9,77,-3.6912,-3.6861
799.9,78,-4.9632,-4.3024
799.9,79,-4.2608,-4.0453
799.9,80,-4.3653,-4.3895
799.9,81,-3.9917,-3.9616
799.9,82,-3.6851,-3.6972
799.9,83,-3.9877,-3.8453
799.9,84,-4.1472,-4.0577
799.9,85,-4.3717,-4.5299
799.9,86,-4.4905,-4.5068
799.9,87,-3.7084,-3.6018
799.9,88,-3.5404,-3.5377
799.9,89,-4.9572,-4.9726
799.9,90,-5.144,-5.0981
799.9,91,-3.9156,-3.8308
799.9,92,-4.2032,-4.3166
799.9,93,-4.1311,-4.0717
799.9,94,-4.1589,-4.0268
799.9,95,-3.6365,-3.7595
799.9,96,-3.9405,-4.0093
799.9,97,-4.5104,-4.3549
799.9,98,-3.6413,-3.8692
799.9,99,-4.6537,-4.4031
799.9,100,-3.7243,-3.7584
799.9,101,-4.5895,-4.5207
799.9,102,-6.1956,-4.9142
799.9,103,-4.1023,-4.1729
799.9,104,-3.8746,-3.9649
799.9,105,-3.5427,-3.4851
799.9,106,-3.7902,-3.7166
799.9,107,-3.9833,-3.8757
799.9,108,-3.9207,-3.7827
799.9,109,-4.4985,-4.2347
799.9,110,-6.5147,-5.666
799.9,111,-4.5696,-4.2452
799.9,112,-4.4403,-4.6266
799.9,113,-3.88,-3.7678
799.9,114,-5.0323,-4.527
799.9,115,-4.3464,-4.222
799.9,116,-4.1556,-4.2326
799.9,117,-3.4419,-3.4787
799.9,118,-4.3886,-4.4043
799.9,119,-4.1662,-4.0763
799.9,120,-5.01,-4.6964
799.9,121,-5.1626,-4.6332
799.9,122,-4.3311,-4.3089
799.9,123,-4.6618,-4.7193
799.9,124,-4.3912,-4.4084
799.9,125,-3.2721,-3.3516
799.9,126,-3.7304,-3.6891
799.9,127,-3.9316,-3.8411
799.9,128,-4.0213,-4.1162
799.9,129,-3.8731,-3.8729
799.9,130,-4.122,-3.9865
799.9,131,-5.2071,-5.4381
799.9,132,-3.9606,-4.0341
799.9,133,-4.2862,-4.1934
799.9,134,-5.6285,-5.4373
799.9,135,-4.058,-3.8965
799.9,136,-3.9234,-3.8385
799.9,137,-4.8951,-4.7207
799.9,138,-4.3842,-4.664
799.9,139,-3.7849,-3.6985
799.9,140,-4.6707,-4.3095
799.9,141,-3.6192,-3.5582
799.9,142,-4.2993,-4.4289
799.9,143,-5.4867,-5.3601
799.9,144,-4.5251,-4.7377
799.9,145,-3.9533,-3.926
799.9,146,-4.0229,-3.99
799.9,147,-4.0641,-4.0998
799.9,148,-5.0563,-4.7353
799.9,149,-3.7703,-3.5232
799.9,150,-3.9626,-3.8219
799.9,151,-3.865,-3.7927
799.9,152,-3.7817,-3.8675
799.9,153,-4.3978,-4.4769
799.9,154,-5.3809,-4.7145
799.9,155,-4.7924,-6.8343
799.9,156,-5.0937,-4.563
799.9,157,-4.3908,-4.5102
799.9,158,-4.5611,-4.3941
799.9,159,-3.8662,-3.9329
799.9,160,-4.1628,-4.1338
799.9,161,-4.3308,-4.9132
799.9,162,-4.4715,-4.4539
799.9,163,-4.4639,-4.358
799.9,164,-5.6919,-5.5183
799.9,165,-5.2683,-5.2027
899.9,1,-2.1973,-1.9719
899.9,2,-4.7092,-4.3748
899.9,3,-4.0066,-3.8656
899.9,4,-4.2814,-3.9092
899.9,5,-4.8828,-4.4481
899.9,6,-3.8602,-3.6144
899.9,7,-4.0308,-3.882
899.9,8,-3.5798,-3.3372
899.9,9,-4.6919,-4.8212
899.9,10,-5.4977,-5.0029
899.9,11,-4.1278,-3.9525
899.9,12,-4.2667,-4.1289
899.9,13,-4.6406,-4.6506
899.9,14,-4.5354,-4.1099
899.9,15,-5.0087,-4.4409
899.9,16,-5.2684,-4.9753
899.9,17,-4.1741,-3.8786
899.9,18,-4.0412,-3.9418
899.9,19,-4.8545,-4.5723
899.9,20,-4.5317,-4.2981
899.9,21,-5.197,-4.9564
899.9,22,-4.7578,-4.6681
899.9,23,-5.1829,-5.7528
899.9,24,-5.2819,-5.1332
899.9,25,-4.9683,-4.7742
899.9,26,-4.6416,-4.4952
899.9,27,-5.0297,-4.9195
899.9,28,-4.5719,-4.44
899.9,29,-4.7451,-4.5105
899.9,30,-4.7078,-4.7127
899.9,31,-4.6375,-4.4519
899.9,32,-4.8174,-4.641
899.9,33,-4.1695,-4.0144
899.9,34,-5.6124,-5.2931
899.9,35,-3.9109,-3.7825
899.9,36,-4.9669,-5.3119
899.9,37,-4.0006,-3.9576
899.9,38,-4.7983,-4.7857
899.9,39,-4.6231,-4.3896
899.9,40,-4.4208,-4.5404
899.9,41,-4.536,-4.4801
899.9,42,-5.2189,-5.517
899.9,43,-4.6718,-4.4519
899.9,44,-4.2658,-4.0673
899.9,45,-4.5266,-4.5361
899.9,46,-4.2901,-4.1379
899.9,47,-4.0278,-3.9848
899.9,48,-5.9868,-6.0125
899.9,49,-5.2889,-5.0955
899.9,50,-4.3038,-4.2373
899.9,51,-4.491,-4.456
899.9,52,-4.4122,-4.2534
899.9,53,-4.4475,-4.6017
899.9,54,-3.8589,-3.878
899.9,55,-4.4204,-4.3215
899.9,56,-4.3273,-4.1662
899.9,57,-4.7737,-4.7876
899.9,58,-4.9018,-5.1903
899.9,59,-4.2718,-4.1562
899.9,60,-4.5374,-4.3173
899.9,61,-4.7157,-4.4159
899.9,62,-4.5429,-4.5713
899.9,63,-4.1144,-4.1501
899.9,64,-4.1634,-4.1425
899.9,65,-4.3784,-4.138
899.9,66,-4.7211,-4.3737
899.9,67,-4.6228,-4.4803
899.9,68,-5.9035,-6.7197
899.9,69,-4.2181,-4.217
899.9,70,-4.2256,-4.0141
899.9,71,-5.1615,-5.0619
899.9,72,-4.5813,-4.4782
899.9,73,-4.1597,-4.0266
899.9,74,-4.5686,-4.4381
899.9,75,-5.941,-5.5383
899.9,76,-4.3633,-4.272
899.9,77,-4.5153,-4.3962
899.9,78,-4.5877,-4.3869
899.9,79,-5.5793,-5.2285
899.9,80,-5.6142,-5.4692
899.9,81,-4.6807,-4.4119
899.9,82,-4.3377,-4.4794
899.9,83,-3.9844,-4.0528
899.9,84,-4.3314,-4.3294
899.9,85,-4.3062,-4.0435
899.9,86,-4.3347,-4.2285
899.9,87,-6.7407,-6.3948
899.9,88,-5.1493,-4.9112
899.9,89,-5.7971,-5.3379
899.9,90,-4.413,-4.4037
899.9,91,-4.2921,-4.2763
899.9,92,-4.4987,-4.4512
899.9,93,-5.2239,-4.6703
899.9,94,-7.9282,-6.2731
899.9,95,-4.4192,-4.4232
899.9,96,-4.6569,-4.6013
899.9,97,-4.3161,-4.4552
899.9,98,-4.3099,-4.5463
899.9,99,-3.5931,-3.57
899.9,100,-4.4233,-4.4334
899.9,101,-3.7456,-3.7143
899.9,102,-4.6632,-4.7453
899.9,103,-4.1294,-4.3027
899.9,104,-4.5594,-4.6695
899.9,105,-3.7447,-3.7374
899.9,106,-3.812,-3.8184
899.9,107,-4.884,-4.9872
899.9,108,-6.1205,-5.5976
899.9,109,-4.6483,-4.5105
899.9,110,-4.1613,-4.1883
899.9,111,-4.3524,-4.3199
899.9,112,-4.8898,-4.7055
899.9,113,-4.3397,-4.1808
899.9,114,-4.6529,-4.9279
899.9,115,-5.4718,-5.6893
899.9,116,-4.1734,-4.0149
899.9,117,-4.2267,-4.1373
899.9,118,-4.9293,-4.8883
899.9,119,-4.9008,-4.5466
899.9,120,-5.569,-5.9433
899.9,121,-3.8809,-3.8463
899.9,122,-4.2134,-4.0747
899.9,123,-4.4271,-4.7961
899.9,124,-4.4648,-4.5052
899.9,125,-3.6885,-3.703
899.9,126,-5.1666,-4.8265
899.9,127,-4.1059,-4.2712
899.9,128,-4.2505,-4.1374
899.9,129,-4.7247,-4.7327
899.9,130,-4.1731,-4.1132
899.9,131,-4.3617,-4.3061
899.9,132,-5.114,-4.809
899.9,133,-4.2785,-4.3295
899.9,134,-4.0396,-3.9249
899.9,135,-4.0991,-4.2841
899.9,136,-4.6152,-4.4153
899.9,137,-4.3523,-4.0394
899.9,138,-4.7682,-4.634
899.9,139,-4.3547,-4.3046
899.9,140,-3.9744,-4.0643
899.9,141,-4.1609,-4.1645
899.9,142,-4.1478,-4.3098
899.9,143,-5.7046,-5.2987
899.9,144,-5.1317,-5.2467
899.9,145,-4.3037,-4.2184
899.9,146,-3.8536,-4.1028
899.9,147,-3.9883,-3.8549
899.9,148,-4.8089,-4.7518
899.9,149,-4.3794,-4.013
899.9,150,-4.3135,-4.2549
899.9,151,-4.078,-4.1525
899.9,152,-3.9097,-3.8796
899.9,153,-3.8686,-3.9145
899.9,154,-4.8605,-5.2348
899.9,155,-3.9671,-4.0062
899.9,156,-4.1724,-4.2538
899.9,157,-3.7573,-3.7274
899.9,158,-4.4739,-4.4051
899.9,159,-4.9043,-4.5249
899.9,160,-4.1029,-4.0722
899.9,161,-5.2501,-4.722
899.9,162,-3.9797,-3.8268
899.9,163,-6.7489,-5.8322
899.9,164,-5.3356,-5.4043
899.9,165,-5.8197,-5.8509
1000,1,-2.4974,-2.3673
1000,2,-2.956,-2.9265
1000,3,-4.6646,-4.7011
1000,4,-4.1375,-3.8484
1000,5,-4.5274,-4.4295
1000,6,-5.9328,-5.3684
1000,7,-4.3558,-4.1713
1000,8,-4.0708,-4.0297
1000,9,-4.5985,-4.5345
1000,10,-5.3827,-5.0652
1000,11,-4.3948,-4.387
1000,12,-5.0126,-5.9318
1000,13,-3.729,-3.6866
1000,14,-4.1277,-4.0738
1000,15,-4.2313,-4.1579
1000,16,-4.5944,-4.6771
1000,17,-4.1577,-4.2909
1000,18,-5.8501,-5.2258
1000,19,-4.4864,-4.4047
1000,20,-4.5052,-4.5908
1000,21,-4.6422,-4.6978
1000,22,-5.0997,-4.808
1000,23,-4.2837,-4.0979
1000,24,-4.5748,-4.2385
1000,25,-3.8509,-3.7367
1000,26,-4.7967,-4.594
1000,27,-4.0857,-3.9363
1000,28,-4.0123,-3.8957
1000,29,-4.4186,-4.3415
1000,30,-5.7378,-5.1891
1000,31,-5.3224,-5.4567
1000,32,-3.8549,-3.8918
1000,33,-4.1155,-4.0298
1000,34,-4.4347,-4.4365
1000,35,-4.8667,-4.4287
1000,36,-4.1808,-4.1817
1000,37,-4.7046,-4.4501
1000,38,-3.9713,-4.0205
1000,39,-4.4102,-4.0886
1000,40,-4.6672,-4.4249
1000,41,-4.4758,-4.2953
1000,42,-4.1693,-4.1713
1000,43,-3.8653,-3.6972
1000,44,-4.8288,-4.6355
1000,45,-4.6077,-4.4307
1000,46,-3.8495,-3.8574
1000,47,-3.6747,-3.5348
1000,48,-4.298,-4.0567
1000,49,-4.6554,-4.6142
1000,50,-3.5833,-3.5552
1000,51,-4.1597,-4.089
1000,52,-5.2374,-5.6595
1000,53,-4.8326,-4.993
1000,54,-4.4429,-4.1784
1000,55,-4.389,-4.3448
1000,56,-3.9003,-3.9182
1000,57,-6.1604,-5.3274
1000,58,-4.5526,-4.6686
1000,59,-4.3737,-4.2167
1000,60,-5.014,-4.642
1000,61,-4.5456,-4.4021
1000,62,-4.2678,-4.0908
1000,63,-4.6264,-4.4525
1000,64,-4.139,-4.1503
1000,65,-4.7734,-4.6944
1000,66,-6.1105,-6.5925
1000,67,-3.9138,-3.8246
1000,68,-4.4009,-4.2944
1000,69,-4.3955,-4.3062
1000,70,-5.5109,-5.8418
1000,71,-5.0385,-5.2874
1000,72,-5.5399,-5.8378
1000,73,-3.9039,-3.8611
1000,74,-4.2925,-4.3383
1000,75,-5.0827,-6.1293
1000,76,-4.5983,-4.7198
1000,77,-4.4935,-4.6186
1000,78,-4.2151,-4.2807
1000,79,-4.3067,-4.3049
1000,80,-4.2717,-4.2775
1000,81,-4.3534,-4.3909
1000,82,-4.9773,-4.9535
1000,83,-4.2831,-4.097
1000,84,-4.5698,-4.4232
1000,85,-4.2401,-4.1636
1000,86,-4.4633,-4.3792
1000,87,-5.3533,-5.652
1000,88,-4.8982,-4.7554
1000,89,-4.1654,-4.2843
1000,90,-4.7915,-4.6889
1000,91,-4.156,-3.9992
1000,92,-4.5056,-4.4618
1000,93,-6.0779,-5.8285
1000,94,-4.1519,-4.279
1000,95,-4.3361,-4.1515
1000,96,-4.8567,-4.5953
1000,97,-4.347,-4.3632
1000,98,-3.8559,-3.7927
1000,99,-4.4775,-4.5657
1000,100,-4.4922,-4.282
1000,101,-3.7981,-3.8137
1000,102,-5.5818,-5.2506
1000,103,-4.0645,-4.1782
1000,104,-5.4422,-4.8625
1000,105,-4.9723,-4.9306
1000,106,-4.4155,-4.299
1000,107,-5.6914,-5.2128
1000,108,-4.4103,-4.5316
1000,109,-4.7222,-5.4762
1000,110,-3.937,-3.8476
1000,111,-5.3317,-4.8571
1000,112,-4.2057,-4.1682
1000,113,-4.0909,-4.0154
1000,114,-5.0025,-4.8867
1000,115,-4.8496,-4.8644
1000,116,-3.4554,-3.3962
1000,117,-4.2789,-4.3049
1000,118,-4.3893,-4.3617
1000,119,-5.1724,-5.3823
1000,120,-3.9547,-4.0453
1000,121,-4.9848,-4.8701
1000,122,-4.1458,-4.0894
1000,123,-5.581,-5.4525
1000,124,-5.292,-5.3049
1000,125,-4.589,-4.3248
1000,126,-4.0484,-3.9351
1000,127,-4.1824,-3.9843
1000,128,-3.9468,-4.0318
1000,129,-4.0896,-4.2097
1000,130,-4.2217,-4.2714
1000,131,-4.2031,-4.4796
1000,132,-4.541,-4.4086
1000,133,-3.822,-3.8385
1000,134,-4.3864,-4.3933
1000,135,-4.2347,-4.1126
1000,136,-4.0082,-3.9706
1000,137,-4.7557,-4.5593
1000,138,-4.3173,-4.2625
1000,139,-4.1103,-3.9437
1000,140,-3.9518,-3.768
1000,141,-3.9939,-3.9564
1000,142,-4.5599,-4.7403
1000,143,-5.0011,-4.8904
1000,144,-3.9828,-4.0499
1000,145,-4.3421,-4.3679
1000,146,-3.7284,-3.6383
1000,147,-4.8325,-4.6159
1000,148,-4.5771,-4.5098
1000,149,-5.4556,-4.9017
1000,150,-4.0914,-4.0645
1000,151,-4.6467,-4.7464
1000,152,-5.3347,-5.1664
1000,153,-4.0227,-4.2561
1000,154,-3.9346,-4.1244
1000,155,-3.9751,-3.8131
1000,156,-3.9704,-3.8495
1000,157,-5.1918,-5.5844
1000,158,-4.3109,-4.3966
1000,159,-4.3772,-4.3191
1000,160,-3.9256,-3.9618
1000,161,-4.1237,-4.0269
1000,162,-6.41,-5.9515
1000,163,-4.8543,-5.0363
1000,164,-6.1058,-5.7933
1000,165,-6.0283,-6.0262


==> latest/CD_sys_ID/input_limits.csv <==
mode,mode_max,orig_max
1,0.00091513,0.0001294
2,0.0028443,0.00053949
3,0.0037911,0.00060085
4,0.0060107,0.0011344
5,0.0067841,0.0013222
6,0.0083644,0.0016017
7,0.010159,0.0022049
8,0.011342,0.0021395
9,0.013247,0.0037435
10,0.014246,0.0024881
11,0.017719,0.0065623
12,0.018524,0.0032567
13,0.028372,0.0055791
14,0.031837,0.0055385
15,0.036503,0.0062924
16,0.042649,0.0093178
17,0.043341,0.01444
18,0.043964,0.014345
19,0.044177,0.016925
20,0.045686,0.0087372
21,0.046005,0.015894
22,0.046786,0.017833
23,0.051614,0.010385
24,0.055739,0.023075
25,0.057246,0.020668
26,0.057366,0.019201
27,0.057817,0.021958
28,0.059185,0.01254
29,0.060407,0.02474
30,0.063038,0.024461
31,0.065521,0.020974
32,0.065716,0.020917
33,0.066237,0.023536
34,0.067187,0.022707
35,0.067805,0.013991
36,0.068917,0.013814
37,0.073126,0.028697
38,0.075842,0.026314
39,0.079042,0.013244
40,0.081569,0.032732
41,0.086698,0.032706
42,0.087815,0.01601
43,0.093255,0.019078
44,0.099117,0.020082
45,0.10228,0.02119
46,0.10506,0.021871
47,0.1091,0.028038
48,0.11233,0.039051
49,0.18663,0.081749
50,0.17549,0.050348
51,0.19212,0.056237
52,0.19677,0.052183
53,0.16949,0.055624
54,0.17683,0.077971
55,0.17026,0.03814
56,0.1538,0.035792
57,0.14512,0.037771
58,0.13618,0.038683
59,0.1521,0.046056
60,0.11868,0.027141
61,0.11801,0.044501
62,0.13989,0.029528
63,0.14033,0.039734
64,0.10908,0.027529
65,0.10051,0.022477
66,0.10411,0.04607
67,0.10626,0.024374
68,0.12229,0.033004
69,0.12284,0.028682
70,0.114,0.033991
71,0.099181,0.046459
72,0.080683,0.03537
73,0.077859,0.024183
74,0.091373,0.029065
75,0.093738,0.026519
76,0.097316,0.023637
77,0.10743,0.029391
78,0.10055,0.022853
79,0.086616,0.020611
80,0.065665,0.01936
81,0.065034,0.014044
82,0.059775,0.016652
83,0.056611,0.011058
84,0.052041,0.011618
85,0.053277,0.0099697
86,0.053019,0.017303
87,0.052428,0.011402
88,0.055998,0.015233
89,0.060266,0.015245
90,0.062781,0.017821
91,0.064247,0.015409
92,0.067312,0.027972
93,0.068306,0.020445
94,0.072317,0.019937
95,0.07614,0.032806
96,0.070498,0.026744
97,0.067214,0.035334
98,0.060644,0.029672
99,0.039452,0.014188
100,0.038102,0.016829
101,0.03625,0.012871
102,0.037705,0.013117
103,0.035187,0.011516
104,0.032012,0.019381
105,0.031948,0.013365
106,0.030944,0.0091441
107,0.030638,0.010471
108,0.030842,0.0099387
109,0.028993,0.012049
110,0.027675,0.0092661
111,0.027961,0.0079952
112,0.028988,0.0095485
113,0.028979,0.010957
114,0.032398,0.016979
115,0.030593,0.015624
116,0.026562,0.012032
117,0.022927,0.014546
118,0.022231,0.014311
119,0.020501,0.011632
120,0.023643,0.01366
121,0.021835,0.01868
122,0.016125,0.0079738
123,0.020806,0.012102
124,0.023162,0.012448
125,0.022748,0.014133
126,0.015513,0.0069434
127,0.018512,0.0085134
128,0.017966,0.011446
129,0.020867,0.0094226
130,0.013123,0.0061263
131,0.017138,0.0077492
132,0.02865,0.015885
133,0.016178,0.0099572
134,0.012738,0.00632
135,0.019061,0.014862
136,0.017285,0.011093
137,0.017654,0.0088614
138,0.018545,0.0086046
139,0.021853,0.014396
140,0.020566,0.013145
141,0.030153,0.017487
142,0.018344,0.0093494
143,0.012905,0.010099
144,0.01607,0.011712
145,0.01858,0.013563
146,0.0092907,0.0067848
147,0.013332,0.0097268
148,0.0065854,0.0046337
149,0.018887,0.013213
150,0.011905,0.0084003
151,0.014059,0.0098467
152,0.012538,0.009149
153,0.014612,0.010583
154,0.014028,0.010272
155,0.0060566,0.0044088
156,0.012469,0.0091143
157,0.0070437,0.0051222
158,0.047158,0.03365
159,0.012585,0.0082709
160,0.011605,0.0084446
161,0.041661,0.028664
162,0.0080613,0.0056295
163,0.016994,0.0095427
164,0.016027,0.011209
165,0.0059808,0.004141


==> latest/CD_sys_ID/lb_ub.csv <==
mode,lb,ub
1,1115.8,150
2,489.5,150
3,194.98,150
4,205.26,150
5,150.32,150
6,266.35,150
7,99.725,150
8,75.393,150
9,234.48,150
10,136.53,150
11,114.22,150
12,44.188,150
13,85.794,150
14,71.234,150
15,61.897,150
16,44.707,150
17,12.851,150
18,10.458,150
19,31.84,150
20,39.11,150
21,22.752,150
22,16.371,150
23,9.9731,150
24,17.726,150
25,12.273,150
26,11.063,150
27,8.5541,150
28,42.879,150
29,39.224,150
30,17.95,150
31,6.2004,150
32,17.66,150
33,14.98,150
34,19.345,150
35,34.976,150
36,8.341,150
37,7.1217,150
38,32.94,150
39,9.5793,150
40,32.701,150
41,18.459,150
42,15.545,150
43,12.719,150
44,6.4502,150
45,23.763,150
46,8.9385,150
47,7.3977,150
48,13.595,150
49,2.819,91.446
50,7.7551,86.174
51,4.5054,82.771
52,3.7695,80.402
53,6.7189,74.567
54,4.6021,66.684
55,9.397,57.097
56,2.1019,55.852
57,4.6639,54.259
58,2.8484,49.31
59,3.7354,45.749
60,1.4052,41.739
61,1.7818,40.42
62,1.5466,38.209
63,1.8391,36.588
64,1.5023,33.56
65,1.239,31.867
66,1.3877,29.311
67,1.7396,28.491
68,1.2379,27.627
69,1.9556,26.653
70,1.2838,25.213
71,0.88332,22.981
72,0.90816,20.645
73,0.9623,20.299
74,2.2727,19.124
75,1.1344,18.394
76,1.2463,17.03
77,1.1099,15.993
78,1.4309,16.056
79,2.3714,14.278
80,1.3408,13.279
81,1.5225,12.879
82,1.4031,12.854
83,1.1205,11.925
84,0.90085,11.408
85,2.0156,11.13
86,0.92019,10.858
87,2.2468,10.501
88,0.87722,9.9204
89,0.95865,9.7459
90,2.5198,9.7452
91,1.58,8.9438
92,0.91389,8.8776
93,1.3863,8.6119
94,1.7428,8.1303
95,1.417,8.0548
96,0.90306,7.7566
97,1.3142,6.6579
98,1.9675,5.3034
99,8.5425,4.6732
100,1.0204,4.6851
101,1.5895,4.6546
102,8.7543,4.2868
103,2.6163,4.074
104,1.3191,4.326
105,1.3772,4.0149
106,5.1915,3.9209
107,1.4052,4.0179
108,8.1442,3.8307
109,1.3551,3.8106
110,1.4612,3.8177
111,0.96676,3.9634
112,8.6969,3.5734
113,1.3546,3.5026
114,1.3232,3.7194
115,0.70258,3.4421
116,1.1325,3.2494
117,1.3371,3.0599
118,1.3739,2.723
119,0.93719,2.6588
120,0.99767,2.8088
121,2.7276,1.8865
122,0.71086,1.1483
123,44.196,1.2006
124,1.4802,1.0624
125,0.88427,1.1433
126,80.072,1.1565
127,2.6329,1.1668
128,1.7135,1.1665
129,1.5891,1.1781
130,108.83,1.1799
131,1.2065,1.1764
132,11.42,1.1595
133,2.3447,1.1319
134,2.2771,1.1258
135,2.9347,1.0748
136,7.5395,1.0147
137,1.5028,0.99317
138,1.1397,0.96406
139,1.4589,0.9282
140,1.058,1.0001
141,2.7778,1.049
142,1.3037,0.90991
143,2.0072,0.5526
144,3.9421,0.37523
145,2.1999,0.30878
146,21.588,0.30805
147,5.7247,0.3076
148,1.8584,0.30844
149,2.7931,0.30981
150,2.6107,0.30968
151,4.1121,0.30986
152,11.296,0.31065
153,5.1095,0.31024
154,1.2726,0.31099
155,163.02,0.31392
156,4.2831,0.3152
157,1.2037,0.31577
158,4.0134,0.3188
159,0.90976,0.32164
160,4.7891,0.32245
161,2.0545,0.32272
162,6.7911,0.31882
163,1.5198,0.22074
164,2.3585,0.15248
165,1.8835,0.095506


==> lb_ub.csv <==
mode,lb,ub
1,1115.8,150
2,489.5,150
3,194.98,150
4,205.26,150
5,150.32,150
6,266.35,150
7,99.725,150
8,75.393,150
9,234.48,150
10,136.53,150
11,114.22,150
12,44.188,150
13,85.794,150
14,71.234,150
15,61.897,150
16,44.707,150
17,12.851,150
18,10.458,150
19,31.84,150
20,39.11,150
21,22.752,150
22,16.371,150
23,9.9731,150
24,17.726,150
25,12.273,150
26,11.063,150
27,8.5541,150
28,42.879,150
29,39.224,150
30,17.95,150
31,6.2004,150
32,17.66,150
33,14.98,150
34,19.345,150
35,34.976,150
36,8.341,150
37,7.1217,150
38,32.94,150
39,9.5793,150
40,32.701,150
41,18.459,150
42,15.545,150
43,12.719,150
44,6.4502,150
45,23.763,150
46,8.9385,150
47,7.3977,150
48,13.595,150
49,2.819,91.446
50,7.7551,86.174
51,4.5054,82.771
52,3.7695,80.402
53,6.7189,74.567
54,4.6021,66.684
55,9.397,57.097
56,2.1019,55.852
57,4.6639,54.259
58,2.8484,49.31
59,3.7354,45.749
60,1.4052,41.739
61,1.7818,40.42
62,1.5466,38.209
63,1.8391,36.588
64,1.5023,33.56
65,1.239,31.867
66,1.3877,29.311
67,1.7396,28.491
68,1.2379,27.627
69,1.9556,26.653
70,1.2838,25.213
71,0.88332,22.981
72,0.90816,20.645
73,0.9623,20.299
74,2.2727,19.124
75,1.1344,18.394
76,1.2463,17.03
77,1.1099,15.993
78,1.4309,16.056
79,2.3714,14.278
80,1.3408,13.279
81,1.5225,12.879
82,1.4031,12.854
83,1.1205,11.925
84,0.90085,11.408
85,2.0156,11.13
86,0.92019,10.858
87,2.2468,10.501
88,0.87722,9.9204
89,0.95865,9.7459
90,2.5198,9.7452
91,1.58,8.9438
92,0.91389,8.8776
93,1.3863,8.6119
94,1.7428,8.1303
95,1.417,8.0548
96,0.90306,7.7566
97,1.3142,6.6579
98,1.9675,5.3034
99,8.5425,4.6732
100,1.0204,4.6851
101,1.5895,4.6546
102,8.7543,4.2868
103,2.6163,4.074
104,1.3191,4.326
105,1.3772,4.0149
106,5.1915,3.9209
107,1.4052,4.0179
108,8.1442,3.8307
109,1.3551,3.8106
110,1.4612,3.8177
111,0.96676,3.9634
112,8.6969,3.5734
113,1.3546,3.5026
114,1.3232,3.7194
115,0.70258,3.4421
116,1.1325,3.2494
117,1.3371,3.0599
118,1.3739,2.723
119,0.93719,2.6588
120,0.99767,2.8088
121,2.7276,1.8865
122,0.71086,1.1483
123,44.196,1.2006
124,1.4802,1.0624
125,0.88427,1.1433
126,80.072,1.1565
127,2.6329,1.1668
128,1.7135,1.1665
129,1.5891,1.1781
130,108.83,1.1799
131,1.2065,1.1764
132,11.42,1.1595
133,2.3447,1.1319
134,2.2771,1.1258
135,2.9347,1.0748
136,7.5395,1.0147
137,1.5028,0.99317
138,1.1397,0.96406
139,1.4589,0.9282
140,1.058,1.0001
141,2.7778,1.049
142,1.3037,0.90991
143,2.0072,0.5526
144,3.9421,0.37523
145,2.1999,0.30878
146,21.588,0.30805
147,5.7247,0.3076
148,1.8584,0.30844
149,2.7931,0.30981
150,2.6107,0.30968
151,4.1121,0.30986
152,11.296,0.31065
153,5.1095,0.31024
154,1.2726,0.31099
155,163.02,0.31392
156,4.2831,0.3152
157,1.2037,0.31577
158,4.0134,0.3188
159,0.90976,0.32164
160,4.7891,0.32245
161,2.0545,0.32272
162,6.7911,0.31882
163,1.5198,0.22074
164,2.3585,0.15248
165,1.8835,0.095506


==> reviews/ALL.txt <==
Comments to author (Associate Editor)
=====================================

Five reviewers returned their evaluations on the paper.
They all claim that the paper is well organized and
written. From a technical point of view, they say the paper
is really good. However, its theoretical contribution is
questionable. Many question and ideas to improve the paper
have been given and should be taken into account in the
final version and in the future works.


Reviewer 3 of CDC 2024 submission 591

Comments to the author
======================

The paper presents an application of existing methods such
as IMC and sensitivity analysis to the complex process
described by the authors (Diamond Light Source). While the
process is complex, it remains ambiguous whether the
requirements of IMC methodology can be fulfilled, eg by
actually inverting gains or part of dynamics of the
process. Can this process be reliable in its identification
range? 
The analysis provided is not proposing new methods, rather
makes use of existing methods for a rather novel
application process. Methods for identification in closed
loop and in open loop have been proposed, to mention few
names: De Keyser, Visioli, Dormido. 
IMC novel methods for disturbance rejection and model
mis-match have been also made available in literature; to
mention few names: Skogestad, De Keyser, Muresan, Copot. 
If anything, I would like to suggest the authors use
Sliding model control for this process as it may be more
suitable than IMC in presence of the uncertainties of
process. 


Reviewer 6 of CDC 2024 submission 591

Comments to the author
======================

The paper considers sensitivity identification of
cross-directional systems. For the controller, an IMC
structure is employed, and a kind of frequency domain
identification approach is applied to achieve the
objective. However, the section 3 just shows the
description on the sensitivity identification using
spectral analysis. In the descriptions, it is difficult to
find out a specific device. The paper should show original
ideas more in clearly.
The description on the cross-directional system is not
enough to make readers understand the features.


Reviewer 8 of CDC 2024 submission 591

Comments to the author
======================

The paper is intersting: it is correct in its technical
content and well-written, and treats a nice application
(here only simulation results), but it takes into account
for bibliographical references a lot of self-citations
(almost of the second author). It should be right to open
also to other authors, like Gevers and co-authors, for
closed-loop case.

In general, it is good to see the picture of the 4
sensitivity functions, maybe to see the link between S
sensitivity and T. So please complete figure 2 with such a
picture on the 4 sensitivity functions.

Even though simulation results are shown in the paper, it
should be interesting to add some photos or other details
about the real-time unit of the synchrotron. There is still
space left in the paper, before attending the 6 pages
limit.


Reviewer 9 of CDC 2024 submission 591

Comments to the author
======================

The technical soundness of the paper seems strong and the
application is evident. The simulation results seem good,
although there does seem to be more more room for further
improvement.




==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

Five reviewers returned their evaluations on the paper.
They all claim that the paper is well organized and
written. From a technical point of view, they say the paper
is really good. However, its theoretical contribution is
questionable. Many question and ideas to improve the paper
have been given and should be taken into account in the
final version and in the future works.


==> reviews/Review27867.txt <==
Reviewer 3 of CDC 2024 submission 591

Comments to the author
======================

The paper presents an application of existing methods such
as IMC and sensitivity analysis to the complex process
described by the authors (Diamond Light Source). While the
process is complex, it remains ambiguous whether the
requirements of IMC methodology can be fulfilled, eg by
actually inverting gains or part of dynamics of the
process. Can this process be reliable in its identification
range? 
The analysis provided is not proposing new methods, rather
makes use of existing methods for a rather novel
application process. Methods for identification in closed
loop and in open loop have been proposed, to mention few
names: De Keyser, Visioli, Dormido. 
IMC novel methods for disturbance rejection and model
mis-match have been also made available in literature; to
mention few names: Skogestad, De Keyser, Muresan, Copot. 
If anything, I would like to suggest the authors use
Sliding model control for this process as it may be more
suitable than IMC in presence of the uncertainties of
process. 

==> reviews/Review27873.txt <==
Reviewer 6 of CDC 2024 submission 591

Comments to the author
======================

The paper considers sensitivity identification of
cross-directional systems. For the controller, an IMC
structure is employed, and a kind of frequency domain
identification approach is applied to achieve the
objective. However, the section 3 just shows the
description on the sensitivity identification using
spectral analysis. In the descriptions, it is difficult to
find out a specific device. The paper should show original
ideas more in clearly.
The description on the cross-directional system is not
enough to make readers understand the features.

==> reviews/Review27877.txt <==
Reviewer 8 of CDC 2024 submission 591

Comments to the author
======================

The paper is intersting: it is correct in its technical
content and well-written, and treats a nice application
(here only simulation results), but it takes into account
for bibliographical references a lot of self-citations
(almost of the second author). It should be right to open
also to other authors, like Gevers and co-authors, for
closed-loop case.

In general, it is good to see the picture of the 4
sensitivity functions, maybe to see the link between S
sensitivity and T. So please complete figure 2 with such a
picture on the 4 sensitivity functions.

Even though simulation results are shown in the paper, it
should be interesting to add some photos or other details
about the real-time unit of the synchrotron. There is still
space left in the paper, before attending the 6 pages
limit.

==> reviews/Review48765.txt <==
Reviewer 9 of CDC 2024 submission 591

Comments to the author
======================

The technical soundness of the paper seems strong and the
application is evident. The simulation results seem good,
although there does seem to be more more room for further
improvement.
